SIC-POVMs: A new computer study

We report on a new computer study into the existence of d^2 equiangular lines in d complex dimensions. Such maximal complex projective codes are conjectured to exist in all finite dimensions and are the underlying mathematical objects defining symmetric informationally complete measurements in quantum theory. We provide numerical solutions in all dimensions d <= 67 and, moreover, a putatively complete list of Weyl-Heisenberg covariant solutions for d <= 50. A symmetry analysis of this list leads to new algebraic solutions in dimensions d = 24, 35 and 48, which are given together with algebraic solutions for d = 4,..., 15 and 19.

==> sicfiducial_10a.txt <==
+.22518226652570929642141251166452065139e+0+.00000000000000000000000000000000000000e+0i
+.21281603496476162944277495061557615214e+0-.40237284916732874563473284735309371005e+0i
-.21720278822783368199467134228877846622e+0-.18622981416764427112589459112712078191e+0i
-.51186787757437419182346233108536956517e+0-.20193083833839869879387871188726235885e+0i
+.22442550671357785217047122140058220692e+0+.89342732314492811955925446460812908910e-1i
-.57441100401303718997024481250379823169e-1+.43602390662541867781420316780629349457e-1i
-.37511846132934449636560391706900317437e+0+.38737288942425228592216149700713646394e-2i
+.23853605695729570773167018546354663503e+0+.24876881139569911111619017146256733837e+0i
-.12452009916996958884871674848680344535e+0-.45778017329246117075131294765879160859e-1i
-.11833239373748018929958514297444494320e+0-.52798999543319862645855198551278721702e-1i


==> sicfiducial_11a.txt <==
+.45659209197932187435136235415534703609e+0+.00000000000000000000000000000000000000e+0i
-.16412076329731727545808947959438300677e-1-.22048380727802687867748932656717093650e+0i
+.86639863828815137278334372227587370584e-1-.51267162347448658352111128779893578878e-1i
+.32199912770796982440447807407446590799e+0+.32067517531768759206821274114455705857e-1i
+.17206637620284280935341403840273453012e+0-.44329419324550276039450455555765580161e+0i
+.13150828733895202852236612422493296846e+0+.24465588001050723764446412924289022029e+0i
-.17785864708786376233917898425680391093e+0-.43230729645018202253349656633624568819e+0i
+.13439353370655517721812220716230489766e+0+.17169549199416450543049343753032312228e+0i
+.22272569869300873446158985546071031827e+0-.40414392797843934123873120336192273728e-1i
-.12038699913270075828874068325442820949e-1-.67446498290482247452108908543252850729e-1i
-.81546179820658822980233589595265728897e-2+.49622135203620071022046746230426081670e-1i


==> sicfiducial_11b.txt <==
+.54592024723201260483573245331468647382e+0+.00000000000000000000000000000000000000e+0i
-.13958636778280170358603987566634384014e+0-.27583962585235826936733797764957767487e+0i
+.79738243587818870499784434234412791162e-1+.13012707113315354591091877108876791863e+0i
+.21936169960792577019794445918574204741e+0-.36360390345392614394653930605710334912e+0i
-.30589730751650860113158996424649287116e-1-.25022284696376089458642755399657174605e+0i
+.22027501026348761723486268088771136004e+0-.31224853198895779504729665395780682197e+0i
+.12709751808390361069232711887426944470e+0+.48272677338386305863738592446636601739e-1i
+.21907677334260539312322711106374894975e+0-.10828291500810493197072386122504701213e+0i
+.76255479532486468649097885193850601969e-1+.16401515243746457484522957682264829733e-1i
-.11685303080880373363513068428087517140e-1+.19987465443163711143326637751336023294e+0i
+.26217296008400522390176671978506696244e+0+.10215592356863684083024560048059076280e-1i


==> sicfiducial_11c.txt <==
+.45722640442296541981529120404670757477e+0+.00000000000000000000000000000000000000e+0i
+.29393458416037477781023176174468093895e-1-.41423113165374720780777932227901382986e+0i
+.17381677080019274910978597233979119248e+0+.23217147698529863913626265041055965395e+0i
+.21013286095864778459603866612080938916e+0-.24587111800351563739032379424308054510e+0i
+.37987074807987301420555497814211653123e-1-.17842319179604609288631538960715038006e+0i
+.28846307410579162178654313266376147390e+0-.42412468001084562009116818575753096023e+0i
+.11575874137230992848318975068634348568e+0+.28231318009041289506388680948602795373e-1i
+.49201727789339165152946514434974676504e-1-.61067732657946142796109431804638564674e-1i
-.21236466797851419877470935785212367211e+0-.99767747367568461647320155285602600972e-2i
+.66320623230766655964703912432203619511e-1+.20413687086209955507583477931219296242e+0i
+.97346794004004717084947454729029563659e-1+.11093074914528258751022345220698695823e+0i


==> sicfiducial_12a.txt <==
+.26457457055110627871128063354781745694e+0+.00000000000000000000000000000000000000e+0i
+.34478955905367392399983364018955741036e+0-.17464439895532981895598395785955289332e+0i
-.30162300878790886347827376869559660556e+0-.97704988923569394115665628013758529908e-1i
-.53350146278117366694241821421335983499e+0+.60452335880501478286384970385630189533e-2i
-.60547479239576663313203756586663889754e-1+.40792477641142490887853627939521864888e-1i
+.27075969865645499270646436841763701661e-1-.57150813272528290485592410961472660072e-1i
-.15137440873311836622620463974169014573e+0-.12513084267158702811107116111075441635e+0i
-.29608686223930039932844989655306801697e+0+.14338891556551991038622160105601482994e+0i
-.12020205500911638752028268292486668978e+0+.27954422517766430783253503698687988163e-1i
+.33756944080072098552360549009927428639e-1+.24372823789249652046516606258401976134e+0i
-.27062920199456098114484624906652070612e+0-.24172387480400560965211572946674667188e+0i
+.17848366795254030104178753248854771043e+0-.27654390934734599578213525511923038918e-2i


==> sicfiducial_12b.txt <==
+.48375243400701383671735526166518458625e+0+.00000000000000000000000000000000000000e+0i
+.84404964706150056555870892875339635205e-1+.44939321739475219102928298174885853541e+0i
+.10288123974737120739151260978014521325e-1-.89959488030857093461688626310231013621e-1i
+.27378560987931012440408899923112334691e+0+.30416203322178534295485666734156417195e+0i
+.12729286810836174924775467256338911821e+0+.10200767160340875591417375804944366989e+0i
+.25804156341186805696931919231881993370e+0+.20681556803470142563561849426277833470e+0i
+.00000000000000000000000000000000000000e+0-.20037681899670077226376464155292306836e+0i
+.63494235797894334766487422070569393429e-3-.29465911342749037413564978720304890027e+0i
+.21718141606823530909615776901555436430e+0+.24837728431186150389722808455897686800e-1i
+.20996682412770371231326626243406123933e+0-.10378521422508457069109202578864110358e+0i
+.42252961044232749344218905467343789077e-1-.52726432363853060979459436496365965243e-1i
-.51148271318369868612312684281280090726e-1-.92018351572658181784207059496649634287e-1i


==> sicfiducial_13a.txt <==
+.21323418587138148138612802363162833804e+0+.00000000000000000000000000000000000000e+0i
+.10172719951019968445718649341406759426e+0+.30926245019148328130924455010659454836e+0i
-.63240396765973709646051890244346620522e-1+.80064555479638136021293525588801992702e-1i
-.28106925357370395960968926308656334710e+0-.28664891164768668087249842468347885582e+0i
+.65407217937726678867780624102595666011e-2-.57424203688548688494572126447859695481e-1i
+.11927842963103014410216386834230821722e+0-.86583944512976509080559951248608339688e-1i
+.92416515071131896790808527407272189191e-1-.24821027502944587434533247947038351758e+0i
-.12009654077713819134143876592561012423e+0-.13351599494899912500473954857353447658e+0i
-.25772075632679184905272052907114836163e+0+.56384766438278527328650836918377352343e-1i
+.91481498212173423958201536750332403676e-1+.15408725918461121964004939276377011421e+0i
-.17429715409678901437421402580457473406e+0+.47728027541386977069289913660753186405e+0i
-.30403029396954682842080102549841144600e+0-.24387598977218558364130294967048800588e+0i
-.19305094542083061153080860763272898098e+0-.20819987108038473553131961890722980624e-1i


==> sicfiducial_13b.txt <==
+.17367830809338667191307340444491654793e+0+.00000000000000000000000000000000000000e+0i
+.19055850288088165570103935976551923600e+0-.30799232442955100915813248234617508270e+0i
-.43841702769745862739885070261207658518e+0-.31122208684275143314720217658287338288e+0i
-.84052804426566761840305254416860986755e-1-.10913298351830846904811484374189057859e+0i
-.62680678139087422514554165111377203973e-1+.25682065102239382300287086808336349232e+0i
-.12753425507034734127625900210446070733e+0+.20291633302447419085344068968737443801e+0i
+.12718982339769719345299730723007317582e+0+.23762448152222527687497895321730996391e+0i
+.36194431408945953094901075691238260631e-1+.44269939932961812127403238602634380040e-1i
-.18418165673238632482156749002003147673e+0-.18479054905689071389770671804302148638e+0i
+.33168579848693556178648463528800848848e-1+.24376105422328860146406817658706308792e+0i
-.25882766589948982219022974502704827870e+0+.19848942001472586765011109323680559524e+0i
-.63288438025458009160549107242366851269e-1+.23880430009875114254274086052848058716e-1i
+.31986835094651269475074545409119754375e-1-.29462436590244306097599088475343848560e+0i


==> sicfiducial_14a.txt <==
+.41693455229208756659960990385051364059e+0+.00000000000000000000000000000000000000e+0i
-.92975260217419735370065429283795475657e-1-.36395543148753026341507302805188958080e+0i
-.98280927123198557712013031332740839093e-1+.84394420492294462198738710338294556092e-1i
+.20912092836591799715352982954616754097e+0-.22114642268186520681983458926764732677e+0i
-.21964847414473355427657487400807669790e+0-.21590125426820968275223542565111189767e+0i
-.13545967862083283453291537851512169063e+0-.88143403312229764309961118724592240446e-1i
-.26740872033155542297022179898225407837e+0-.39482901259123915637425392566118196787e+0i
+.13756745575698988529342709585747961210e+0-.16368387992005228554975002476726240888e-1i
-.82393218454991038226112575515019785458e-1-.16195447133720404791042384709792913617e+0i
+.95931279508405646626101258995040472476e-1-.98580322991888000231493824573820598043e-2i
+.16252039357332128172490235613824653182e+0-.20990422158415729531561386461926830653e+0i
-.28906682524190545609288666767517788942e-1+.50557780120680383069546436487423706244e-1i
+.33637333884174028578506259143272310487e-1+.10772773282643554386408376803664945085e+0i
+.27312552171907348934003586037184944851e+0-.67488937923747933466559983478338807248e-1i


==> sicfiducial_14b.txt <==
+.32661808707968054801614804495376375555e+0+.00000000000000000000000000000000000000e+0i
+.26885187932658963832736423883002168777e+0-.45015360825886761891298761930208180240e+0i
+.95216753441168463484855675689485477673e-1+.11605317449615721281507916365151477022e-1i
+.30912573998166124883454792185863614594e+0+.80416341358648780827510227827823450958e-1i
-.83917370314534600737396505612435365287e-1-.14053454825294788509441758021055224401e+0i
+.42918692706372540483711713172244806765e-1-.26113070750884841271632525073544507174e+0i
-.10424974842090009822769635752696625102e-1-.32180219024809031457364513964208505291e+0i
-.10188086305581824247103780511537638455e+0-.26545023909869956272559605864592161956e+0i
-.21724592341529803783976470822452983639e+0+.96345863461964601724043904034645958698e-1i
-.81828894217571823951598309261696054638e-1+.20410187484620527189312396436882794543e-1i
-.11035884449093360442099289256206699718e-1+.69546913483062721989545072470777862392e-1i
-.20353968071008516946237939008814690994e+0-.17622251808923091969409398945456197838e+0i
+.11451420582585631626890582397438567712e+0+.22363467719572435360743208473030732630e+0i
-.13107082971891714636773261680969439510e+0-.67116658723345783710947982849777649871e-1i


==> sicfiducial_15a.txt <==
+.18836776464982656513505098341191226244e+0+.00000000000000000000000000000000000000e+0i
-.38035963411580780259363123169340990008e+0-.15692447169905053730470301183655740826e-1i
-.15880213343606564708679224941500206501e+0-.19207473950409277790272493283468433574e-1i
+.24170449464945885935588641214011471337e-1+.47436851622163256166385262370602524098e+0i
+.32636893471883954979248368274344702615e+0+.15861333912960218329244310203701805551e+0i
+.23612813943244234196875038172508337455e-1+.84066915608923780074375689365782596540e-1i
-.21872407115984111950894060062465018484e+0+.31526589988159476386000952555669536441e-2i
+.53677923289801825708713313721864061057e-1+.44419848553373983930721724617802266859e-1i
-.16544588519233574808189035994991019058e+0-.26786133857316964027649413568570186814e+0i
+.17765140591580472244072767037148585124e+0-.11526354765903949451231458919074118224e+0i
+.48916352366770739206316929115772774082e-1-.79656678857730789110642653780406819292e-1i
-.18530374443089548929287991220411278168e+0+.62154945415462434395651467168860053844e-1i
-.30382383460549294806067365986632323452e+0-.18891858819445925380453350967293140799e+0i
-.15394719759617471475878890276844477502e+0+.10405703993958032893317553481475082564e+0i
+.91836166397338843752835139205172825949e-1+.12053941826287052108004977792204368402e+0i


==> sicfiducial_15b.txt <==
+.22177134184754931606144333924563818395e+0+.00000000000000000000000000000000000000e+0i
-.25351761575339901318301741558757967587e+0+.91642216576713728824431141549751499715e-1i
-.22040852075634563763546522620754730918e+0+.41086560289334480816864161456470474047e-1i
-.16702143264412790287706522444657600058e+0+.28886068113280525246307590855951003148e+0i
+.22620050847831228418094019089347101111e+0+.10655345276587614515579652180304212987e+0i
+.85032151806218646249969932098790874978e-1-.16804067316539770212314986984709308699e-1i
-.11950240567112857487077629432766731208e+0+.26581653246891108477103004896213086027e+0i
-.11293988485377348012374285940571494119e+0-.50737745865895548502178007542004309568e+0i
-.14372621176875332082467300605600859158e+0+.95979999382903814552551290213403953669e-1i
+.49583018758475022582101058830149182947e-2-.31098782622075545864499085660380714676e+0i
-.86856719800790016211560626221502781612e-1+.69705374282870883435109070042811529472e-1i
+.11002251262234842626627620322565234691e+0-.39931946431858492792026244466553726540e-1i
-.22434127916928953717139584252171352717e+0-.42568896112539019372175989620576953231e-1i
+.95859956570728442320119267630812619667e-2+.13885441549865146794387821617790316161e+0i
-.73100435618437646132385643139881447484e-1+.24862931916339661456440435328012162702e+0i


==> sicfiducial_15c.txt <==
+.31160776696154202504021121531118709267e+0+.00000000000000000000000000000000000000e+0i
-.39467362700468718230415790247362090561e-1+.32925752555186549989431947065615594077e+0i
-.98636186175231412558930244690042445617e-1-.50793879725746883770660691578486998809e-1i
-.86021859443815304185932901112595825149e-1+.49406943160288206482671073707562759230e-1i
-.15514711001527819252170524248115415387e-1+.10282167054396881753067828546998404609e+0i
+.82198351574934354026500343773106500961e-2-.12946839550968204824276316317675718382e+0i
-.97400761657625131367209849999930564330e-1+.17811335807636084424792912375114796410e+0i
-.21322602538606003520062535257594922592e+0-.40356955960935357397488860961309564323e+0i
-.92241509198220501496087850583042521637e-1+.22172419950816274079003118485549535741e+0i
-.17304767397706411764190583649622188414e+0-.34818898401652631348275599789720504804e+0i
-.62392651710910862082430760425710227950e-1+.74559856437865863522238583477253374950e-1i
+.36894553416765868422545434220823682289e-1+.26560903108564673128816530544888797905e+0i
-.32864928711257773053778248147347441540e+0+.22545261576871830278919749144709823336e+0i
-.16330137883110342793355435701636755732e+0-.36174043011231314297261739029508713187e-1i
-.31986972205577864349257827249234980060e-1+.12467550773513012616344091736783896801e+0i


==> sicfiducial_15d.txt <==
+.31981524699676241322529953772711467533e+0+.00000000000000000000000000000000000000e+0i
+.50688558167645411249055868429236303508e-2+.26048765687447536029894166964009345706e+0i
+.39337262981985299064906652524842027601e-1-.37320048391204309643120351798789592094e-1i
-.18553715638851741417580064335561853216e+0+.11096496137562476511313808901958084294e+0i
+.13138170795362840789135102417358345958e+0+.81592484911753328977521219772710856473e-1i
-.73113151681204286242981067738018015834e-1+.57917653534162273992049453489454198035e-1i
-.36317723170727525193576175286757005552e+0-.59593727992346805065704629151210350191e-1i
+.39337262981985299064906652524842027601e-1-.37320048391204309643120351798789592094e-1i
-.34111031813158055855817404783113865246e+0-.17379746140706830693865514626228606035e+0i
+.71597491324288931076231633333098481265e-1+.98267245691278161834155899055178275624e-1i
-.73113151681204286242981067738018015834e-1+.57917653534162273992049453489454198035e-1i
+.50688558167645411249055868429236303508e-2+.26048765687447536029894166964009345706e+0i
-.43852001289291481489079061072811128167e+0+.91920512622043397097567515606220390379e-1i
-.34111031813158055855817404783113865246e+0-.17379746140706830693865514626228606035e+0i
+.13138170795362840789135102417358345958e+0+.81592484911753328977521219772710856473e-1i


==> sicfiducial_16a.txt <==
+.29971015403618404959587286963089491525e+0+.00000000000000000000000000000000000000e+0i
-.62627086922997904023077585460534279542e-1+.16305674361645419909462730438101997797e+0i
-.46410724079399437299198206210995981055e+0+.52862960651042843437079565510924671358e-2i
-.11052246808958577124321499156189534017e+0+.14191425433235095424775977613816692012e+0i
+.14990819170193465663847034620320866628e+0+.10533763417470324604196705306622568094e+0i
+.10907744831134968781507457757280236804e+0+.14218391142987754599052100235576241001e+0i
+.90983241385411569624157467988861921236e-3-.76183025435048028854785743811922134555e-1i
+.10304567563518331236079344689293682419e+0+.37946286029657409510090378843031190833e-1i
-.99852937121039046837999854051842987917e-1-.44542882986956677111400139155572383174e-1i
-.32491832075131602276092137270187253605e+0-.53941834147374832416198227022591791660e-1i
-.22619690143949288288764733818148741683e+0+.13573195689503383649250450087138033816e+0i
-.98348342227580054247141477089934730458e-1-.34974147599707410172505347523368988928e-1i
-.42372159487626048547886633589905090594e-1+.37716036943998136091094309740227101816e+0i
-.36373282612166588240431060481342574433e+0+.55983334928182848617596556198157643484e-1i
+.16235342321799185611907753598748952588e+0-.15715641222592648664871601657629902239e+0i
+.11996522840099851529254004018836386515e+0+.49905844721469542379999376687919826305e-1i


==> sicfiducial_16b.txt <==
+.24742855191260898570218281676723926498e+0+.00000000000000000000000000000000000000e+0i
+.29540693744827819320511867014238793382e+0+.95763619756167367947825676653726595493e-1i
-.18667000368186043270849452337386267853e+0-.60478279975012632513873008565467196723e-1i
-.51040644025136145264423850219158600438e+0-.58698127945777627088961503852149834334e-1i
-.21251871389706798440837089913844626085e+0+.15180196229414964656786407151734247932e+0i
+.66935537517188381492729269304153474235e-1+.54262521062905520995965891855603273864e-1i
-.27769857609221304518433024171253075957e-1+.13255353699224009453432739914165808267e+0i
-.10289260045269128323887499506701510412e+0-.21147790421096138749227767047047423165e+0i
-.19570474266748872917814122166990528762e+0-.36804663470518102416907884164946007407e-1i
-.17400543232814263247195977097295948401e+0+.24585832738415291053001654066699839447e+0i
-.11194063617868752422235772525929977139e+0+.84958045808515190639209818279113910215e-1i
-.13930331707600601231726458331085908130e+0+.80068482914791620872312924854146501622e-1i
+.30137303160617041214343757290293605634e+0-.26929640516981443812086493062650223961e-1i
-.37945760922516410883749560816655488990e-1+.12842727192564506505591180190594826721e+0i
+.16470351222208295627659981018477726311e+0-.11990279436176048144863913018814897803e+0i
-.76523693307579230295897441164152808820e-1+.24043127000873832569702567326380002072e+0i


==> sicfiducial_17a.txt <==
+.27722875827106767096900229717264190307e+0+.00000000000000000000000000000000000000e+0i
-.19331974599114533901041218009219030078e+0+.25259814352329298462347199647153093001e+0i
-.94500361686666008199133299094699946035e-1-.19285861346675292354019370628965836503e+0i
+.11480685692085447383620390713731237773e+0+.18193219344291102964593440443184236340e+0i
+.77983802948402725550135291589804901828e-2+.72895352297914397062933956065844570214e-1i
+.10129488721076614494327431164735091400e+0-.18723730824351835473937080119938179141e+0i
+.46437905399655706639508603790719748414e-1+.24740053563014026673844237094634142360e+0i
-.45549863719350525701304645302306096102e-1+.23210373373130620996771441438406068202e-1i
-.16366793806052226501939954432080082910e+0-.25736278154684539784642680327900709659e-1i
-.46346769522786127318138712203675649494e-1+.15379460381101855785640201893042525143e+0i
-.21975153407234982737142729737422093753e+0-.77374867283425673549006704265392956033e-1i
-.17851822510061789930490380972906315216e+0-.46960504907705493488014872800973549432e+0i
-.37653654107472990196506419735400637224e-3+.18899440709408465022595369442213433575e+0i
-.16434922217178296297893692463060377357e-1+.26626559108815482713200259670759415880e+0i
-.13845478878859955277147229876547685931e+0+.20512000765793257849886725043831339894e+0i
-.81634477975205640161163475012939904030e-2+.28282888668824717178617166139223497982e+0i
-.14004381004591962124814235353171617751e-1+.67676689381927555047715474307409340752e-1i


==> sicfiducial_17b.txt <==
+.25903339604802172656763098167787142928e+0+.00000000000000000000000000000000000000e+0i
-.47432430858095639268752919754926993536e-1+.26345333506522123081026843147047132507e+0i
-.26795565194005605883736508416119948799e+0-.21729517999587645996287544826162293430e+0i
-.74145227956766203735667487666424047931e-1+.17724018098432120175760316441774586528e+0i
-.24493380527317204859192481384464451806e-1-.68674515089074373855355300094002336012e-1i
+.15880400269340312278999922571028970654e+0+.11734726023564159392765191769092240114e+0i
-.22625747083758583598631309620163054046e-1+.38014153487188090388938500033726037902e-1i
+.10848241888964110689429770431930233711e+0+.14906600555264011645888767356107454516e-1i
+.29335081182476266038892014270118824263e-1+.36827253752979794205734707685500095986e-1i
-.30962833764505234642641917742363430189e+0+.18231003671611213984216660592572344460e+0i
-.36287142661500554575279367593935630518e+0+.29890480923874441472413200668049288305e-1i
-.97119639227693266630627254602766077259e-1-.12501535417956279412603707140053483759e+0i
-.19550743463135772202400114856287842083e+0-.85698391921485490715644687612121749907e-1i
-.11721820062274938845801648816888891164e+0+.21854568500322736815482521532388998173e+0i
-.73176477843788541718817073739279160546e-1+.72122790979182271321315574504747549140e-2i
+.42748359464199631597390018701120914202e+0+.14723683780008504714175642393818514379e+0i
+.75024435261879032666394309027051750865e-1+.18863356680383671707961856062712931214e+0i


==> sicfiducial_17c.txt <==
+.48382980061662116217682602441506776537e+0+.00000000000000000000000000000000000000e+0i
+.27126484005469393538676883137444152309e+0+.69654983976200813223024153094325067504e-1i
+.18658653094610710051164653413508437529e-1+.23700687707779005149550572962460233826e+0i
+.11319309510366287709138835914195952421e+0+.32636202824922905988036224553198385341e-1i
-.84225229290413586558883729975732400897e-1-.90360180246105915429383967536823361227e-1i
+.13227984962902189203796538799252464632e+0+.13432103559521274434810260359045039985e+0i
+.14004538045056275183072523113362579132e+0+.22296185348823112246409465467506215810e+0i
+.82603198698614458128664900745377769187e-1+.33365677423215239918728902391140880142e-1i
+.10926637036618627945875152106606807213e+0+.14440203852655326959578110616076824445e+0i
+.18325895308228673672789111304629521170e+0-.70434780649141597277247665615861683213e-2i
+.21065522597967223869239046620008904046e+0-.27476696758770999364612862635894575720e+0i
+.16744513641220197618902743846181827091e+0-.89188124779113258848800204496925350890e-1i
+.24359388765298324677017073863545845111e+0-.98778919986922507345035476599550316894e-1i
-.15216662789091992219769080826760384307e-2+.10096782395236138821142045805553955699e+0i
+.31930652975339555818323482188870297478e-2-.35047984081599375367709829247485453467e+0i
+.12948876712345079950472823771660306613e+0+.22926607189219006777123769404536112165e-2i
-.20814795522891847091328065519554133217e+0-.66991642102649847248234875056855152662e-1i


==> sicfiducial_18a.txt <==
+.37346787925105107719855817700053073385e+0+.00000000000000000000000000000000000000e+0i
-.48273694951422256037121201625611561413e-1+.28211888382907669383692471601274293928e+0i
+.13939987443227625318543702155210243840e+0+.26199070040225664042108116427774474313e+0i
+.95787089101096811851992798203183418809e-2+.12169776144912023281014891448974362531e+0i
+.33703696504672247538438008838841194059e-1+.41881464790292573809915900893308863871e-1i
-.84284968327584620272772980579709850151e-2-.23386202678022981280346400063304061581e+0i
+.43215351127307037002484609447201252250e-1+.50705567321377977950919996142082672758e-1i
-.14246851252538702077190623033617359634e+0+.63420240822813554778491390740589008765e-1i
-.24945165509639504302586668944066356183e+0+.85707483191673338457193960545383059524e-2i
-.26685120974966763971836197407531757481e+0+.23503519321864163057723522147004902994e+0i
+.66532107817190805944566418957174948213e-1+.10931657587283711829355932621315010095e+0i
-.93913431556717250825979248952615713809e-1+.13115042122999709608932475797415876676e+0i
+.55250358385192738818922506469604258948e-2+.31547121447819495629499856686180397771e-1i
+.35845690399737129313193951819708008239e-1+.24861288575281950420485744666474251202e+0i
+.36814327457978547735971862011009486316e-1+.14496157436780836002632506836095652555e+0i
-.43183397888877848263310295298488539206e+0+.10765500028397709636875783263861198851e+0i
+.21576860287417671837396248317521577483e-1-.21880842107149765534457927452767809564e+0i
+.65465253664714590672682441823778548440e-1+.14450614040702723064475214278180286266e+0i


==> sicfiducial_18b.txt <==
+.34069710349674671500179408788417249589e+0+.00000000000000000000000000000000000000e+0i
-.11882570326087501714816583622879512823e-2+.27446581479238340609288130305375288218e+0i
-.18123421565834901573088445858616962220e+0+.48751691888302978190367646895818836589e-1i
-.21748083937012384532092874506730662109e+0+.58972934788199607763931897565762624250e-1i
+.56359786919076623487672835581794678990e-1-.18162600215801758014188950919354871689e-1i
+.20069572346202102629088676761530822726e+0+.14298164096294021444004861309906773487e+0i
-.13075710367104209417059358613551504149e+0+.85405813863278361710713611385908101232e-2i
-.38348764608778211719386674179642406261e-1+.37739828624091776244112370359497035095e-1i
-.21452629490561962961092517550956079364e-1-.71007198328545162424833784257252130083e-1i
-.14058137969797261487820738496318222369e+0+.47214531366721020523729154582392240519e-1i
-.38956031407812901434904814508087413846e+0+.22739953908892155590653390976631793836e+0i
-.14828895593332543200759603934288246442e+0+.16823448804270931300743365718028686888e+0i
-.68123617348063628263134807791543433137e-1+.74422933207370105737448561613597963929e-1i
-.91644977736089544984414257959374285347e-1-.21471636280970691285648717192395957438e+0i
+.21426065170174196789719427924000883818e+0+.19669412518380449528659579646201987359e+0i
+.51007169408596134202837574020422815083e-1-.25792953539885101240361153572288934140e-1i
+.30673382662694275681857096068768229236e+0+.21190243583882680113357860248097570220e+0i
-.11520459161683731025448610224161576011e+0+.22856126484033617015581832235925316646e+0i


==> sicfiducial_19a.txt <==
+.39415127750729805320421693689364287291e+0+.00000000000000000000000000000000000000e+0i
-.86272740650419295172191844701800546000e-1+.22639831423775379755259279032096691178e+0i
+.22327169936036761497551736608625068315e+0+.15005083593168943834171620253585108374e+0i
+.70486879970945626041607934566294070593e-1-.26046661767672145909088528224611562245e-1i
+.15583250455665088997410193464669447515e+0+.27444437270945583958707890362550784600e-1i
+.87689944554500621915968474128636715889e-1-.65090827495425199273589379507104089748e-1i
-.70551900589895175875328609433030110380e-1+.64208844016600331840898840903292749389e-1i
-.32691285704563717597392476221664095870e+0+.20095723946855677117004580864682876428e+0i
+.81442846952001591173153732761904404123e-1+.84506452944622664236475637189079403804e-1i
-.12851764403503323188013144816592381798e+0+.14688806147403409670338962394753091421e+0i
-.16670815754771841477945115846200673944e+0+.15610863516387736959355171052866358939e+0i
+.62457870936403503847186462657200801501e-1+.21360263917385277865788957688107305595e-1i
-.14679778592344803918249877232528220664e+0+.59643093764153315300478586908562432123e-1i
+.16995256948480980464974015222267855188e+0+.76707590907908246829531218578318575482e-1i
+.10848933060095831947303121103096221485e+0+.63958106736300057958219483241266312145e-1i
+.32209823069989651923985066710947932911e-2+.39508724667735787499582078537513747271e+0i
-.30286190651568644222802285127512624022e+0+.11068502605343692339387210227385126648e+0i
-.20586995199467406289084635137687510931e+0-.91578058110359411380566676265323535892e-1i
+.77497038071576847535473086291326145338e-1+.11677698593060333704858921089851959676e+0i


==> sicfiducial_19b.txt <==
+.31402043549167606066061754365877509074e+0+.00000000000000000000000000000000000000e+0i
+.63173543667239938785050796673251041105e-1+.16966061878871911475368120174230676668e+0i
-.56345687667131050890624534761411982332e-1-.17819121665895334447782821996399019253e+0i
-.43307998466285213451280945422678125485e-1-.50685109050617646302888376170230498183e-1i
-.98718373590297455805789824285857367374e-1+.31616193260636006977943173628612682651e+0i
-.10486656459679288311638857482027354138e+0+.14760752797533220134564777411529522128e+0i
-.43962027821805294707755456014497913567e-1-.41450217555549916077964655483498228903e-1i
+.11272558642803513540450310350664807893e+0-.10305948120529672591673109447373970889e+0i
-.21840546134375253382061498352184722614e+0+.24254430936183740189051519281036995971e+0i
+.59537338490282634105757939132345831631e-1+.99691688831581041365510782401548508551e-1i
+.10211586105552325857506876272406503546e+0-.64326802221133961724680943168935078598e-1i
-.16744018776389776163876457511214561232e+0+.10346035271900452480568937429289836942e+0i
-.10122213798384327169287998751252947348e+0+.62692995137735177570428061675269838818e-1i
-.21409438393557654106505258707444050116e+0-.91861499266036622399060705006601018425e-1i
+.41740540278455709962716686262967159205e+0+.13369579071601203417825570081125104948e+0i
+.15780353498557934767871053963508343653e+0+.19941722125126147032019381239647097560e+0i
+.60805011205989400588137124921004221635e-1+.35181828535313554595881110403097026701e+0i
-.10718979683323594398842817130110855318e+0+.69541690348513243167488398260980610828e-1i
-.13203409410626492524743303305405403164e+0+.20652573829454022077590961510188376817e-2i


==> sicfiducial_19c.txt <==
+.32906676617179882719298857957850114798e+0+.00000000000000000000000000000000000000e+0i
+.11714112667224778095153478500835420456e-1+.25085194440091614636292724124992017591e+0i
+.15423691899050463311046434614777977468e+0-.88158263860575660557939916517304172242e-1i
-.13476169342733544683428734664113400724e+0-.89512553587958667965517867639769815010e-1i
-.10955925676030670238079214864015811634e+0-.27170857889706138850178334760403716734e-1i
+.16073836369516433718077968167454843308e-1-.66986812247955575584525084904160676112e-1i
+.47107186281938452924663453361486403360e-1+.79145691549051729002605779085925347236e-1i
-.17456778673882393193908854537656291294e-1+.36696855505059605021636386503670985369e+0i
-.62343341928342440394463477717351009758e-1-.16094167833239419415986597867007751719e+0i
-.11819428647713356839321905250729155843e+0+.14832205622666040304046465110693825121e+0i
-.65337909759357349414054598746553618816e-1+.26299915856283917672828290915843674639e+0i
-.86942536747694567878810651377580732569e-1-.41015251445803225480877036735074327798e-1i
-.14904797559084053301138588184202658551e+0+.12649954413538540527008444514212752038e+0i
+.12078656331920406116395723285300304037e+0-.18860888534538526087940088500385031720e+0i
+.67444836506917829567147726435168311227e-1+.51078670827375249830123423163920973544e-1i
+.32505725083108509603460961888553931465e+0+.29895623807595623093414526189092371099e+0i
-.14738215777470079695807756785620031415e+0+.27414065842668649761863931702373327443e+0i
-.12359340629374043937135083448908506422e+0+.23574540538991917948978137885351645230e+0i
-.56868127704855873976711989574730957700e-1+.20551594849924166342872182518167502991e-2i


==> sicfiducial_19d.txt <==
+.30633763082335337698505618005789351687e+0+.00000000000000000000000000000000000000e+0i
+.11538895989140655249990678427199252123e-1+.29359634427821590876759299839549731883e+0i
+.11828653768203394213784213039770459036e+0-.38207403981029342284363414038264613384e+0i
+.40691153829425284038036628782824122413e-1-.10721483824655466685240519808805706008e-1i
-.23011768960821950741046327181935538462e+0+.44290333070499492372572016540145060695e-1i
-.13104976692260636447636851538295609744e+0+.10615882563606686568565348614930703861e+0i
+.40419660602003137931123564359386961807e-1+.57040294719690799518589843982056704238e-1i
-.11952696412132139276456249711537830478e+0-.20414836274244846646377267866578015726e-1i
+.14188587114216918026264436617931474079e+0+.76739882572842422831376806663590568353e-1i
+.75011907223128158830612680859793012810e-1+.17729439267698430270213647314583472596e+0i
+.37822570995214730599548406014869346287e-1+.19484710159675918980478362945180056042e+0i
-.12311637508845833929185638929573264669e-1+.11637250770752622525847353516072454620e+0i
-.37815502790542321286648888597789071180e+0-.58321969714325730329059821008088796241e-1i
-.33181154969576390049373282040153254159e-1-.76891112133025918016903329181845055975e-1i
+.84521401605415229161822549725025767001e-1+.23005569396180052081756288949433970174e+0i
-.12908587624840236296966001005855469054e+0+.35938132553461303270861322130828322944e+0i
-.96009793812576428075801832402865502678e-2+.24744000249828107383552844240566852546e+0i
+.10270960128445438956381528055245333112e+0-.26727442230979076747244732588996060476e-1i
+.83803865489314622513189819207683616682e-1+.72289550969125366623420325587597240380e-2i


==> sicfiducial_19e.txt <==
+.12753059372371614830175590933677197962e+0+.00000000000000000000000000000000000000e+0i
+.14610649986745392623355671127221265446e+0+.29509645538144601233268138151562565557e+0i
-.25620229482834330268178443307834055893e+0+.92526584971952750544666453689111220172e-2i
+.11070218222239666038641244173373147037e+0-.21898500746737820520284142710793918654e+0i
-.24503883959697734284719397753029670965e+0-.26823960036826608797570923121760981874e-1i
+.16611982439925078542209339149961650545e-1+.12225101522129603470479783606346846798e+0i
-.14551585156951505982311456196199457563e+0-.23635046873663958454698815240792952963e-1i
+.34768284933340262725387281536481130182e-2-.10992839031691585396433759618160960726e+0i
-.13249754925700246627173662281335396446e+0-.50198179914608709982400177092288794511e-1i
+.57999910952120503889428171855654910219e-1-.19467783652207723344245049008687393594e+0i
+.10203376694015401992496940825817211297e+0-.28665400039134743714249541787134456247e-1i
-.97153508309828935928073572256210133850e-1+.32498714752734500282439728570497338569e+0i
-.70451177326877258328576581638015561788e-1+.19645468192031966901774890452365698898e+0i
-.20939643061643286307024256584762530115e+0+.47344404521724853743829285358492177216e-1i
+.24886202546199492557020781706643337401e+0+.80803757300997407213035989344551879664e-1i
+.28409085146037027015205194070806307621e+0+.37553497818808704799756237137883530082e+0i
+.94310002964902693702462330790161575387e-1+.10142805177150079206658265186285912183e-1i
+.10543767789672703580730887585847652568e+0-.11946570443204288841345291989053131804e+0i
-.14090667091811805983217935905745063703e+0-.13359540788149200813112802603830040605e+0i


==> sicfiducial_20a.txt <==
+.32037398402244659528265055216187076103e+0+.00000000000000000000000000000000000000e+0i
-.84440871735198525128294883509433265147e-1+.34720678979040603722526254316632728995e+0i
+.78509803672965348057218926655921311629e-1+.21352538972266097256111768620912351336e+0i
-.18800636183438850729994874618357943759e-1+.40857844842985014753155299725839741949e-1i
+.31138898769874307021444414050801533415e-1-.25481526586094942441000128266225632465e+0i
-.12054339087599495956344459188285893883e+0-.28717338360195893419340150893770985758e+0i
+.45053512534555941107099076836378530035e-1-.10625973004827175905614344880455289171e-1i
+.75059499725339121351591513449115360261e-1+.58699800272095558029702149243674513223e-1i
+.33032306635821387923063162952787448976e-1-.69097012534952847739037954080103921437e-1i
-.11806473057829606809546085364274702192e+0+.71472364446121270430016159768205661875e-1i
-.12236362549561092395410376542162544039e+0+.30732586349167283343769500377933102654e+0i
-.45258813751109046063525719523649309161e-1+.25744794001923657355449642051679883476e+0i
-.23490195692420172823052856133455898068e-1+.17061277878015078136704752378665430704e+0i
-.10729243146880124437256116435613092332e+0+.12813873346161790520908964961658870907e+0i
+.39190914375015775333709119172098925767e-1-.17807924446022265602644935884226191718e-1i
+.51319660110111210595737572426287139492e-1-.68781199682820463210800792756874525228e-1i
+.23091124067863570251697907102100320100e+0+.15914941979968528626669569774594700820e+0i
-.15178515502650708565143427464765363078e+0+.87445549726181179844184090653501542628e-1i
+.28765748497304999946699806589361942835e+0+.28013013477885503845204626724160929861e+0i
-.29382911542632219759563083046874606415e-1-.29775814279006883329041286585596792289e-1i


==> sicfiducial_20b.txt <==
+.29972599612209123536392727472869915010e+0+.00000000000000000000000000000000000000e+0i
-.67001290395243445699391068165667733952e-1+.29797940097422531644954703651845089212e+0i
+.81679823496238280485637119920977802683e-1-.21569952642014185683958828560813449298e+0i
+.16860674715954301805604130123004314487e+0-.14966598293260779474426459705643251657e+0i
-.19825361464874514553698830006957558249e+0+.61490473223119538453180206672846540950e-1i
+.86595685985621222283987623185805658253e-1-.11723354614399351621721051414339739311e+0i
-.15618179733041689330704768536233972977e-1+.12353286625489072221500140510458337376e+0i
-.53022244749559143109849831624135054495e-1+.25336846252210514693666141279686240932e+0i
+.22411529354686046137214079334048264459e-1+.88079393979456144874814103353218649754e-1i
-.58012990329054059959898075315659122642e-1-.23527330258829858227053983481849472669e-2i
-.62583116425912295101967123293538681841e-2+.65663517302169489387019573449006742726e-1i
+.13893520666758914834799250497184297184e+0+.10837394404028011247818829710644889424e+0i
-.85684441255824655608175013069960914865e-1+.19091724072599699879941804741202720360e+0i
-.47169602941910867223518931257323747790e+0+.23635585496598590157840879360524881013e-1i
-.91084296260340420969852660790062367250e-1-.46151798710388775142083448853498449350e-1i
+.57922585348804698758102258949724974836e-1+.20121827061714136962612321684375146642e+0i
+.21423559488149395301260445195348679582e+0+.13306202084976363949386556368193120321e+0i
+.23181150823677355191001489431729062793e+0-.71883466078161712320873602051476540591e-1i
+.97755376039752739185199025864716650048e-1+.22199201139437888546193550406564292194e+0i
-.61236199795105752027462338092863975484e-2+.12841572251922895221374902776510517298e+0i


==> sicfiducial_21a.txt <==
+.39939933258430926747347993577872653471e+0+.00000000000000000000000000000000000000e+0i
+.15708900676271746429134512493982937060e+0+.17243042955758344936417834155171796895e+0i
+.17396055889528669651435644925723538738e+0+.14950257430767186552785202660475532662e+0i
-.25790801193612663832059212315882135196e+0-.27822662380626342902395714407670517988e-1i
-.17402132998993268089315129297477878640e+0+.12041386017131492557964747716872569744e-1i
+.31203310903323335666961062496243510819e-1+.27164337599643258975971822874520635470e-1i
-.36257468944252252060513301345236742935e-1+.71859100300592072749080619883276374067e-1i
+.78758115801128085174646568817413186713e-1+.34820941904089185385592171209160944741e-1i
+.57390149171529853018511963694070551452e-1+.79002360491293916967532414108543286553e-2i
-.11136910031893267451179267107304520972e+0+.27233774398554583778512084866101047801e+0i
-.18284112490096579092336625494722629939e-1+.31406576223945081080437510306501384604e-1i
-.14191257208405723069548026149036149009e-1+.35733317309408070190154006645851156950e+0i
+.14496920353939121656493740855119591483e+0+.15376942368476226374644220522632969983e+0i
+.66982464036700171252308243189327330652e-1+.13246361768109950771454858151187168244e+0i
+.18898819061470264982579714052333447590e+0-.72067163749204367212665534672786110787e-1i
-.40873869738930778343928965537528833056e-1-.34638730216795792735613526679718513132e-1i
+.16689080002781365929863793025392514362e+0-.16086872019482577281742052774275678298e+0i
+.32350617148979253728132833544873648643e+0+.17681335105611649004394444206254035344e+0i
-.20190304490351312630953711359304932521e+0+.14974532219027067655150660142059383187e+0i
+.90726281396601354562197355224200969519e-1+.13179346841816531968372340194796206304e+0i
-.10991655265188598052732651598450860837e+0-.91744379348626731908989229659129100269e-3i


==> sicfiducial_21b.txt <==
+.43457195190415815969882032270978098732e+0+.00000000000000000000000000000000000000e+0i
-.17954581047005980636392700740756955311e-1+.21300206443969690970053936019444341859e+0i
+.32494392335529726022574430316872386942e+0-.14688506058535948471944658359309260441e+0i
-.10145217974264635419564580900121285956e+0-.14572624380908949531109165454854502207e+0i
-.50555961152228664353455419614416035277e-1+.41129965378357779347852238764766029478e-1i
-.18297173140123998735549191630181084876e+0+.51684542771618772485493702156583629364e-1i
+.11703766710494630922057134446485451929e+0+.11985559046525444837306748267634433094e+0i
-.11201638743308029493660153015559324959e+0+.99613863993685084510508114896214849737e-1i
+.34436795579641305759566597466221103416e-1+.86354098358238356224216494479975968377e-1i
+.22981203247466314394049686572787895561e+0+.26039691454478341150925723204288460685e-1i
+.88580405262447526824942240725467296605e-1+.27457187807129642797976790681765944116e+0i
+.87791217581775100618566779180251224343e-1+.23236518086168089932207631688966679507e+0i
-.43956180084628363277938292519024130536e-1+.66159492848644311194889428036469212319e-1i
-.41884754296224000483128038649501042575e-1+.81887371435346118900095788908501392197e-1i
-.17782707288694968588792093998577156649e+0+.69388532505529911241792154077972231132e-1i
+.19752614200657287145780573702113204055e+0-.46956198994706742359755088211053274180e-1i
+.15036118654719480848330330381338931104e+0-.16264449153780577867447370320743684833e-1i
+.19046841854649342239984102331611928756e-1+.29303807542341299198163013253229803619e+0i
-.58886424043991248421156728226041107031e-1+.29735689892438393800100943299362347131e+0i
+.54023948229663508946482067404951248793e-1+.97081027678476510260237418282534851409e-1i
+.45102592439741970900765428632210922440e-1+.30957645186322484128784856936086282641e-1i


==> sicfiducial_21c.txt <==
+.37827617867819771382951717800960782755e+0+.00000000000000000000000000000000000000e+0i
-.86565525314558214513410021818576392730e-1+.85647927082998991292561213703892384455e-1i
+.46950729898441499003293327060133520102e-1+.28302530533519173539768831235887946034e+0i
+.46723374630702629135278473259591564362e-1+.31359922035098280866926625930213666544e+0i
+.21411271882841162601701461852023884307e+0+.11795489461149751077926009679008494372e+0i
-.37145940109438629122599442025132709352e-1-.22462871133353259403309458411111087844e+0i
+.25088863434131164545894597155872898038e-1-.23475697670388216230624379472329499354e+0i
+.88338123747341751359606618859217035023e-1+.89215455529830398724952785792370763856e-2i
-.22317778853434303237641557939363459426e-2+.36653824374664256542118216582615354168e-1i
-.22628942136556640214101371804249921102e+0+.63369497707679514383173098873315115489e-1i
+.18326336188390870405704993788306132376e+0+.36969792947222831872086016965663067730e+0i
+.37406566944155082608026334305650992698e-1+.16258508769425135239119320407993161471e+0i
+.73611963387260791136458221491692578975e-1+.11298803088963297371769851937616166363e+0i
-.10135728693210936907226073453108209772e-1+.15609783742592524356662530251204199188e-1i
+.10309094381476777788187776621669559930e-1+.18572540314784820457354096469480814874e+0i
+.91906665897968829249392427214490302400e-1-.91336050155041998321032894318672155607e-1i
-.51027360329377557076386203081120184726e-1+.11246673045651384857433232146403826511e+0i
+.67878051257358155329757769140686322275e-1+.40280976627177240994437622699383740502e-1i
-.25109053565482479646051521640919572158e+0+.39220500347219502600481179421081915933e-1i
+.26016018998786585244671010139326328740e+0+.42000302997566491487818203872013124091e-1i
+.72000175908400881594188996504732178351e-2+.62211821324945835659535189158089132674e-1i


==> sicfiducial_21d.txt <==
+.31523479206155979994276070344863086317e+0+.00000000000000000000000000000000000000e+0i
+.20926511210009358680713709411573283924e+0+.26513137223513383191358214133816233034e+0i
+.18633990105429390311582815737228390814e+0-.77371706052552586815433306358256430812e-1i
-.44447573915168383856544480286038083347e-1-.15336166259072086853578376812385318301e+0i
-.36394035539732627166587694623363621192e+0-.19018139036390050869574797895253092111e-1i
-.75807937925396971282547647392082202010e-1+.25102397196962078530540771646014557042e+0i
-.29164414697458114021578847280498653969e-1+.22873650923879999568478207187651272464e+0i
-.17742854267604328405955207680666472551e+0-.70514476395795213183310401235035630960e-1i
-.26304687413655775532805519637338959374e-1+.11329495021167881637425650579620300683e+0i
-.59752915365595824700748508191234113728e-1+.60792937894273031511192856603962009967e-1i
+.18849543382380216101392357409826428758e+0+.50583111709307454430009713285489048849e-1i
-.82518212370710044036845450083937086023e-1+.86572732428661701203041154901469714636e-1i
+.34151067629192505795161052025685064319e+0+.22627358873425992053027978287940350746e+0i
+.11487913854643518232841687436744656083e-1+.12798486237662122920271765259708033043e+0i
-.62896886934849121581726759349918346337e-2+.25205845280347699025638077327336574570e-1i
-.94179152997897765447458847191181740027e-2+.10561935477111426872640383146411593182e+0i
+.15087013291945124023532399876151439952e+0-.15665936256093057405508767492985130584e-1i
+.92773897304421362782165231176277210967e-1+.19404426080465484917295607143570604990e+0i
+.74361342402454205794640941755665844229e-2+.18165781387752932326327029870093491244e-1i
+.20832382107905021867774408124640294766e+0-.18248482470721242974679282597360377703e+0i
-.11437192282197585314633070688976955058e+0+.16036762581605843303859847793842567739e-1i


==> sicfiducial_21e.txt <==
+.27550577259047339467590189287648765234e+0+.00000000000000000000000000000000000000e+0i
+.19579147507888282135548337569993319939e+0+.19507951323756469224596529644192189376e+0i
-.13535986650173015291269725181065317128e+0-.10677176130002865698447760646236952940e+0i
-.42661106201187156746973707040487780725e+0-.79215692812680581462675292505082267198e-1i
-.42065304772382290819334069291080219422e-1-.13100543770486553874375974311127073383e+0i
-.19011328500841841141039233121544938481e+0-.12763889605469420187255469389300389137e+0i
+.25217871434502144165798073310032202589e+0+.28257834045165679996528805154429501896e-1i
-.58075950749936463377837549637429806415e-1+.59110898577793693401031110634522725805e-1i
+.89851114207120810303632194870562808819e-1-.94890446864872916847998736831727872677e-2i
+.82247560824449565799793476104991499162e-1+.13891799830569691934122732626024859926e+0i
+.21501119279620580494997785770426278145e+0+.26641612367701792260311317804021812488e+0i
+.27549020402812990108422306003250229333e+0-.13279816467718457755509050706607739435e+0i
-.33929693361026725041540789961553553688e-2+.69147151410682198692933536946603462203e-1i
-.64056469183513775527214010010212295784e-1+.36539461806719710711907885360506155835e-1i
-.72484413573422645723749735633739974080e-2+.88627697154449862003678991202141051529e-1i
-.30562934273310368318105764287543813462e-1+.24894811921964299279719658925099466061e+0i
+.57835818006405133199833034382435945495e-1-.17256014726273181682250305120063126108e+0i
+.20758283432646050967766442266651547755e-1+.17646953017569710738306609534308955714e-1i
+.11839453145895060529316539457394765068e+0-.19763830725665285286758411146069822721e+0i
+.28040892906162999856365545813468861795e-1-.83674004039682426456553011067322694063e-1i
+.19546800287516440557982709617747433451e+0-.16773793928606743354697444553398708099e+0i


==> sicfiducial_22a.txt <==
+.42701855793491213322471994229294621018e+0+.00000000000000000000000000000000000000e+0i
+.82414934740874943674767501924755110275e-2+.20556195387272094259458629838305005646e+0i
+.35142125905889153411139469578730805107e+0-.55379190333721550788887273359560783179e-1i
+.57527031735727247029051053036650763623e-1-.27589540828966688332648185177434829332e+0i
-.14609876455345222784562852683526347535e+0-.48752911645893764354610988511210675973e-1i
-.62375799792619227984133806368798869379e-1+.41827292307402922429943454369949222770e-1i
-.44678788010520292043592547595898039490e-1+.25423545416833854234228845589630845599e+0i
-.12929427045276256821485823186614124142e+0+.41896007269694383996661486818474233861e-1i
+.12712774296612512726299106789160557692e+0+.94731677059339042474873018036464752971e-1i
+.75626008790474699771999246404046093489e-1+.23588906912809705349812238539589529015e+0i
+.23549009961420460440784774632976300145e+0+.13669925587084397944730871531541529678e-1i
+.37192136244023123170034262189096519301e-1+.92362756009967826866866743352412815300e-1i
+.16896863201163797327340395593361795322e-2+.17689159344817126941229159565788102373e+0i
+.24432234737241217564060596513842856789e+0+.40546753798022860757148335343992149416e-1i
-.16438100959578656785840867808281530597e+0+.12886134238182299715831439953179016628e+0i
-.19800306942221185956572304921305065969e-2-.51442253368226289465916284489099994940e-2i
+.54084414511479417372418376235903474074e-1+.13187462899518984516566126782119349924e-1i
+.28757825296766512278366529039499072531e+0+.19614169623908273500257076269713672740e-1i
+.50562828556882705831125308156654935325e-1+.20599785287415278935112316076444087328e+0i
-.32773292990984132519148536282315162952e-1+.17629678040830855193589591221567795577e+0i
+.30736624472223320340118465373621061358e-1+.16177083763060767230683664529376602925e-1i
+.92238072598651685994780854056537459756e-2+.43684896195236339990451494080059416052e-1i


==> sicfiducial_23a.txt <==
+.28977897183667809061589041961658570943e+0+.00000000000000000000000000000000000000e+0i
+.93877467605201335957801479299242332161e-1+.17046918121103894626672833187334615176e+0i
+.11764618816262664692721466042423275127e+0+.29209464711231406583615648123428867907e+0i
-.11210561238840948680979095822776926438e+0-.17538088925510003626908154607007087050e+0i
+.53165151440427238268397027439812096590e-1-.27431900097144341794860849497054788430e+0i
-.26905338034622966572739201976505582868e-1+.16557074760065546046003791724925870372e-1i
-.43819736730535786802600652745285855434e-1+.69120022542119907329898896259588542132e-1i
-.39191022104614261219500247629698117924e-2+.11398004328712887897225301850094358889e+0i
-.18203660988028827517045294184506648005e+0+.86198581670610917847191610979979580093e-1i
+.17700565966527443319828863041485752288e+0-.70642755597662183617541925584045969106e-2i
+.65698354639085176533221769765718440364e-1-.24936563714292729539280940809105391693e-1i
-.64032864851452203585385610412846743167e-1+.12769977149450022856611171263656459976e+0i
+.98070828278465217680002759597455212868e-1+.12981460688562034319279197633645606801e+0i
+.10138376060606400987375791784842638031e+0+.23749046633530921244306823249038158883e+0i
+.41262384978057752065625771050370687331e-1+.13669396580487071990099388364554895200e+0i
+.35208990713262290691966601982261211337e+0-.74743259969156660187858788914152468850e-1i
+.77337234031525184182779988655576097515e-1-.64645603452646512033446297465337681619e-1i
-.12536970495344279377212772006054727423e+0-.11827637344887962396208904632891242125e+0i
+.24692418441163633785165912723401902448e+0-.31209800759898801016067834093635852608e+0i
+.38650301411826368095852728948079082797e-1+.26277398493580927960060538031117992015e+0i
+.34826209455623148962902733387666941101e-1+.40623508871297663468194549603750653410e-1i
+.33121941938747301113056084567088305918e-1+.12703441148936702529706465092971323457e+0i
-.59107115329440718824304458200792539710e-1-.64220728466034755396024545202658718982e-1i


==> sicfiducial_23b.txt <==
+.44570294404618524760972076333980739189e+0+.00000000000000000000000000000000000000e+0i
+.19579756771343132056473997979574072946e+0+.84930936727866463229727268129518627716e-1i
+.96368619167000288317201577180602706614e-2+.29125147913164823830542922063883328598e+0i
+.78072471863446590731575280868591816086e-1+.97753057633272763880421271547616627108e-1i
+.42202570461685213405082558002647897362e-1+.11103676857892917982361127193743653826e+0i
+.10023034467934091505249718718117026007e+0+.45147468505298281374360391550428547320e-1i
+.14314384377212955762044478392442078728e+0-.10271831132324060727930338354122438126e+0i
-.13125018991147001232708718338873898267e+0+.14060461043229255688171791078996814747e+0i
-.10419856701094893753249820167941745893e+0+.31965355541250761324578229114809821831e-1i
+.33803356122665857490157625142163236946e-1+.24134485749656920610312874999093663132e+0i
-.11055129489677940761031088765631592693e-3+.12001259442063369162774050142974203821e+0i
-.40317622829753558535184763249708986483e-2+.66415306934523644458157004646152621497e-1i
+.23844150215828393853099129070665321513e+0+.14367908852424604978886561457739426734e+0i
+.15952277204896502648022294440712378412e+0+.11878136611378262335893692480404824956e-1i
+.12450647491016203586095318583303888254e+0-.12385526410666564996137616688442552889e+0i
+.23163444848857261566988436526517472216e+0+.19034134904213704528472506929106515721e+0i
+.13221168573413157769732765549913418389e+0-.52675358537086617272649054401003362317e-1i
+.27098649550901332255901558843181342872e-1-.99154554428772413441164926508830828952e-1i
+.20255228308608788458270206456479468197e+0-.15976718322475591824882797116068969738e+0i
+.16971672904366491020805466064454337974e+0+.20106871065569686321000632714582883504e+0i
-.14401435068299039091221587910792168190e+0-.65735290093732052276506732788553042883e-1i
+.92446923110287167028490657125675459084e-1-.99964810180482202853513518134808331085e-1i
-.19197265212991880732810747558274112536e+0-.48008337960173469275153320662404609531e-2i


==> sicfiducial_23c.txt <==
+.28007469261753959393566517097875282601e+0+.00000000000000000000000000000000000000e+0i
+.63809196565622620651245882692630287632e-1+.26863986947531048395574973730576663382e+0i
-.79647346807576442908427802291855545544e-1+.57920978589962012967151229534558832324e-2i
+.26832551240529852545575905743885878461e+0+.78208591678732240385891409142358941517e-1i
-.14628231377508039738260017597606794917e+0-.30539602016140926074260871934763964532e-1i
+.56574604411015954317302134672998113981e-1+.27513665168522211056926017607758598376e-1i
-.85556754164982239234703933860954961098e-1+.16185458084426199571732030638914282977e+0i
-.13483194492315613647987276520074486300e+0-.12872039587144073118322119710878141882e+0i
+.78625947982685043402838279486623571691e-2+.92540693964379544612526858815450384567e-1i
-.16866306333370409252796397558053089093e+0+.10916793749291976303897917411688496370e+0i
+.20677087938186725829727395749978340630e-1+.88188688412283603467083435443046829165e-1i
+.75000093434621878103925578142186351742e-1-.41059801588483713453815208797627308605e-1i
-.97629212087526058272481075218260766638e-1-.52365456233084009145652289107409889993e-1i
+.23621472968220688337396745910827850414e+0-.69513910948600877609696646413523940249e-1i
+.41313354493808268387490041240028722727e+0+.13807632822996121709333714638974984905e+0i
-.13925673089388945859562068806436408353e+0+.12396648541400745535329318148764680786e+0i
-.85817625733705322135737190408207055922e-2+.20981466603104958928439655002157870996e+0i
+.93961782863982288024599080911512788341e-1+.57255227809289175585708636782436561728e-1i
+.29505871150952484421777749008483449047e+0+.93134183806955673850616585793206881215e-1i
+.90327943914951041756787350116963086769e-1+.31689360019787358099072777105658654703e-2i
+.34681937181625258229680446553063553383e-1-.20359375384332055916444472225841387401e+0i
+.21924713825768260877024135355451922346e+0-.16544709343846798770008316783051637687e+0i
-.13126287941117447184000992207548127487e+0-.94486418380450787784435829759833186819e-1i


==> sicfiducial_23d.txt <==
+.43555125762644684390288110855064760759e+0+.00000000000000000000000000000000000000e+0i
+.73820221173691630133170969679737271044e-1+.14646189167238360005528042966435879023e+0i
-.86775497684076048496727502416352117927e-1+.11025518701773645181874815390069068062e+0i
-.11986362539404777644618206870294848801e+0-.12140646138550018095455685372548415338e-1i
+.23920651365467151909988157327847356424e+0+.21232309266892968538620765875610088876e-1i
+.16006711656186112090527127306978745560e+0+.24879965436272724472708215036580162360e+0i
+.36536279884239275834267643935757040239e-1-.73268746303555858981852376138497664453e-1i
-.77948358422499316888634737398667439531e-1-.38194472272371308333861595909074464799e-1i
+.51541050083544141462093752801298012290e-1+.11994242051394076739506941190547061622e+0i
-.79484927321362906871664697298991079180e-1+.12170134344369378602319825191380323944e+0i
+.59623372586400441174777055344507074089e-1+.30346525062188968582114109314576973941e-1i
+.16264002482743979402739399812383232591e+0-.10573881740440412638762161587586389309e+0i
+.47813986369622278470591834182287790439e-1+.49532932669708438503127650064613002319e-1i
+.50901061481772239079004583379016699535e-1+.24417130474922519223776645628093324949e+0i
+.16564691991019312550268260575274451823e+0+.21168076649503349558783870273953918440e+0i
+.25918677063520215092915032360044868922e+0+.73529271376797497861308520315325494083e-1i
+.18041896593704985335232055849625269978e+0+.20802067729172624687420859469313687228e+0i
-.15289114745667356570304136111441744759e+0-.24555604058740395627079855493780078764e+0i
+.14627996822639966298880911795840950777e+0-.79607810689566074253473218377793092994e-2i
-.49487051263545181449926999451146880944e-1+.92740834838533655832849128055411700061e-1i
+.15319408025750768734399610136976222675e+0-.16198544507962614843286077991872532279e+0i
+.22446474895526111554091053045407592612e+0-.93141548457473886487946273819536893038e-2i
-.71461495567187337652749734761232768108e-1+.20159210611733759589594071080251754364e-1i


==> sicfiducial_23e.txt <==
+.36325281992042772095773687547619339075e+0+.00000000000000000000000000000000000000e+0i
-.10485419461618507746524413919189838761e+0+.13181303216483708327962201737026759818e+0i
+.91822876615315858625009341498149366591e-1+.17824813277010208744403066237561616119e-1i
-.51282995097177121376981105740380461376e-1+.29041352051751759077969258320431421743e+0i
+.11610944425795719877723295265913445706e+0-.14993144548810218939950219268002985668e+0i
+.52464340265190015250956408974654387207e-1-.62662892075083010378780842408063250582e-2i
+.58063884700957499159031956157941556623e-1-.11330490468696336575937845102259202003e+0i
-.12624526394009334004987841635071890281e+0+.82463774812908697535350056077972138446e-1i
+.47857964520277085769007291753413464552e-2-.13236533806536056051853450555513501072e+0i
-.80654397614293125722165178292106473120e-2+.12809707948419375804062490948375029133e+0i
-.10505069793900856344975782382950462836e-1-.45748730889906350652544426048599464740e-1i
+.37269572500802873228910944874581463514e-1-.15164597534630897895244858182645063691e+0i
+.32107349547783292037873737204829723892e+0+.13570368402964367049780986896604750235e+0i
+.25843144560523414517489566160391249114e+0+.20030679691870819529823641597849779850e+0i
+.66423897241069054014213090372324654615e-1+.63678537960255263507086536119973458151e-1i
-.14463846092889913045220268746682601090e-1+.16032612126169345559711047149771125037e+0i
+.12508950378883295347115897076051664926e+0-.11543796074924696474378469033652729203e+0i
-.72295456469448041857106879188519693441e-1+.94018296722843775981924312465036513039e-1i
+.35154542838553453795824592026383438759e-1+.24166977020964903300028422751078738866e+0i
-.20427693679038500373126404135846929813e-1+.33718599716181193785416935527635181018e+0i
+.80116687175897016715797055463473170759e-2-.11728518893957186577339852055759770520e+0i
+.29901866674603199165403471231227014307e+0-.80955590917170509194041660664387377297e-1i
+.79870275433992631975065722432629288462e-1-.99510337877620648513975140703779167889e-1i


==> sicfiducial_23f.txt <==
+.36820473628372970400345952186227638258e+0+.00000000000000000000000000000000000000e+0i
-.75037818635168561397347109631794109255e-1+.64699632409188878544223516777830375905e-1i
+.25712563019786520333089996420501702905e+0+.11337532976242924724638402266160643335e+0i
+.25750688015627136092653342977397209759e+0+.28109812562793187151440887610479854609e+0i
+.83078162786970040104425059880463453575e-1-.18924776633900817667687045473558399165e+0i
-.13625246858142230122400701559897388668e-1+.36094200754772175365223920778814291751e-1i
-.11306627957529154271138870392710954757e-1-.19613344761269629133036961519511984026e+0i
-.13120597367966581947303876173997520951e+0+.10155726729815285706227579817915408242e+0i
+.34832996502667032320733468429494572168e-2+.20511971743244399880988748064538746892e+0i
-.12374387283548150516002554841831448435e+0+.12638121246822751026845840603208158121e+0i
-.50350187260258891621764313521910820782e-1+.55501382082977714147979116997360912362e-1i
+.19710070980257470550311454138246488406e+0-.61411891540828033439170093334616590227e-1i
+.31423701593760569476415431073593510596e+0-.41444426938272173129453767945803258688e-1i
+.22628694234800370500515107559926789621e+0+.74872166342231606050672677543508439152e-1i
+.41210897431797367234147455192225859563e-1+.96919563942236732626116188315986100295e-1i
-.58891039590397889785936784278671722157e-1-.35202847070954789975763829352230886888e-2i
-.45301095821922696799978993805622562828e-2-.43297668023079921581723099459746501357e-1i
-.11924993233253224281496782087349177486e-1+.84130626250568006310641688375505323175e-2i
-.12772237348648400121865948297558825972e+0+.20699557879758309691637528084495664140e+0i
+.18662725332879908760814452314202138536e+0+.21937719108222180856666248958947287797e+0i
+.58450766139661781233851718941346789516e-1-.46771209158368642128878558070769924875e-1i
+.22418613471124158504817977705411721537e+0-.14082314747828211397024690290144742117e+0i
-.79891061229270455673405329239109812631e-1+.15169351823455334912508931103065916356e-1i


==> sicfiducial_24a.txt <==
+.42836997581209293424467663785758121229e+0+.00000000000000000000000000000000000000e+0i
-.11226933176925817551122852686370690073e+0+.13912982387085380912456936652428785381e+0i
-.23447136098175897792237618360380568065e-1-.11570334594468100138270588918628583133e-1i
+.74820174992062886431392966097839224867e-1+.66984501761141676332021742547894180528e-1i
+.28070396103306386063952255935148585391e-1+.73531523527504827309427615336786037264e-1i
+.12756784035373151492806058250630775485e+0-.11863164008675193920672106919196635963e+0i
-.96155292006283760921870877162856051828e-1-.21305490548792351810361184931052314725e+0i
+.11528979374683265727226280269200090490e+0+.43785573742718366472828802861268875351e-1i
+.84310605791230191707900668434163120988e-2-.15928617860722960443967565678969932901e-2i
+.15718656742550640856187836088023007056e+0-.90257911255766450465874331130457677335e-1i
+.58991217707098955751731836332397428803e-1+.16393847994481886242489942406068566184e+0i
+.18716487018871667540174437500116608898e-1-.45594128630950781336536050018525321922e-1i
+.84428283648738543227780696424508422250e-1+.22005346289725809857505978241353931218e+0i
+.16303751752280089432887128703786968032e+0-.28304146278347931089658999575352233627e+0i
+.11788868882438352832292407039145885812e+0+.21760030431176785907208359720345022110e+0i
+.13890596796541157246986600314659075733e+0+.14432856362703888116810580461702055837e+0i
+.36350879170340011749775872331022654486e-1+.23945368299694241718597384323148755623e+0i
-.17695003196657798271681970989754017236e+0+.20536521663880841918658319458232302768e-1i
+.76801739638928365560717210935969534025e-1-.42271347930682444655329454031585106244e-1i
+.23983153418846870088386618003369663862e+0-.41301216423974230806133314532801004835e-1i
+.25943113768820003397722636383828403869e+0-.50529550262118116789878790672285236962e-1i
+.16759483476985580138931979513452067596e+0-.75900525420596566697836457165161296747e-1i
+.94624452546893797762323525844504127921e-1+.25019469927034479259217750327336397657e+0i
+.39551732117522939624486881799620229984e-1-.62639888058803873886488418367776226050e-1i


==> sicfiducial_24b.txt <==
+.45695436417520953165953545695836671866e+0+.00000000000000000000000000000000000000e+0i
+.18237504627176656103401966075456659417e+0+.91232265180985069653018428010540400517e-2i
+.25492513647187553683832868460672232244e+0+.94510273015444253647841323752376728157e-1i
+.42724899828668458498134556670718046305e-1-.25158928947785717941623802633921573143e+0i
-.13199907263689497212482070748127117733e+0+.68307932857357675486870222838514116710e-1i
-.21305790528269348258631416943442069309e-2+.19564255304731462328488825578511693830e+0i
+.13978710224806808926331018916159116502e+0-.12903051411142201045183605800339505070e-1i
+.18320167793702950907868891611047416909e-1+.17162883121802239842748390414098970028e+0i
+.74198863218704171720451019208630174400e-1+.14914050549907862806935085936606304812e+0i
+.17959883656288167147601725620247395849e+0+.12418692851141642161364476701530521653e+0i
+.10839494808815734291356248218000000507e+0+.21609066699214233986382822366361792719e+0i
+.10696711777866738101575094551519856941e+0-.11269954278520095455949737781851545795e+0i
+.15602653427184491975386175701340104782e+0+.16010406451232812498778219698777690245e+0i
+.18515635616755331367607953988237905018e+0-.12550815223677201763744905074815009188e+0i
-.12184797515222101848629287193936925088e-1+.67556085023498128035962221667024035939e-1i
+.10043084306898790696396700797970622594e+0-.10642836461643957195782129034225283473e+0i
+.12645731886600036091156419526660398378e+0+.79254615251477735320119533010777867800e-1i
+.45530241891844694649102830193236408536e-1-.96618932893779622561690102890652970642e-1i
-.23786053442939555273161476022011292793e-2-.20635369739205583275695560207950634719e+0i
+.17011010017536452349378075004586071209e+0-.12659561872314280787671970787630356228e+0i
+.20860199679866550021236553995147772799e+0+.15896278419292961219914947750106839905e+0i
-.76915061618276230466038128413833039188e-1+.73078829755531440378452265237949817282e-1i
-.29957320533447843597539847140966714895e-1-.72455770749241325068446325295122840039e-2i
-.13866316895957776095634841163284327353e+0+.57749847250508506353791952364430698282e-1i


==> sicfiducial_24c.txt <==
+.27486863571095070811034492045312972156e+0+.00000000000000000000000000000000000000e+0i
+.11539618710018660815190642029911475174e+0-.66689017409208270894597852342707377064e-1i
+.22846359948668315030185195632474435664e+0+.18743992722771477708787300804120306461e+0i
+.75066541454222599636097011998044805165e-2+.17539515527059932876949167796812973945e+0i
+.19376496665116660968826799322788882437e-1+.11304814170008347729821257397677162982e+0i
-.72330432754779977944490352197120503536e-1-.95053360864168973259021536668678303914e-1i
+.20556059828133585708347023101808904811e+0+.16669641118880099623203645898778902457e-1i
-.11539618710018660815190642029911475174e+0+.66689017409208270894597852342707377064e-1i
-.10581408108927970376476693085035646373e+0+.97612694244438624112130411729892161661e-2i
-.22794155153996799708898854392840980258e-1+.11502208721675424470164015018871995893e+0i
+.93556270643794832262901709844708815628e-1-.49142626130913785513353430589390606641e-1i
+.72330432754779977944490352197120503536e-1+.95053360864168973259021536668678303914e-1i
+.27486863571095070811034492045312972156e+0+.00000000000000000000000000000000000000e+0i
+.29306453081797027543303524438171374315e+0+.16113213195899920955627204358303202829e+0i
+.92786410822518286515735261845092969318e-1-.22827736207195288082297223770173180261e+0i
+.22794155153996799708898854392840980258e-1-.11502208721675424470164015018871995893e+0i
+.19376496665116660968826799322788882437e-1+.11304814170008347729821257397677162982e+0i
+.98604902777527804288848913420127617506e-1-.42739766201402387597402732311538803771e-1i
-.91487473687719865263277977638729877817e-1+.18394049627936055525348060094041487508e+0i
-.29306453081797027543303524438171374315e+0-.16113213195899920955627204358303202829e+0i
-.10581408108927970376476693085035646373e+0+.97612694244438624112130411729892161661e-2i
-.75066541454222599636097011998044805165e-2-.17539515527059932876949167796812973945e+0i
+.39495084147117225108011559222025120779e+0-.77294339977990389946196456352985957257e-2i
-.98604902777527804288848913420127617506e-1+.42739766201402387597402732311538803771e-1i


==> sicfiducial_25a.txt <==
+.34143485023949691474963326911992507636e+0+.00000000000000000000000000000000000000e+0i
-.15505591074441077511784628192763174452e+0+.16916779845917655484066367128877915269e-1i
+.15392064024700300898002208868444289162e+0-.11812336111558722511483586503319096884e+0i
-.46675650409180753416758768758966568902e-1-.71192942762267645987288494513584554595e-1i
+.23556039119571153192265718642548199833e+0+.94039505406978992840128522034223768078e-1i
-.11001250674494245042776610882538927823e+0+.46694392276764960062316311912154206113e-1i
+.12574753150711290873531094703707035399e+0-.12337284674661852631655409193411681911e-1i
+.21893814581031606139850513786459892610e-1+.12515512768857190442329757682952943393e+0i
-.18987058643463632641951206993189107842e+0-.51873546927323929805292857807317362679e-1i
+.39775889593377593780602474814168011413e-2-.46724065515463296648755060222959594567e-2i
+.14031823704554067008833377319255096986e+0-.45295600955780622994683923333800548640e-1i
+.51377580515597222166441930203591117911e-1-.20885299312824691490869749439604881916e+0i
+.59679764026656803921092118245476055228e-1-.13423644763040924648678094486405001034e+0i
+.23703957822701597125704193748011885608e+0-.12396518430356377744612754446418364044e+0i
+.16807754699039535648116653519128625115e+0-.21236924714570842251020129688201931182e-1i
-.10512130970190710339135889169929204026e+0+.19286352346784542881843098660529874693e+0i
+.11931275800277390183155527178099128455e+0+.13753004539175486776203285998168640097e+0i
+.12159145414185357655542229551777405638e+0+.29422208675709413209466519880205986137e+0i
-.10372626807355535711778631012383400785e+0-.10659837547671618918768022933895632517e+0i
-.61024202175908802000235785726498260158e-1-.36727400707033673546514549323511570348e-1i
-.18251312994572945415550899584966088887e-1-.13145351989410028624360406188158880083e-1i
+.48866836207374464948993224041108064887e-1-.99269945626054925595535196341287073427e-1i
+.36066894225347631887943959869966677233e+0+.13880460315363255182651796458138675980e+0i
+.29763612918268066960193770186643987170e+0+.84726544903356422433554324987424853230e-1i
+.98083551535404014180228234242941348766e-2-.83424842328743711499661562354642619409e-1i


==> sicfiducial_25b.txt <==
+.34208590724152945036109940762571958712e+0+.00000000000000000000000000000000000000e+0i
+.10498647776436830591412180784232915067e+0-.17856677160824983858808259127241262025e+0i
+.11011551887189878388137531105587240007e+0+.51289043076216639095107935589153793911e-1i
-.10853231235406041070792805946947407772e+0-.42233790750383723614117887446310157426e-1i
-.54170162427711360259028515726886419144e-1+.71606667435068055039221830353415152834e-1i
+.32301185935654972210461128705301657390e+0+.92866710759684300504328690445588812648e-1i
+.22547157531482365441644266456644258574e+0-.12393649243121910729698108827542178795e+0i
-.48542675800427739284775565444688018852e-1-.13111125993673633876597667040570925775e+0i
+.31752225021386998051435904968319831149e+0+.21796301614641717162280769274044017884e+0i
+.15467516022865155792045562898978204226e+0+.82362613814222819986548372122647523753e-1i
+.10328144645922866538700486916266279297e+0+.46157634310654803263271691171319852352e-1i
+.11697500165720467958702671956507950230e-2+.30697678893869436371255044344222763996e-1i
+.12624163161640904281371063404692828174e+0-.94663525019121097992467703971546373481e-1i
+.75776259424008202413898182812957337436e-1+.26878705421347569387103247000054636540e-1i
+.31789204157196595485871637145760285796e-2+.10209279394176174884685131058716795720e+0i
+.23180677756127319737891773809214602013e+0-.71497403065792700154956513794705109945e-1i
-.99839555075443776836539215984633761400e-1-.41730571547345637317975746879720525877e-1i
-.10046622513197201025155155432860613721e+0-.10642283052533162207722952801628939567e+0i
-.16149957034538623469961471080410508568e-1+.53726823747278669678321295046842779752e-1i
-.17103562779497823215835432059666408834e+0-.19479444738491997675262248983581809497e+0i
+.79994452289797756415759853738148453095e-2-.18706731570136746211305221138038815652e+0i
+.27688268564717309805922513479589980716e+0+.80877557439898257776889386740478629817e-1i
+.14313634517979750501910246056321952596e+0+.41893538537499483370820318878927336635e-1i
-.14342065030724738964844778573429950849e+0+.11943922150152007909929222120424748950e+0i
-.94755308406825853748274066079955630256e-1+.15417240294502847063164339505381457206e+0i


==> sicfiducial_26a.txt <==
+.19677376571732221603527406377453448944e+0+.00000000000000000000000000000000000000e+0i
-.26007822240135520308080250359496074054e+0-.16969592200537375591062993845048382297e+0i
-.12442215300909696844221625299413790818e+0-.14171232630115863113817887381625857337e+0i
+.51144800721167741398911440815679033447e-1+.35214147662359047639011310885559193712e+0i
+.22970615907010587872037568002661852948e-1+.33106496649580609778463175441209622741e-1i
-.76392679819542537938697948717417691117e-1+.58640732961742404911968739740199093616e-1i
-.51597089212652106381010542751960019929e-1+.24257496559436252629904415885028078911e+0i
+.20293508257764463531497171908244632447e+0+.30890446554865126966224671455875578327e+0i
+.98584100923475872016757112207142527756e-1-.19520806340013153448624915418690828368e-1i
+.15588619965706444590452401552919214269e+0+.18672527970259798631777115511459040479e-1i
-.83359659677254543158944939390616313798e-1+.30412260670627998275973264709585073696e-1i
-.27417868108736091697265548344271794201e-2-.16589578826498302052348348898834316950e-1i
-.59534811135074097642519989441764677541e-2+.67746528054830423736130210226158450346e-1i
+.66344282751856053964705762251060884441e-1-.33845556925353352673444981312809057804e-1i
-.18973018800109141848330751169743917363e+0+.17751703103424409993325396180357548523e+0i
+.29452024297313958175934327165789719029e-2-.17608345964421377372977101673257362649e+0i
-.42476040014267918167532003780052963644e-1-.23595507698518017870158607690375524099e+0i
+.49222287412552162280977907837437982558e-1-.24104994843119087217188617452691072150e+0i
+.13368198566530596623303305094073042942e+0+.10545709121176565273389544989704780652e-1i
-.11384848559464859214691231329864543994e+0-.75985141952059244278793848676699499533e-1i
-.76612754886593694669443347296507337997e-1+.12131108605277273405514759216236527939e-2i
-.60710046143995154306910110845250143610e-1+.21094392740132294155132759441080858601e+0i
-.82476843097293329578524144711916417250e-1+.10279307607849915200261245994879956816e+0i
+.10881575962811687056722294917545831515e+0+.11157508641168558152696465796724337438e+0i
-.11094101962155218589137202001958455798e+0+.25543273193790865885415999912035900924e+0i
-.67650569528547907331023152582790981398e-1+.97382527992998987113349752050487617485e-1i


==> sicfiducial_26b.txt <==
+.40619458584865307768310308153335979398e+0+.00000000000000000000000000000000000000e+0i
+.58134819096381381537228108947303454326e-1-.20569048039830764142629990276915162358e+0i
+.33224287076151066946142969248648322332e+0+.51184491185820636216064270697361603169e-1i
+.16730409275791105440737183225114884068e+0+.18518102578222867212132745571330324052e-1i
-.12159679957495960020967203930063339366e+0-.49719235814477460159743955817158290174e-1i
+.13985891959049515595734854244532867659e+0-.91595852514636242196491746721547289921e-1i
+.17164815692736390075529044494438214470e+0+.23685532515340806160995567634288925661e-1i
-.13096029700802862263737832110407711906e-1+.75145724080051117996958338257620274536e-1i
-.29826347339783429121012363363684421244e-1+.10157978558307212254810876911812825757e+0i
+.21368628203837303735149155097717463252e+0+.88533816058225611883890639921510220875e-1i
+.14338053268033650326949285781263128682e+0+.55626406089967172734574588440691775727e-1i
+.15909031414695799152455635620429253986e+0-.12762665085593142545130239285031369849e+0i
+.86809048394988770880055510095913474753e-1-.13070474504435916372124759150431301175e+0i
+.84831601909968537425965871583847770723e-1+.19600529067968055313491788198057084188e-1i
+.16103878427306750142924944105752398937e+0-.12608555088449133697294346602194421723e+0i
+.10929870567055904442346292490172722357e+0-.23061344444512752906530661395822188067e+0i
-.29817126149554529171702370843342721230e-1-.10941604085190881047360526064970716885e+0i
-.50332564299050756322480833795724800361e-1+.67046527659044795486002459872448463947e-1i
-.28933046282634675952871048899809817757e+0+.82318232766298105049318926380682849208e-2i
+.67282020076485890974253822887835286229e-1+.89191853205233323287291231956938967891e-2i
-.11113574216197610076079394232772302289e+0+.26532741142490496983299621744273004299e-1i
+.13061362559946268615789757646076064378e+0-.24619880098622205608328174105895593200e+0i
+.22176606320084818470461107273542806717e+0+.74049004174832429714340327052607350232e-1i
+.72015461791162152099788726797125369144e-1+.10797731155596655729169016745952481734e+0i
+.66644510706610372964899745216426768502e-1+.28846653206864749797040561239390967823e-1i
-.14608543207952047793733721239989362816e+0+.26108684054477705715679475571153585788e-1i


==> sicfiducial_26c.txt <==
+.16374072598998060865665443533857348702e+0+.00000000000000000000000000000000000000e+0i
+.11140166688525049703038102757982293848e+0-.17076363058429608375582232296713635372e+0i
+.19400290769969961186307430288855590540e+0-.12043077362865895017893950074385533581e+0i
-.23576076178053179862669116368824825910e+0-.30832150813233667395097771585328247192e-1i
-.65703014420125488782737370304441377557e-1+.85145358383589154400434712252701416977e-1i
+.19506093607998637875914189689512403139e+0+.30730246328607068437580809744716154973e+0i
+.30477981272139825828002258456186803922e+0+.16088938118991981829458222594589913399e+0i
-.19634251518343082396609177037499200256e-1-.10557116399983815810466859502501349525e+0i
+.38763881215835641953123981772570844978e-1+.21247825511324247943813303028519347069e-1i
+.15790138649101339898284496593358301659e+0-.88590940833663256685258177652727550611e-1i
+.24475149201711535551436727283287091398e-1+.27630048169526631569324372997939644535e+0i
+.45501011980093024122154817972300320673e-1-.75815336974116442154384728208333087234e-1i
-.50438056857978437133974391360190004264e-1-.29325105899474360364148321915345850346e+0i
+.21289363858005660633529037549028812744e-1-.31830546125391259716387530924190406952e-1i
+.51521145925743050027564824359175991392e-1-.27638928605293573155897588277399115661e-1i
+.10418696725689609867248268737312753516e+0-.65591265993658505911651079194671216447e-1i
+.47064456247392256352811903479751641509e-1+.53078678524984103897344215834976702389e-1i
-.83273832114706341123538550036509579718e-1-.11613430314284564106633462321360604324e+0i
-.21900011618257547797926259625270808201e+0-.58333778967092654433035645912516572810e-1i
+.64991988943941145633600631608433184730e-1+.11909176242824754056782624944212229085e+0i
-.29407925727668142660634739486642621200e+0-.12899582383469392292023711302251869280e+0i
-.47776673001344095285168441691893033901e-1-.19820234755562851234319202175611461189e-1i
+.22227295548776147705542436206474025267e+0-.26243021184076301709521624777882710820e-1i
+.15665102430044941416252345599380215691e+0+.10954602570548491199688745020543948489e+0i
+.78268558796036149789146803679015111532e-1-.18390346488665135862992019440913698124e-1i
-.15973993117775623706543932301874111801e+0+.29538866888365572704136361215616754390e-1i


==> sicfiducial_26d.txt <==
+.28580566646479958852844001313806755147e+0+.00000000000000000000000000000000000000e+0i
+.92454900305383650171635307413558894310e-1-.25334603339604539464026450720479410389e+0i
-.19248763863569047718791757259016324566e+0-.15223962826344273201645441779936495755e+0i
+.20335400764176726685360591056991773973e+0-.79567754385393158138237558113272496748e-1i
-.17123110624201094555433725249610491656e+0-.23918961423394920499611164339920447415e+0i
+.69022847065862401292458864555359952680e-1+.37667472776480808016052958331647029097e-1i
-.57921074519560574915674487335239372075e-2-.18804114643055416759419392651269910564e+0i
+.13436722192546450657709983894619516378e+0+.31179944834146708621466661406379217509e-2i
-.28239251736542999203090933232690260059e-1-.66859797910462736796256749213357304510e-2i
-.12088576084572021703997577493239991621e+0-.87569998110549377241419798324627406405e-1i
-.40594906872215663831549157176953152977e+0+.10872385378077365416034368221231769245e+0i
-.13083989589266114227075714246348376855e+0+.36716496433437713789343363420110739978e-1i
-.17184921332084959223043795516739228888e+0+.66408937069223950831838621569114439336e-1i
-.87185390649638860716799470729705865794e-1-.10551421856960851247922544148819671895e+0i
+.98613466960683413463821630859666234550e-1-.62333184713485039676557919972619817065e-1i
+.34506409830770932361507138747307285253e-2+.24231131339813825105539041202543792037e+0i
+.21867792783660912046090594579980512778e-1-.15989657161072518082006755407827864049e-1i
-.18308035943285659155582786201146023086e+0-.22369235899605823881217618273448466570e-2i
-.11367598382256849207922458996391867922e+0+.34880017698597235181045340084563284596e-2i
+.75670890208222539709846209300101225047e-1-.12966428666327749547281650878026377102e+0i
-.25007875879771878866755048791003621493e-1-.65505450471955652372907155997945808426e-1i
-.82783155028200475977156439535611111924e-1-.73923707491382034902954882759742391226e-1i
-.24377780349478309723737054543928323580e+0-.10195942510027368090916840487601594265e+0i
-.10574781466108670560697855577232592987e+0+.13461683633122699973794654848429678451e+0i
+.89085469567754591815850801147046586890e-1+.10503703647512182882960202671456410614e+0i
-.35647463347175460551974268161187280554e-1-.20480791940267544440136500292648875587e+0i


==> sicfiducial_27a.txt <==
+.29832468807926700381285456858458585273e+0+.00000000000000000000000000000000000000e+0i
+.45972304724518681207526831733487903383e-1-.30126581897396363894956268642017550915e+0i
+.14482487903346187463142105086851162834e+0+.11660958249912087898751685502691713164e+0i
+.11098491967869717518013370255796776648e+0+.16678473090321485167663748529196256711e-1i
+.11452823254771354547186065910335726453e+0+.19658250760041153699509583983511916127e+0i
+.27265519615298982732365050483321845415e+0-.18108661079998383754318301298825983343e+0i
-.87629630033986311363595799670721050510e-1-.77811278928637712050865297226689964862e-1i
+.14522682216159110417247217482229237424e+0-.11883853165753252482588668161600993673e+0i
-.17183740303636554685880544631108449003e+0+.10256260831598986886867533566739554687e+0i
+.42650140228531949016605093310427560043e-1+.74551515204885673682743293282423222867e-1i
+.89304864900331332314719472988831680203e-2-.44952229980933876566804535428426725088e-1i
+.83561419496065780182121863410527192649e-1-.24358772994563131929966223368367752778e+0i
+.10019193203028740595391693866582063674e+0-.18102484903186185206849643082529143295e+0i
+.31085981327711780311939637601537457307e+0-.19059651502047676475882077953474625905e+0i
+.67301795035376380104053936017141162955e-1+.55874505531692040600006757967086976563e-1i
-.45308211254420338840768566024222205647e-1-.17502578735153654526728879444988071485e+0i
-.26565521747381300472954374505192186897e-1-.12155189033141132901175639015140195899e-1i
+.38068112336879075138211313233469895072e-1+.47358101247589301918967540503912182749e-1i
-.10517988441669643849641238616175899971e+0-.88695871249165931544099619605428842044e-1i
-.14163436047618594320820225633557103333e+0+.43557679201762680612295896265272244271e-1i
-.17199108125018905513867019993605445112e-1+.70903219960959267146304834075404865430e-1i
+.45973670931879300700108578763872262115e-1-.12664450764273205002335893289829429451e-1i
-.29043926637113947380396762566057883039e-1-.27775936611632963988924494773233168230e+0i
+.40553172188746910358732008538560508552e-2+.87645058541525920449453909200073688803e-1i
-.18564581061424650137315741024260040881e-1+.21857130347022659050138947092941401204e+0i
+.17342723291900535586587838074797623490e+0+.11613042406334338214237830171155446061e+0i
-.22113239196995186717393209597660307851e-1-.16631025232502399009285051706085808384e-1i


==> sicfiducial_27b.txt <==
+.32608286822472926575341714357138032996e+0+.00000000000000000000000000000000000000e+0i
+.80155918598835483621773541321240291388e-1-.24901101062773364105059408702718396843e+0i
+.22518853734907149975992312264210575740e+0+.69676850817570976658966390945005810761e-1i
+.16476375506141913228338523008671477541e+0+.14457228192964977008237742984803302422e+0i
-.68287392189913716711328526485340275552e-1+.13518869277738382599375522441965769574e+0i
+.14567735665497491493508653647620396172e+0-.11926899086908748035267449010942680784e+0i
+.39051731056166644855316758939504528528e-1-.16066213339562827604886704453672452959e+0i
+.34457167481567812255470530059247466409e-1+.11313056632445557021172578032886223309e-1i
-.73196587211835321431394900925046503941e-1+.46056161316485390060743387257421786622e-1i
+.62313571168294491429709521973139934326e-1-.45168217783745958628864129789066519015e-1i
+.93524541133565342507272662885973101778e-1-.88583016604897897472811457492317927433e-2i
+.20702146384384096163928180996473336656e+0-.88619836520245245853210118447330127724e-1i
-.10249775371759085825365569587444372336e-1-.68893804052989022117329433892712120064e-1i
+.28867313603333918627093766832284434042e+0-.81303401991567805930572544386652764608e-1i
+.35267256358171383095037685643745737170e-1-.52411607481565471258836800888740514544e-1i
+.75778164441655422465618497579021481464e-1-.28651355279675172427204337125259377050e+0i
-.11365352946996764162725163331482032774e+0-.15616843636058579984191081433429675936e+0i
-.15318672260282601475843083133730156571e-1+.18721343525142018755680814746551600328e-1i
-.90040882951919868560344476783512195865e-1+.39067410530872819327384910612360213819e-1i
-.22936154373379886331128778543152903536e+0+.95682931913660076310589869707311181492e-1i
+.37867356365708896173526937936739495693e-1-.46706150187422988071666898668847188358e-1i
-.94873612904753816117041374604191173806e-1+.16688060116864092303813981410960949101e-1i
+.14209141428818600523573151944249507120e+0-.33413424690816235738368433534401532098e+0i
+.25508996564822801449983350148911274427e+0+.76871280169976007945563820894512364951e-1i
-.30575938126756845707571240179472139792e-1+.93375253334180720542799604118162672084e-1i
+.61270669438823369039758438297950465023e-1+.16272647561579965620362971841458229533e+0i
-.81344031914308369163275370115855182944e-1-.59408250908582533118054330125124597072e-1i


==> sicfiducial_27c.txt <==
+.42781169691233303448064197788948650487e+0+.00000000000000000000000000000000000000e+0i
+.19286223315914717475012439582542286919e+0-.42993150334347560419977729899724990014e-1i
+.85854003596922001355992692923559372787e-1+.10849420812416787283319348889220328302e-1i
-.84746511670178541451856835829237853591e-1+.17823381721105472944835643386897212853e-1i
-.72440355370457558474438802331967869575e-1+.19461023746572591324896839898572706825e+0i
+.14616841670876784163651444692483140689e+0+.15610917428075226392097024360447060356e+0i
+.22920833060403408368755479817422502338e+0-.98394676987476636571008045139194018275e-2i
-.26471553403771130883572071055059128461e-1-.15351170795222027897878668142385760495e+0i
+.13993557112875021658650472784459206195e+0-.64574499784513381587088165991588922052e-1i
+.70370991981391331276223913701576711976e-1+.13492443497834207029537422658540250079e+0i
+.18538906693404070380424117480351776008e-1-.52414427134537676316558456921858625104e-1i
+.91882205304696053701760725820088139679e-1-.31396912837130077614116635292526544589e-1i
+.88266164785702232717727017388587710656e-1+.88427650154871457868777725594503615293e-1i
+.10618168777339456970897455992570950639e+0-.25486730734592147005272741022432252464e+0i
-.22286008073985300910551575136590220239e-1-.89666467595391691975924448058675599525e-1i
+.19824840423257682222442816565388176352e+0-.10336370832348257441100895373659418676e+0i
+.15029664356535915524022967549030606538e-1-.16393698571941208165663966339975003025e+0i
+.13323315996498849356140840151891370991e+0-.24243841400894080248066950257249676819e+0i
+.38953936608800020045648139163618140020e-1+.74444924378536308556946264733446659409e-1i
+.15960167649924838274085485934380134657e+0-.15052007147946945564765625832593428637e-1i
-.10554581260699002708974666445965110251e+0+.63892477490091281524686603805064616860e-1i
-.13386419806130904898552889308122820395e+0-.12168151402383226620041513289474254662e+0i
-.34615652303783596230642006220900049704e-1-.19579432537733702090004282310258661166e+0i
+.76794816570874823597967764520713118469e-1-.62543024829395073271052800313064946856e-1i
+.15277530683756648050419763133081198722e+0-.23185562513970972348731090961142352646e+0i
+.16538004688595284236787855081252954306e+0+.11760435413213792090698832902096517226e+0i
-.13197449300911253165962410517440759916e+0-.13424390284774048933242147037779206852e+0i


==> sicfiducial_27d.txt <==
+.28413239903448533491361478442158200230e+0+.00000000000000000000000000000000000000e+0i
+.15445193872287447717943096251756111203e+0-.21505992249074240509897298204147295556e+0i
+.14581893617304656570050764702610156355e+0+.47586732518627715176757385900960612082e-1i
-.27518368226087455777524800622130119190e+0+.40991679708865153339070140265709186743e-1i
-.13378863305722452143570164161211455781e+0+.12629734201643653186021058966941723536e+0i
+.21626131042651700629933327882988989870e+0+.76268242303425657521021819275289946406e-1i
+.36934482226435684761655853295683890489e+0-.10610457100685443575603981535789007155e+0i
-.17454910826996599399917644280935390224e-1-.15175033320914788280665548428446812566e+0i
+.13968381237340340568997623755980630857e+0+.12389877850649695037337694836798114924e-1i
+.70465440583545246473346925923301884779e-1-.36971591123816991786565401421188616312e-1i
+.18018565595032349735058169043961832208e+0-.40371875817833640763971800532004170805e-1i
-.26206464091117593668563909105321545085e-1-.31278290191243818083600488677715433135e-1i
+.38330745409749703152335660855286127344e-1-.15789314931794247793375152128396788700e-1i
-.10653586770044627427570710482514781786e+0-.35147722021159200041680353794391553770e-1i
+.27698070135484158538800270309228848746e+0-.15659484839881925456774459603060346242e+0i
+.89465351223915344408417165837649252535e-1-.14268227172265932717825236456583054686e-1i
+.14540005330467673564506844531225180479e+0-.13643120225124235813921909560926636303e+0i
-.54539260397589589281379893706861317399e-1-.13037011191708859968282872992324869263e+0i
-.18960825789875531636189091809974088070e+0+.19700795412504895869545282144770417558e-1i
-.55486369682590049972540553307176035288e-1-.77121872611644418122414231863424200633e-1i
-.14481658632912874279185832023421775180e-1-.15166028968078520599601046588455528115e-2i
-.28427041985083532678938791466474820089e+0-.52567164669016108970820242421511135052e-1i
+.12501619784896912308241233290748139818e+0-.12563676735628461772513305958914043802e+0i
+.15750984221709463033950673870395766187e+0+.18358416912886403088541498408717475845e+0i
+.12985102624375801275823357973673959577e+0-.37829689132514745347694989865697528208e-2i
-.37428742618711371590201959983956887248e-1+.75177866975781826166357610034593033327e-1i
-.49318170458319434056334778392509714891e-1+.10569054257613509796375485573386580773e-1i


==> sicfiducial_27e.txt <==
+.39018888483546718086454615184014214512e+0+.00000000000000000000000000000000000000e+0i
+.57578561540352974664732627540822629365e-1-.13467566060865937901557674662994531204e+0i
+.24126334294551065296224171570893922518e+0+.16472254707262463145290733894866867940e-1i
+.17424342442562350859894796003253700509e+0-.20985080890397367439748874330437483013e+0i
-.23881861206592922612725295147975512892e+0-.16619023921426792634704050562974505241e+0i
+.85485179522815930922692005535120012101e-1-.79777981574885334101668870882514924489e-2i
+.65626282277482430883542731320107924353e-1+.39299802675824464031131296559809959752e-1i
+.12249456287284795369871150189066924659e+0+.91069960163816915403674712332308777024e-1i
+.85765466717351183362284388316143904428e-1+.87376955992878687083964205059626241506e-1i
+.92292985223028236532359366588961180637e-1+.14585727755353310365283184482762729784e+0i
+.22225927670306514356635016033355704839e+0-.18927088954326727370996019073180743574e+0i
+.15295444463873481283893648685434171128e+0-.13498365916227458453388420848009759114e+0i
+.33197427313883434640140451429374397041e-1-.18448697877983077230682868551383434673e+0i
+.14485700464767827683934863418196990922e+0+.11850007655277331894255009112742553902e+0i
-.67730987133756405093772903939629842572e-1-.17580591690638070544695107143009513835e+0i
+.80317899645229932383049912176747305193e-1+.21741383466026274486524163105533876886e-1i
+.34148059759100119591050293115692283749e-1-.24424645594244553896417715300517386660e+0i
+.69782531074912735461175353163500242972e-1-.23529216136923929256375944249399308242e-1i
-.32883979451362532413156317455959456895e-1+.72779850169247935564802844236609075727e-1i
-.55892023478419233925627179751796326983e-1+.56711838115075945075011653855545345659e-1i
-.66359493612251700989751525760576373576e-1+.79485002036830661275934845688312719594e-1i
-.10323446980219607964095448068822176321e+0+.21568666828569339195418988112289022074e-1i
+.10187861668820647107051527343848388992e+0-.30927936039785748609560394529810179673e+0i
+.57166072658898204225541629649725955795e-1-.15420510146795376160920500804135930622e+0i
+.16399368826193454999952457470677334009e+0+.31683303821100756311772510531962367138e-1i
+.58596112179565605144254981658414840399e-1+.83796535043641375823875000212311708100e-1i
-.11332027662817184616897315712544565173e+0+.54418718469236440688258489817830961125e-1i


==> sicfiducial_27f.txt <==
+.38139966006926217321666452376344057708e+0+.00000000000000000000000000000000000000e+0i
-.57250668988856357059008059744798882747e-1-.10709590552272912337166248393629546975e+0i
+.21968677405215735092960756936224965638e+0-.45504693790054742257309394881816595764e-1i
+.10722445135036188385107023843443316695e-1-.35385634519993784324458881177378817541e+0i
-.15513962771671774839076224415448511510e+0-.21527770708303678870266363964565489395e+0i
+.74075282262496272892712621084528078312e-1+.14562819270986599509618115169835809445e+0i
-.51237494530990632140629512265872917892e-1+.33117944590190161554457739480783104358e-1i
+.17855904282822080072774474650365035381e+0-.69538252104201164782458439360278397988e-2i
+.13591139073632183024696316294216621224e+0+.11621888637226185231289957327693464993e+0i
+.12087566716044571488772762518697368468e+0+.39967417783125382726717655312010834439e-1i
+.21046910771668059643051659154172730424e+0-.18755205242594021004227641046855818309e+0i
-.82207150604588782786687411588563136293e-2-.15689524053100034903044728163444280723e+0i
+.12293197236823376469870848586041344852e+0-.20395438992334817225521069478289163867e+0i
-.45981098914543797066213213776016449133e-1+.60726724009950865176394097342992685054e-1i
+.11119524935255514166200333199660653805e-1-.19911251361648950963943239303293689898e+0i
-.12882051909532442475402114413583127447e+0+.65257788627156518165288884350260954722e-1i
+.25820694707848351856044935116349879119e+0-.63254936118369120008483491611791697257e-1i
+.12546671839345779454980405087072121049e+0+.71148610239209380159768224213020416056e-1i
-.52200156753620943409452461654910371241e-1-.11532146289591827496817789217112283138e+0i
+.19862973475021541255619242242849841939e-1-.60189108865585555109661235953335681796e-1i
-.74413052119838685744633350485968633203e-1+.20518294541386494905988405593880132530e-1i
+.22674636834021723193614096324470173300e+0-.68894931965432507771191157737763524306e-2i
+.20711687377360848379843976672181136816e+0+.10247832686298603379109329259348536628e+0i
-.59545542576062444613903625380802241402e-1+.10760209838370839066897301258354864615e+0i
-.20563704324725925913233951764407237588e-1+.38870941301182884623754370771132588993e-1i
+.92978721740797293950255337550126722366e-2-.10822915905694402380748597601874904676e+0i
+.57222429893841110768085070170583130467e-1+.37646224171101876430767027612810388284e-1i


==> sicfiducial_28a.txt <==
+.25875396010604104604283215676592753607e+0+.00000000000000000000000000000000000000e+0i
-.74206479358918071276186456728685183359e-1-.26380159632183612344914625952787527898e+0i
+.19769713962142605543630456812697862679e+0-.45441424014824640629022436409250005712e-1i
-.51755685952031295538990750072177367283e-1-.27079567095756414584565891202405102053e+0i
-.73768819201071863502467526532916822630e-1-.41205244058762034747306879590200988913e-1i
+.27922935400286419904939203190327299973e+0+.54659659595633957124334678453046371767e-1i
-.42557464199418516883291930370570925805e-1+.11821744347255777243004850797917769994e+0i
+.17378895985325571296482596527698113108e+0+.62432171403284605140120957314061777296e-1i
-.90039617331740265704952206183521302031e-2-.92510206795120246428490275490412849138e-1i
-.49386892900085770635477751947042039801e-1+.15965727663629498362891520684000646536e+0i
+.28520375964680467537474192472156436595e-1-.14481920983062700725795565369505787898e+0i
-.30534609629121794596197115914003778108e-1-.21894774289617050999090042117349462376e+0i
+.11059654476081220387492179663100196431e-1-.38607229339159236433566887760708042587e+0i
+.60896139285417207751049862315175675856e-1-.15541726403107031023000383069291578238e+0i
-.73174326911213579288319840108620695450e-1-.22377415891486393869332566053271659946e-1i
-.86522548149540125693277360977733962437e-1-.16054158528187344856979274274571497775e-1i
+.10415067621047824662359609843480045645e+0+.38384096714999381106466756962715824056e-1i
+.12400309612816096888140723938057992420e+0-.11262266431368757507492457454359942588e+0i
+.14045758866145554914208460281342802360e-1+.11191324025080062290771744397886316466e+0i
-.14153005495922627195615674573912079483e+0+.15073436741034162856672332448779490567e-1i
-.84742100676607618990349216969780131601e-1-.58029447394364876701781786149454784538e-1i
-.83671700172705154429133524975114122712e-1+.13348203992631046697809121369736884628e+0i
+.15383712378407072346835830108869568242e+0-.39264690334292043848707838427677819302e-1i
+.15574726247983569011700757471040171327e+0-.69921310034290111692453363522798601580e-1i
+.57592994597266830475381519283106510904e-2-.92953716984003408401390181034775205636e-2i
-.10211680109119129530190614491495492810e-1+.33010498070259565481758428587612052326e+0i
+.17226795946514779031815759463377591827e+0-.86161287939073619263312539871014380118e-2i
+.39478230436679873905970140420683055148e-1-.36901172345106396820228624234417920089e-1i


==> sicfiducial_28b.txt <==
+.18263261537453480738660905005756422733e+0+.00000000000000000000000000000000000000e+0i
+.15816288961921390423938735394406907828e+0-.17664037366235988011503616541977815079e-1i
+.84574581485612533438820573336152164327e-1-.24666096647644413988222389936384704123e-1i
-.24333662696025545395552685770673249417e-1-.27298947509018715183140170809303072480e+0i
-.16505085864956689877362734693980107698e+0-.17525944922456058046705512888234816718e+0i
+.21502034695757800321740510821863926544e-1+.35607408462815989572769554974771531709e+0i
+.71917414069182311251682393350076129664e-1+.14802797813187810561939073021704985080e+0i
+.91085393317117574236301654990658540809e-1-.34044342422087015510717525213093016366e-1i
+.71689704630073756764623377733938161759e-2-.12593220579916914810894348870814941386e-1i
+.31467703385293617690132326341982035056e+0-.17278362460040268160640288777011799262e+0i
+.16771257226312302343106059006523689309e+0+.50933086321421754421898070941483405551e-2i
-.52266611193106330087263637975192028517e-1+.18589696385733740603954379141054131393e+0i
+.19015655296156799005161553063346966057e+0-.22307468181446175432830593420326179138e+0i
-.81050044687526333656858421575722446267e-1-.75079974564052840404913738560332196462e-1i
-.54637362948092606503408794537739921470e-1+.97821845170889431156630401276939380164e-1i
-.24993225075978403272561271254023095800e-1-.87732195009605627287418478729700235270e-2i
-.10455657440849642982656382000937578838e+0-.43245805614243166779275290213933232374e-2i
+.22078287086414375493237442766984098782e+0-.16477776517750066230632633066231975632e-1i
-.93660839248479750783523608616267237673e-1-.64354625083078488020347418586824228958e-1i
+.41188991749465051397476557948364049161e-1-.23242038378522741657185435927157731440e+0i
-.11074530153435043971252860159164428597e+0-.11559078109849336978648689767125852773e+0i
-.56444771356034984094568027327727819338e-1+.14027586045020418953178739658632195343e+0i
+.81974592285551004081815594178100483033e-1-.27251507827535965556669519861976841461e+0i
+.57509917935774344965668444440762978548e-1+.11313343976611542989246209196905294010e+0i
+.85011144678249179965655052000848144739e-1+.76861925073703819677938318711871035296e-1i
-.13579350752005839748690761058887109161e+0-.47405106762607709670889721531216539385e-1i
-.81613938052323818074247561421595073534e-1-.62325942034707566528497569738973856632e-1i
-.10756220386322463684243751711521833489e+0+.25808315836755781885907936531565441341e-1i


==> sicfiducial_28c.txt <==
+.25862049289147392023939121980914960110e+0+.00000000000000000000000000000000000000e+0i
+.44714133154341263855947583519454233788e-1-.20924787041127203643545834118110090797e+0i
+.17855760421695795967071984959580132916e+0+.72700122247847701892656142113369236090e-1i
-.11009451351821574630629055203003144902e+0-.97352469048080805491686243600940191494e-1i
+.41570627567157505112679810302003616125e-1-.56660457641371997806548722731048237164e-1i
+.92378140903921714342114718192475054844e-1+.70492445590628539506277935584173474880e-1i
+.34551238306311632909730922462921656418e-1-.25886916817161437766207817206808685589e-1i
+.92460886393393954943746987108299681832e-1-.19962218364841413561912412449031702498e+0i
+.55229074516709207334955592985647216557e-1+.16439222780648249415030182525018058796e+0i
+.39836962334432762354472446692711684047e-1-.76171003329587367253163811742121196443e-1i
+.23927533816012027389475016061106136437e+0+.26568919107982705797493612505955265427e-1i
-.18022762607630202860813301228681813164e+0-.78359961296071972420878443829518912567e-1i
+.14074768225363423599388925603421498820e+0-.11376295880068630920758969738324337601e+0i
-.17588890414414802791910777697262468228e+0-.63809975848873399367739297255235908583e-1i
+.48614316394076740628772493281057857710e-1-.18582831304480163737998913429711290029e+0i
+.12934496165061221588734711496469078734e+0-.15652380121518931760763484460178598565e+0i
-.21777652810936471099849979908388014529e+0-.55034305845126448479459044418320219169e-2i
+.43085776521087844332953608078593247658e+0-.41378171679520434563818958482477459460e-1i
-.10033378398515825133031684205117294587e+0-.71843135918035033587942433829783659024e-1i
-.11152729044627156689584402424209250759e+0-.11989017321872157155742542604787461572e+0i
+.54474341823310386295622815121179295137e-1+.61855853018794552817473143219739338125e-1i
-.47269721530533789404073974233103122020e-1+.17406590812385105644279552924130244376e+0i
-.15010713435661641551233907075515597457e+0+.10965112077048205092605935212512180011e+0i
-.16203727660899202327348762907635681313e+0+.51858014537152973579121745665136554685e-2i
-.22378722351279551190272485798665932970e-1-.39129779407139713075346444333667139380e-1i
+.22327988180434080582191491895725272708e+0-.13032343134323084935137441580592541193e+0i
+.17949397354039739473666379995123134443e+0+.18214108570211357788152777938837322667e-1i
-.38696642396687313215018192704796071768e-1+.49824896417391396187915757521337112286e-3i


==> sicfiducial_29a.txt <==
+.36638799772961833065765599072194369037e+0+.00000000000000000000000000000000000000e+0i
+.21316970070999265081957027949393382838e+0+.15926089564549968500437211048053365272e+0i
-.29739403650554774703678821601161891502e-1+.22845777112838592677919248049351971255e+0i
-.18999879718966083071922768499236824785e-1+.49193770228376485839482413019726412080e-1i
-.86740564893146632488898170715693558749e-1+.11587967503120977248842748226144782402e+0i
+.80958184369590110012127383063229584562e-1+.48567217236556805064007865612377794698e-1i
-.88969044134448509811938846119868697432e-1-.71490319735331038528325367511660162667e-1i
+.10552228187350858475532252676650715515e+0+.22356930160434659839854517589496786686e+0i
-.37285694911549369734895774091610137037e-1+.16911938250584569869025480624808174466e+0i
+.62087804343816564534809988016364400729e-2-.92069521235970088822732901449826670374e-1i
-.55738737963729672393437598674775011159e-1+.55151784780169172170588190039397816761e-1i
-.16094553195057533612030603737282626609e+0+.62947558570344617244951988529062384640e-1i
-.85735728873080923836832774521526338725e-1+.12461035087354525622195110569242218463e+0i
-.92354804238477147327805746264539500457e-1+.14944959110568437076280642416232352991e-1i
-.96586718237584228013200504625283732143e-1+.62286668393455578087105662970848043680e-1i
-.10051059267318879645798813322536345225e-2+.10098305318219584788072514127954701185e+0i
+.28837769005026843590592042918814234850e+0+.19127728774862556788090816354467705004e+0i
+.66440987543647141259754548311893150878e-1+.63612262936305950728757603291327565074e-1i
+.80088521138946263337688865075753468823e-1+.82436329982712634169873067654004902956e-1i
+.12056180325143723531709066841615578996e+0+.28339650499002739655353742969358792721e+0i
+.56511896646084009724468985999680028490e-1-.57995387087919108252603854896146696934e-1i
+.18606319572382910250338622777348284914e+0-.28321276545272320526212607848670674321e-1i
+.11595908310391652311711300013011654510e+0+.29391539959120081094855866972866585362e-1i
+.13202018033087177431177664486621278117e-2+.19347698272913392752442411695674284090e+0i
+.36628506016705940764069185416532445082e-1-.16384120333649498327134208587958546899e+0i
+.23649460003636986351048629858642194599e+0+.71697643950104186210841707875005408940e-1i
-.12033223268986817600521953706656880903e+0-.80457815594981485511213236997468164623e-1i
+.63936548850090053165768099063651296443e-1-.17844269598082098445955282788010025636e+0i
-.16366665652797327832620077491302576467e+0+.51077146593457555147908529312519834611e-1i


==> sicfiducial_29b.txt <==
+.19624050844171542479569656348507732690e+0+.00000000000000000000000000000000000000e+0i
+.33047532557103816888440291726642966305e-1+.18607812281014524537287389389345537991e+0i
+.16130862013652876723832111113842134302e+0-.70290187274251064061477212036856366228e-1i
-.11833930206869006102250306223328942364e+0-.80659435889073116555302147071912487089e-1i
-.50701913263275389742440616113697941444e-1-.11722669544335429339394609075145755369e+0i
+.33788582561804256270144301698944082478e-1+.20878496186860021833289269062232129756e-1i
-.23257818875272853286610366348562634026e-1-.23213984542021471480833220581898066027e+0i
-.81526087337489781637621846319211605804e-1+.21691548216900350834664106571866001979e-1i
+.17040085193206479597102549762366354054e+0-.27807299713911857457241575678235561645e-1i
-.12278276272526898822316658637875123323e+0+.21574063840195448816578373797018192862e+0i
-.11764463743916214408696966237570975470e+0+.20176709086000786489184491002586444602e+0i
+.10320245933502815300824547130358540943e+0+.44718537846077922072465244245909569467e-1i
-.73616965112887703670979549352055723701e-1+.29626964514352034930274234804551725779e-1i
-.38532464089526780206656267141608024657e-1-.29325994257836422920709076466132795059e+0i
+.11941414939694802755121809657321255526e+0+.31014825134647113687096548859909317726e+0i
+.13578439171903190948457067957785359092e+0-.10731675125626549960910304874757348040e+0i
-.14832513504842762386186141244196639446e+0+.30069917329356463549100574258767206656e+0i
+.12808384331817506355828800567335541476e-1-.26223641306734022911669761745439420176e-1i
-.36012256744534655025105241574986828662e-1+.12925793974930619710946349913832736847e+0i
+.68106791346010888866430561350366198055e-1-.12162883469051384724072272693079493271e+0i
+.40880777356592642967182142939967417908e-1+.68296048843122524378701312728287374676e-1i
+.19642569299069302422528234522363327451e+0-.57542994530267418697461708485696915042e-1i
+.12222744970366424233004937333207640010e+0+.11034721839584089524495421747516488705e+0i
-.10870613291087482612607503170879669319e+0+.47940422613714225791970901124897638359e-1i
-.12741734384717652904760573094526847798e+0+.11064669261486149741200799583617696501e+0i
+.24331671011762764858738781305218308540e+0+.23936823315256217831964251308075327275e+0i
+.15299462891337563238067786994630384587e-1+.74334477586441515758315107174205325236e-2i
-.95253561479118408925391067632982259848e-1+.62288487866914529854090538490562078738e-1i
+.18257756020990804984565657105356326251e-1-.57626882464972219045851210189790793050e-1i


==> sicfiducial_29c.txt <==
+.30548899779627660537279958875575901930e+0+.00000000000000000000000000000000000000e+0i
-.49217550391272567985493908061068877787e-1-.36936070733775194995488240241594247741e+0i
+.13569655702129135945389128060425779166e+0-.69673444172342270509550552568318268640e-2i
-.95815565618759868590775316114347075707e-1-.16074721597884411879109397857713042651e+0i
-.19167557188574964835090621465136827072e-1+.11539580153873657457867187495745200210e+0i
+.17041548491639193363197227604240200429e+0-.21322973469825210659589865462354778385e-1i
+.14395966888401222766568708923481839965e+0-.14646141761769394095351475819021306131e+0i
+.24642859232295132159927705374632422777e-1-.20679075058806715909793148618146092929e+0i
-.26037710139973421301392718467018538397e-1+.14113231546749885881061608862899879422e+0i
+.51249048347197323781995305376958939605e-1-.25601258758878418575641725216218209308e+0i
+.16124477180584121040965437918085398757e-1-.40543433899766154381346618479681265502e-3i
+.10997537100493261156131955828011076626e+0-.30212961319207306357221087407875933101e+0i
-.34349112588184405949904722978264890137e-1-.24737335952665720371302529827029213500e-1i
-.19758307558349807440038170820731097294e+0-.38553869795556491858702143196646178210e-1i
-.15818313427166132004283353658150983437e+0-.24866438392628515962323832541647480604e+0i
+.13901696008015170211499885682262213242e+0-.12874542174269732129938807683783798339e+0i
-.38190340247608455644993737759472168450e-1-.73962679805219931395970730897993873176e-1i
-.62716286110238757685509393471525956242e-1-.11529383248647511620328158244403822828e+0i
+.17016784953767398943117851653314095711e+0+.15064194103144190052278238089315023365e+0i
-.35293676684671250337576669293954209809e-2-.78474428990963298716448638022163075806e-1i
-.15407389980285125836013909526511478887e+0+.75462293550139213051420844192311745305e-1i
+.29509620661999888732910930221342867393e-1+.14073752854142834833849769135342103416e+0i
+.85008253267236254953431923394095671667e-1-.60773374920176072082307868806408139956e-1i
-.16410405632632951998993654426759313418e+0+.42943072744325967723038458888739924384e-1i
+.11471023334102101440788072749991428481e-1+.54258590105430359962778813201775067763e-1i
+.13178159824857227541924793318339972483e+0+.22917140084725796130442573638012170181e-1i
+.12847712332728380914526208461135890394e+0+.39218235572074427186956543387922828600e-1i
+.11695561534782491003528001031485262432e+0+.21951012293469380039332192393084777818e-1i
+.55581447699242910177235438871375108680e-1+.10039601722997007784578809727310979275e-1i


==> sicfiducial_29d.txt <==
+.21675618575539946424063379827587092069e+0+.00000000000000000000000000000000000000e+0i
-.31706433863821516421350447838130365656e-1-.27569186696381865932380103112399864919e+0i
+.11676341876518692374710268057921479394e-1+.94198859135883242446347170856133193157e-1i
-.98566046771158672588204868887821790096e-1+.58689187522403685016590119641869867602e-1i
+.74465100710018444734293523632966105844e-1+.12123464060123007534499270092491834815e+0i
+.29911500920563581245110558965822322929e+0-.79194286835794451610653167740048569367e-1i
-.10429443944815476879622135408130226349e+0-.19873100011082727703020214535261295567e+0i
-.20902831209679980763341664872328794571e+0-.33533120807221221536022334303345806856e+0i
+.40474841618964231159391388586091311929e-1+.10064584100013349126168938123080455858e-2i
+.43718423596288371539014869892316767800e-1-.30962631433380661195509002649476621805e-1i
-.36685923994869052671492764746597010640e-1-.26788203322097859572856622767728636246e+0i
+.73397629281943513120812085155927672230e-1+.56332142716936365730699514709216183484e-1i
-.11970630779694638595749657121040142463e+0-.44556874101891866270756574378777191987e-1i
-.18784467187186835727127938554810839609e-1-.77976097422674862871378459732439996547e-1i
+.12524567374219629522839092066412551360e+0-.18201872931187361270183874992453345463e+0i
-.10486858584006563220861113009842151542e+0-.15592028499261281936673986493991156492e+0i
+.36186592827799476241873439313949455639e-1+.48334584916843179156693503042623765516e-1i
+.14970065325202497179454043797212091594e+0+.92509645733697789896927193645624622304e-2i
+.69957200080991507367100812944801978289e-1-.25392478870367566383955180367575013776e+0i
+.11190994135752416744080856056187599568e-1+.19364308832964228132923346520885325708e+0i
-.17091063620463519325512897609518844329e+0-.61922181699054419560852062203599639558e-1i
+.68570823870263601322886214609631217978e-1+.16651666078136944932900053542918736143e+0i
-.87920689059918358134921526884827690659e-2+.11303482536866390547188433513946241554e+0i
-.66386710510806201779885597154953014304e-1+.17314485907177276989456469976342851101e-1i
-.14439693895901129197042455582500708607e+0-.54686827646603216717079981268773109230e-1i
+.11064713251811604685208935545315836509e+0-.56414816090312823078363105477331847565e-2i
+.18699137683493343845954087621264007553e+0-.60986196784280709167882492625443505174e-1i
+.34699761703644221157033353604031875902e-1+.15266523253053049880618411388524425999e+0i
+.14496702219829993295432779965479305252e+0+.42321804793488662070684471113243886251e-1i


==> sicfiducial_2a.txt <==
+.88807383397711526216076459641812180401e+0+.00000000000000000000000000000000000000e+0i
+.32505758367186814316112416777511970282e+0-.32505758367186814316112416777511970282e+0i


==> sicfiducial_30a.txt <==
+.25429656970505025083105372217134418797e+0+.00000000000000000000000000000000000000e+0i
-.17843889759199769930413361859203710119e+0-.26078656225603585838304818005470980176e+0i
+.24768505907442534760462450403103142316e+0-.36560688774713957850604671835568921428e-2i
-.10265965079993265339810487592797333481e+0-.77548111089098658665000157902950375425e-1i
-.22315086349902683338004540649138921175e+0-.23807600117961198881315824208114607920e-1i
-.11688897384398526193092053089204231289e-1-.16046008559564239774632084387216542294e+0i
+.10338898593547363916579199268987358712e+0-.34635863509905274510944123260111580095e-1i
+.13484812008466414522311609997904596753e+0+.73180291999288925934308404297421940778e-1i
-.65460006891191002389359871456713955253e-1+.66709718232160651419116037989657911527e-1i
-.60826107276443457370943158365125914529e-3-.85590499704295015938877280253158814121e-1i
+.29686757906170678443407335965823696578e-2-.14813467378606713783459055952535795596e+0i
+.10215781011380011000760426716067403791e-1-.67656610104088519039857370848542402158e-3i
-.11362493477974482133623058914112141905e+0-.98059240974448144074770249022226459953e-1i
-.28156706900812094628299248903513425149e+0-.59804095029367650048709783651553350023e-1i
-.14748495850357086734708969650013088039e+0+.39235263917823017098858285125936464520e-1i
+.44859573811599316067629213866816583475e-1-.21834406981468735807229020445642289602e-1i
-.25548538565788540575296704095732330547e-1-.19608212331347274470122334405911088707e+0i
-.10997040567918595421638378165468569085e+0-.21290247866562836433286581566893489580e+0i
-.82590781333265985954639394597784553248e-1-.16628694420865504109286649341285615453e+0i
+.30020458097227189682537458833565626366e-1-.33472133783267215799697556242445938541e-1i
+.67519827768268646661158750002455795263e-1+.93942463435090871193272810057243270269e-1i
+.24059045685906451154473099243106334254e-1+.13254373731368570453762198556669046141e+0i
-.50269400164563243016322447341566693737e-1-.57564413339912101580964405722892746295e-1i
+.36983845024940324631194472254543315544e+0+.10262479303297088739402479110027026873e+0i
-.52418403751117850832882360738555359397e-2+.24833581525317339010656861765314034054e-1i
+.11197651293339139154687121579087696031e+0+.15371139216229519706147487670250462168e+0i
-.92407880943421319309788273276911559497e-1-.38522897500202557227294631357943815342e-1i
+.15924788098670312816878566902481957143e+0-.10084376636839192485678724782607900696e+0i
+.17602357616793574883843750103518962950e+0-.10469931802088560090906890837725733537e+0i
+.11425730401563146392293546283791445073e+0-.14679320658634027790807148398395776235e+0i


==> sicfiducial_30b.txt <==
+.37443027375475641068067391681348849324e+0+.00000000000000000000000000000000000000e+0i
-.20009796474365452742192886898126005293e+0-.13377473530357579957662171170485513170e+0i
+.67464106180396287362634106863997781720e-3+.10538232695290833287957139596420367138e+0i
-.52611938816992559144664500549953468226e-1-.14626541396550686157399610524833691505e-1i
+.70219253406598405499282998417104265501e-1-.94564329207376493167706246902475845557e-1i
+.87210346070014811025118843682061770550e-2-.30374727233299591881385486838764210223e+0i
-.87044237545779367924503313644551474763e-1-.17658738530993015419783808880042228105e+0i
-.23127043105359355649328734250095810890e+0-.13765866688648003095936588291041750772e+0i
-.56763895301217683393087793753122827204e-1+.37914672456300423760733081761236028978e-1i
+.20437552606593505154740604694842059479e+0-.39526317657628173764349131266123188159e-1i
+.53135938184496843939688195622610235504e-1-.86003413621286818203138504614544665082e-1i
-.89103534505850612152021303507949299466e-1-.14521690357613431378402486024422775742e+0i
-.35350851769727225752887234928010522130e-1+.21255278035157879578457690223351004646e-1i
-.18164981551841701036780841370882805684e+0+.14680831399725148534974590225115081143e+0i
-.11761200592135550871121366763375270365e-1-.12793710946805444470929437349146651206e+0i
-.21366299668957069433700532459096861253e+0+.44177498470695649277460308809414169866e-1i
+.14383744657965885584594709076869528167e+0-.15267778726691811119020714778943206324e+0i
-.60489588458013562132323326410527245384e-1-.12967866094353387395614245665555516679e+0i
+.98295052273279071666552620326169017850e-1-.19516079546020221090736523006473551189e+0i
+.66339208898311037411104836222067469548e-2-.11999626121530183865431135391444328657e+0i
+.17663394202295863856017420556027177080e+0-.42671427217125501199571973834332028144e-1i
-.50918219735586403225936459197227540077e-2+.70033509509773554617150004689596333226e-1i
+.60778727083640512046157684693602636675e-1+.49189832876719243087874080006752512879e-2i
-.53663119199792016384024667826780189466e-1-.82126843722147492358959641843765599777e-1i
+.56904113749928857716763762024038776490e-1-.15404127604295398063942749811030967944e+0i
+.99500527109758614907426418132719510661e-1+.22875572325456036011297486186119444770e-1i
+.79976389916189657415143492120068727338e-1-.98487279243394756018318964351336132588e-2i
+.29943909604733493045885146038015347496e+0-.85330310430954080633284915915886233814e-1i
-.62052203850083955604255866608596144947e-1-.85875386088011650691382838499663549495e-1i
+.13785392740542288163140127422972792163e+0-.11727442867197818190034777660467705501e+0i


==> sicfiducial_30c.txt <==
+.19758167126213352028235079533717791835e+0+.00000000000000000000000000000000000000e+0i
+.15508105260406516189964999672732640331e+0-.17799118231388545360688628272719292561e+0i
-.15472665959794479962989410066305368436e-1+.12495859686713010652882726959069247732e+0i
+.39741977087192658282364361458140632925e-1-.81237295533928326696686767643576306720e-1i
+.15101348961107708024483987476479951734e+0+.46316050204591848981481139085101887612e-1i
-.39406532362039486113187898959264937585e-2-.24237911866616828402649897370173742842e-1i
+.55764152845566476243782397093197251967e-1-.10608269708670764244355283540434624979e+0i
-.21995212072308003173151637380116016648e+0-.16807904446061029834103681478749204314e+0i
+.88191118224724212831899046334880362732e-1-.13151754010793503405137600001621097570e+0i
+.16741837195615051853838826818691720605e+0+.12138220990909928363535002108828079809e+0i
+.19221773632367489922742265714426817433e-1-.48885055736506756236016471518424780658e-2i
+.29409207077076066821676560666467906997e-1-.17476769104127073320879130712294326289e+0i
-.75102422895933827664234683970514463914e-1-.25870258657719603987270704450495183649e-1i
+.18733254432257623281906931405382945960e+0+.61730233301046900678650564669695435215e-1i
-.99685923758561842509878678037865716269e-1-.15569667115701055301098489048734795759e+0i
-.83178966551098941984038816764348065042e-1-.13341674003857493259560719563910867650e+0i
-.18912976019414326506860932275485166549e+0-.18563581577584523637403231400481860597e-1i
+.23624233885450961189357860589014999456e+0-.89663590199089898566530171256758055228e-1i
-.13370520970709114073896830668344621313e-1+.13661711356794846635713781901262948140e-1i
-.18207276597697747391114577149221461309e+0+.34261999706653656298914346295741585840e-1i
+.58148949867635669464020062068914092883e-3-.46356318300388129591672980358263952123e-1i
-.14156294671341282765868463439298121808e+0-.14719155646230497994823373266229997940e+0i
+.50512588544178244793132850852999927510e-1-.14504777439680355002854032325656929433e+0i
-.23545141404258988471045623257052136201e+0-.20203208557900141847203503243352886291e+0i
+.16264056370924467405183523982386065339e+0+.11531963898815292175691918804721176196e-1i
+.19192409150789859965841947482229984754e+0+.13547745599202045662295671249515373385e+0i
-.18007327028481879698333379944565307719e-1+.39261711786500215348459065920271506201e+0i
-.12484459017287790851760588716808535613e+0-.41809662175022287576914262743358390424e-1i
-.49224737357967156626129414206006570899e-1-.65839702256946673308199684398997747021e-1i
-.15658042374193405546873897311277777993e-2-.46971863548359682942649447294996510614e-1i


==> sicfiducial_30d.txt <==
+.22676958908269201034761514845935088944e+0+.00000000000000000000000000000000000000e+0i
-.20427888131254924452355825642458538241e+0+.37044335283749489453984075322768282967e-2i
-.10708605957763111140272870443730291685e+0+.81701446452029905454753436509044535027e-1i
+.87573588201788436763292254320899306620e-1+.13365163593972334154775384424995378256e+0i
-.69847302463170742462562150753022536786e-1+.46393262073146476970352879989216130440e-2i
-.72354994697850263380503446036606275416e-1+.67261377633808475386751581827268559323e-1i
+.11358676725584799002622649956914354696e+0+.37520656884811288958593269917315173191e+0i
-.14687068972662649321672398962321395975e-1-.20898539599415781364832971534025450348e+0i
+.15914632707513539815782607639505834588e+0-.20192014781716687926234941034517236203e+0i
+.14510785829312188499094944359737107834e+0+.24476831827035546470614511261946722126e+0i
-.12121788903562936951603902055173883117e+0+.41236116503519189829867263244955062857e-2i
-.18226431950331069283179357987742180774e-1-.71890460785294440455916994841127543566e-1i
-.16557909042114549606300127224827960564e+0-.42305530215199066405692037598481195897e-1i
+.34814994913968370549655414928433630319e-1-.23175387400943904396850088966275426779e+0i
-.12862435870706418537305109210167853717e-1+.13412252849380295142230603777441001039e+0i
+.90660407808193039023896185392890045916e-1-.22899879967003130675254780306640512195e-1i
-.10965859792704565682651540495019409854e+0-.96382870012268574148995072028324011508e-1i
+.10261984532538586875804491586397664697e+0+.24020785949130027981043229919182648076e+0i
+.95998901636751472085920295158814677898e-1+.47905870743339166877805702883880469852e-1i
+.71538319083782278098970181585174882515e-1-.25372528898562327479679337810451854704e-1i
-.65950688128733808459204741230331428669e-2+.21003204655769750874028154003292680560e-1i
+.14447760189236093310224579366940736599e+0-.77967810543049447985808619735259686437e-1i
-.70259412576884511319665550514077001065e-1+.21498241718581369558881472532078632897e+0i
-.37774490635049383187174038061006686695e-1-.32787089444545723800311724220518697610e-1i
+.16873926491338102127529236655231581196e-1+.23485562155319986127120114405999409594e+0i
+.13894439667151649350983860961899184671e+0+.95294316132334236636651061361163953669e-3i
-.73314068702417320917009471321419847926e-1-.26141085942832424931340235699071803270e+0i
+.64990530675078410151627574186032284901e-1-.72754713713452296365781906585204735381e-1i
-.10883836806412353074060913597176620696e+0-.89559138286792776539126979581746435795e-1i
-.33404113594027625261062242687057407738e-1+.75841265942744611848046918405484965220e-1i


==> sicfiducial_31a.txt <==
+.32447879126854342533280000983192051481e+0+.00000000000000000000000000000000000000e+0i
-.18450383567998914100055399632832515026e+0-.19719113936051807606003483863615024423e+0i
-.81924272238227052385845647434250836226e-1+.58523074009040243249181344685667756134e-1i
-.83327487960911151895269167855468298057e-1-.19078328294289725436252607067933257216e+0i
-.14321781419934986057328607823405631010e+0-.10219696574132957560192204797768478662e+0i
+.33139916530760418622324335003843301783e-1-.37321718593570819056742290110190878859e-1i
-.11268976871717210693315347744919978294e+0-.23695755684715456113510379775452498625e+0i
-.10131859925284888276244539295134404571e+0-.94742903789351921419957986457887379242e-1i
-.31369039291110354260413451794069240078e-1-.48788358393801010682202735647314147011e-1i
+.13727659044706213727519491134785955528e+0-.97813787917089466448735168367303383390e-1i
+.59937315606908032522560348943050795229e-1-.62249939943116031762383283617141257864e-1i
-.23318707462476420491561052289093927752e+0-.23288634845503853534602134360277049356e+0i
-.13415480600414089705958761119245088110e+0-.78625310367303498856518035453944318393e-1i
-.21604105045601443394461322568186903295e+0+.93514794640636564918457082746624363644e-1i
+.51713047263168453725353918931339904376e-1-.75715222201249598094676532814404892547e-1i
-.83603320793526807679171092215298057904e-1+.28320144121849433965917009737173062490e-2i
-.13500165074310829482335910172222293474e-2+.38520930109780158987378536526112784785e-1i
+.11568669955308537685922839725731240488e+0-.87964689075373886883500283069700694644e-1i
-.13855255123657746747116201896834199980e+0-.83860801656741677319180238654980528569e-1i
+.23274719920561199762675896049099168189e+0-.12511639482735744893818504743389950632e+0i
+.65733505814294661697242300667028680311e-1-.87239938554139384153235363373055341760e-1i
+.12582237988812727474092322567202068620e+0-.67135758221915198595239673864883573505e-1i
+.19985740451388748621876069307200576885e-1+.50968910398111411299383239726205260800e-1i
+.29963937913207356982873845584065039688e-1+.12996071997848079723442770270534434080e+0i
-.12213116415338854546584729627150420448e+0+.14984926993756441145253092327870814559e-1i
+.10183382496472648441516540627434222063e-1-.43098713341487953922093352844011211179e-1i
-.31483232194485522792337697026992095045e-1-.18458027055902912206885663938312824924e+0i
+.68122510854199026177239268963924145991e-1-.20390468724654341861073011591672698083e+0i
+.30189946801849575989557238056643744728e+0+.97688604090763541208294052662429061462e-1i
-.45319020807400905339747330839351866160e-1-.96031554047811902364862838818220977578e-2i
+.16748256880601309890581308495625435100e+0+.54161518287878162882273358071901241628e-1i


==> sicfiducial_31b.txt <==
+.27262891012397393539573343850314830767e+0+.00000000000000000000000000000000000000e+0i
+.60063834083330970372477991555024367301e-1-.24100744875261386299211632505756480590e+0i
+.11429819741364793241096478382095369873e+0+.10053368571621151431793242760180449961e-1i
+.55056214094758640191993154061686629424e-1-.99713056083118432487717556547536077100e-1i
-.61763068116341893822566428956887377608e-1-.12524073655075830014071210031529932868e-2i
+.85438333390183005943141880550530213059e-2+.15509199601331466269878479157849401084e+0i
-.16306714454913734256456245189769114531e+0-.87882773082881085323498041596804003242e-3i
+.68285545806998843927281281407189056900e-3-.29001337474615793678097322054123459758e+0i
+.88661445733065020388559011045258004630e-2-.73859680943937168155800806363289744463e-1i
+.20700081456617725145851279850451018420e+0-.72416035878311995536614932748740346430e-2i
+.27137901919979791845929964185593237381e-1-.12490527510010126977750949875309295515e+0i
-.16812057628598489158571080712358766977e-1-.12789142480654616748626544303180312680e+0i
-.64567818212435210575786187594917713854e-1-.45756898400204472915753524291544362144e-1i
-.20054641451536481570414606146946584841e-1+.15372373193162020439275998324586288227e+0i
-.29912879902467680565908490476895190097e-1-.14018541026676308574450769530178474715e+0i
-.11697591324868267708118743509081242095e+0-.25246374286976100032129135869205704078e+0i
-.14898201306301783418339292113792286559e+0-.58309428727215833857747010448115092550e-1i
-.13944173185865595876742404745714763003e+0+.65871500919025680432865221772004055115e-1i
-.74645032311155823130228930325440296205e-1+.35145990208024762785142889237285254065e-1i
-.17577537953283605306463204854660999115e-2-.14099961744405960817837527645586804304e+0i
+.56265327750182567863824003034837038540e-2-.44915137106944471152549091765224666795e-1i
-.10796257375507351314289318741652245935e+0-.38424762100080148700352768141625091714e-2i
-.16981514164561291237985822770652081650e+0-.99518914732472905929685066574632366739e-1i
+.40298126527862725695480227594644692262e-1+.94702410566636528358036843226064870156e-1i
+.70340747889646773330787948228122873015e-1-.26876844959577329139576382783200035569e+0i
+.22833186348066512267917235479737225916e+0-.27022326746430392906576677268422117322e-1i
+.13454235207452810934386824592959275420e+0+.20769168529191935766056431872143312404e-1i
-.77692938593577388440172318184857906311e-1+.37324625008054763090660676410064084933e+0i
-.33185915276338336290109122420169871154e-1-.17439760148168555238874396415555740944e+0i
-.39692367171213547592107928593869062858e-1-.73793861032677565812380026830550554490e-1i
+.32910662259189149212083475146642787999e-1-.12980098315479498152964336627411797699e+0i


==> sicfiducial_31c.txt <==
+.30936319046473178285334520935877636395e+0+.00000000000000000000000000000000000000e+0i
+.64048606928539261288700148643310319127e-1+.96888083279125796567279872404779165273e-1i
-.18615336017815567595940821977172753339e+0+.79556958657087859434624171561779167107e-1i
-.80031199548690902972542247496733588265e-1-.48863029222221181569103122263476070655e-2i
-.10286829789112797440471808727595728189e-2-.23372972411735652844735244195753555790e+0i
+.17148614327377774290498380526266901835e+0-.93541374168133654573028432539606155721e-1i
-.75945865972114027100290005225661626015e-1-.10197432394145681787074484524472689672e+0i
-.51700358853051417269632362716018812826e-1-.21360680976489922216418653127286941099e+0i
+.61495639417933429567183371275873282011e-1-.12614426012673148722206830268848295774e-1i
-.20422972200365034771683813277285096735e-2+.13303211053772101952228082765515976836e+0i
+.21817469462186972626973808493693805527e+0-.13383820299452317188484985543956046812e+0i
-.18017787353531221699907098782933877162e-1-.46643495676170761811590360679513158815e-1i
-.33714172440516957578562544854853821364e-1-.52054233038080859490102988302831901384e-2i
-.17825629228233840660905954123312849509e+0-.24475861882696677007872422646958657621e-1i
+.69874485799335366642877781659922844652e-1-.65302500304077269435197739007974561165e-2i
+.11061678214669564121963367283206820708e+0+.53834793272991215638088848943919458144e-1i
-.70265700468650765883585147351047356309e-2+.14508733056138406614564613650110523902e-1i
+.94976390822257339038934125189481289198e-1+.95862880966645728679592866268814498409e-2i
+.53587692311371516823530029073220594569e-1+.50730507998801362006853328386909199604e-1i
-.15656461165127026154023711349857430463e-1-.31934587941719435136588723749827577101e+0i
-.61182832533460909796564326533792734925e-1-.32802742917646033672955486042523174212e+0i
-.15869293623421917503000904089534722584e+0-.15967092956477820391686332820407134932e-1i
+.10392164038301243684845538243121555232e+0-.20570008004979455115315429954076581094e+0i
+.41455268559620637095613685563935033036e-1+.12187651004123122708085395714218818231e+0i
-.17709429744288592446599912254638050680e+0+.22738587324114176486277563923108905484e-1i
+.43070975688968766375997193805268652629e-1-.20732723406420227078017826071517198687e+0i
-.76956467300943175369083659010548428122e-1-.16715457133450373547735983542804322034e-1i
-.22738631419608385772766189957590629936e+0-.18900613095726948789596966845379608353e+0i
+.16718212356063477499796009886507364809e+0-.28488042516957931935521634139466417850e-1i
-.90370894064160900972730503111782276867e-1-.75497072323953518215203128854920518443e-1i
-.67996844167655983411904228857487385677e-1-.42093305894697149114745858269001462809e-1i


==> sicfiducial_31d.txt <==
+.27388186876738155100707891347178348131e+0+.00000000000000000000000000000000000000e+0i
+.35700113893809441447181657201954345583e-1-.16496752760402181160546288883745536488e+0i
-.12788542040516166664645915628070773836e+0-.33246692047380462116952147696226372493e-1i
+.69578242548358684339184143155828562921e-1-.18487835125558573991200729665167203770e-1i
+.16677463241459035767740956223430048913e+0-.95848459666082125175708809827762561453e-2i
+.15650263439908353774970357140137240070e+0+.48452152079774734714387140007448589534e-1i
-.60121740944255754761981739231365771138e-1-.29928690519364381104361267818190787868e+0i
-.11182510358076077316796192690126277510e+0-.18300522994556339651796438623472034036e+0i
-.29093913504691849883413907411034013500e+0-.77455312353999902910990160457602412290e-2i
+.24410188790427880191284177253056003718e+0-.11923747868402980290189222441247889852e+0i
+.21957627239093131324012280258596053376e-2-.67162545579681354773987244581954936782e-1i
+.71375700996966066240936201694850219323e-1-.16346051633376563023895854005665482768e+0i
-.12435776530639734109881699389017250304e+0-.38618387044727767793030130698367669302e-3i
+.18571958536088517974053931840483698039e+0-.72849307047015980808631623013448038217e-1i
-.16295296561378639167135721624243867958e+0-.93892001273312484102056473961573282283e-2i
-.10859468287099366889736069694295313137e+0-.15257786175285431756573053456233703507e+0i
+.91132620592771995712901413190208700477e-1+.23600221657540558994303283866970594386e-1i
-.12412259076304454377703134620268696348e+0+.21195272055732852876629019214118072371e+0i
-.67340607618685842697215047426737499644e-1-.16936076019314764316576772991873424162e+0i
+.21231695841226669765760488674029536348e-2+.79693546774837386739301458640121817461e-1i
+.13570472465107843386630865073704277803e+0+.26652726641808603232666778461293110694e-1i
-.39168215581590509582252033050787705289e-1-.36281136533036734363695436331140741252e+0i
-.63938573227383606414330238514051693143e-1-.21840611417426247697262673194733404955e-1i
+.60551955563060526160450411792312790007e-1+.99803367167510803013828860095771154165e-1i
+.60503604145381807714900920479451737052e-2-.28217802835499249362975907104426881430e-1i
+.83202469189230755688024564275121114451e-1+.22146268862811108575287994529505047410e-1i
-.18433248533676045382986333799500114764e+0+.14347612803775563085909353746434399846e-1i
-.55609802188270446838374411846855235005e-1-.66950067564474020970951554701177724177e-2i
+.33973714535799975580498367201112926482e-2-.20015096197967549259813395689234358696e+0i
-.26991249615236852098152171112277996256e-1+.10785415032361082599473316933307868641e-1i
-.39812762358399139665781996003851950764e-1+.28120428899801056396466237807765164426e-1i


==> sicfiducial_31e.txt <==
+.26220369151823193116013165923358550249e+0+.00000000000000000000000000000000000000e+0i
-.17361027490470065808379827261443050083e+0-.15740725472394454861564722492676038488e+0i
-.81505384188924258551148601686477711279e-1+.44386169454692636091217159761852572703e-1i
-.17538772167478783685055478313730411260e+0-.36638955532604499939631279558396597586e+0i
-.16775656475699942019506553535780572834e+0-.43399345022026622211082609413759150146e-1i
+.25134569784658536989204499865658106897e-1-.21086774972130741218026763326495969373e-1i
-.97887720084102040365502622025757741212e-3-.69448842752073710048776989371408799223e-1i
+.10898141295815643947016078230243776647e+0-.17131826298954217198568096221359496402e+0i
+.17264946613632073519840787748575669633e+0+.55729399224657509937385424445757240297e-1i
-.75663193978821540553440961797042974020e-1+.49564434089418267287085423635289000906e-2i
-.21997430346627583181081788510529548068e-1-.96644684128677645563474851733203076824e-1i
-.38746654297648996485529641399225466767e-1-.15464274464211463144377681025074762395e+0i
-.23542388585334206466188736062218694010e+0-.76141227055793101574514736323844032401e-1i
-.23582268075802002422337748583686203143e+0-.30648466617250665955369322469985272553e-1i
-.11656374274283889703395983813609640846e+0+.20629141248185874686436302086676227621e+0i
-.20698347060028870987558015839343436088e-1+.13377062813776059202524194738691013719e-1i
-.64690389153612123373603871625268420034e-1-.14336682938991652377105337266639112757e+0i
+.18102298782180225141478854820137338641e-1+.57393508518493753205563696126090071597e-2i
+.14940263526036705223553514901739804201e+0-.19027922316546214721990517253506526623e-1i
+.87974141735197160984191535658980336567e-1-.12472455345394976251715139292826357270e+0i
+.14729012046694491806856999632693290729e+0-.17582604630084646867880883908900841535e+0i
-.10036115494658902116674507136194957124e+0-.29435421466234051226630014400579885956e-1i
+.14769270342803636944618107129997628744e+0-.10550075305339402489273986443252777040e+0i
+.22931256521522946665535360513810042484e-1+.51562869968005376681947198638925744802e-1i
+.33913489358985049157334616418322047973e-1-.12307419458731520631392421571069878940e+0i
+.44668137084610519146674899422046201393e-1+.99861941994306985787252413791052063082e-1i
-.12817463009176125082252063276717574254e-1+.19192696134490665556442854581854754178e+0i
-.13782541454947639360561320309289421760e+0-.15296696760707536889296568708156033927e+0i
+.18020405158191309435845685176562556312e+0+.86891122258159541033197324205636097190e-1i
+.12966209819094712997523357412937715234e+0-.15885246001182144262717492423450391575e+0i
+.12903910661436272644217479225434822707e+0-.70879682214504314108044949146846317113e-3i


==> sicfiducial_31f.txt <==
+.31110237020660957123586077815010892984e+0+.00000000000000000000000000000000000000e+0i
+.66051764407918451586741277903235796705e-1-.30942674446527976041698845182177932794e+0i
-.16706066673732720515102926100842447312e-1-.38512202341846552455801996651376376710e-2i
+.23046904998634268894245281802642164777e+0-.20684940932341375310333061290169117772e+0i
+.13161155954377723799023669175223780295e+0-.16106053804288144070498156407826086945e-2i
+.12150302427937308962215250724899929866e-1+.10750259776777300633644597813216814467e+0i
-.96016985630747366024316268065840597675e-2-.19870565532765314410521002075594210727e+0i
-.26521659365193426913031698765006467444e+0+.33288242011629895130394365743867866876e-2i
+.13779382894099921921308898281218392925e+0-.45960869589973540056802557351739930213e-1i
-.13043306352082545472770681140455235320e-1+.20965127015216625019400844156609355594e-1i
-.58574630810849075444402826310470267450e-1-.40123496002851910186877906653543239331e-1i
-.59753092858479979452867328696537479784e-1-.17011240926273722675655333444882596109e+0i
-.87580527666445193841670303299639245348e-1-.30072057323304493520201678894801977925e+0i
+.33395957510258926675446955079073021115e-1-.82086530822858100872672706276372988416e-1i
+.96203394569270829549029349542229909030e-2-.21035962565168012123991907803377605209e+0i
-.11722085703625230835129726724791235530e+0-.81928811414058470092299703453788527973e-1i
-.25863690358959442174692310275238408984e+0+.41791575134341913946418064209052902595e-1i
-.17127041133840326413350642582648630919e+0-.51456973182497980969188709197271886582e-1i
+.11224488147242483506309930138348529203e+0+.55374993897004755719895687272648665884e-1i
+.11881408556536019895982304382395808425e-1+.10275327020426571427865972255917829025e-1i
-.56122031281760686865595822867487042023e-1+.26263242985736739972986871335633208370e-1i
+.99422930546544786140491134166183321737e-1-.74518606319372106208866953588804612436e-1i
+.42818928908098902622914317915013359128e-1-.12985365266851423647218962865280771344e+0i
-.76668906177640079977823935288412455082e-1+.21372544525805742245421361023099887137e-1i
-.21284805872978882760244666541556958321e+0-.14529706146442123008727403588362386487e+0i
+.56223133120892122917057343105593623468e-1+.14435126478833108534612123339865288834e+0i
+.95464505942517261532217982982097477652e-1-.10992601489719311452323151197798968496e+0i
+.76722261506755363807200620663569321884e-1+.11051980742439606623132913772154860069e-1i
-.12852954901547715064028528262924945328e+0-.53200257916433463980212638310310058638e-1i
+.64452033781238188483836745763853355556e-1+.15017955831810706605790970858247867043e+0i
+.40347377429737291753695742267519089076e-1-.10861320926806267315231277181436901124e+0i


==> sicfiducial_31g.txt <==
+.30280121724688295027802434603132232948e+0+.00000000000000000000000000000000000000e+0i
-.18645591843356773408581788836887133898e+0-.21800758925057544195289494971331180776e+0i
-.42063934246698648612262753209827377938e-2+.26760512377575700445601910791028198968e-1i
+.44957451932199172632749866942783117560e-1-.25951943128263162299222482055192519270e+0i
-.21135865766465819052267703834873084319e+0-.15138228697253932897332507942235368732e+0i
-.12110718908311235654369384208391519085e+0-.89017411540219273658102418264929817880e-2i
-.64114207697392455076865215813423915565e-1-.20222246721637059023381153565455238642e+0i
-.52751665668849639351909791138582400046e-1+.11318915571846063438710416280087094706e+0i
+.10216985146506032570528222643425790671e+0+.37010863343521015513759875800214037578e-2i
+.80223950951628465573810050561682437505e-2-.43821867772892445186937625618757169361e-1i
-.30388555993860871014862381334196407829e-1-.20424764918470779945899703432125768204e+0i
-.58578642440492740911164458146331233766e-1-.13285364316349707146477324465671353430e+0i
-.33673403512972807642262425364575148993e+0-.14325373195728541881947464710689568704e+0i
-.90379425096510382019860777085855604693e-2-.14185829713951982108373088083702934053e+0i
-.16179194912919142602672720524225809690e+0+.61577261073658148091570985527686065303e-1i
+.90968744078481667693881830084950796770e-1+.11882425287749708500809901672257620948e-1i
+.18241503045877425572908648206390031751e-1-.38899219100299706631074142819950859780e-1i
-.20273793528425056062456629772886038732e+0-.16366592969552545961363778956775961397e-1i
+.15624884054229596273120336776801928709e+0-.12618482631062503290825911988226569084e+0i
-.74553743495425056849719628039622910424e-1-.49572160765728975893884049030140400793e-1i
+.16744280452235952898682394544374578417e+0-.67699124709705145560683460244263804298e-2i
+.10856375634545145940824448464111840421e+0-.10632959250930954488328917457311665670e+0i
+.14846240359656781821428490355495358887e+0-.30213134142972056791583578905898604610e-2i
-.26559179509052960834224287617756102519e-1-.27337649853468369185180202570804155737e-1i
+.10089020156164269038028543583464546702e+0+.53166849868106511796673572810506854499e-1i
+.72327037550654647798078351996145321448e-1+.14712077596440168608188109028570686370e+0i
-.43256924580094391076187741638014331727e-1+.11976959522733835120169864648560431718e-1i
-.12348811921606607026128510307882324401e+0-.24982397983068924412934094604523630674e+0i
+.12470891253360563109417828937343820601e+0-.27899238996743872004722548627557518900e-1i
+.75994684609029067195932684614211053034e-1-.23978996035974053514005790419506648785e-2i
+.18532125513479223841627809927255665344e+0+.45370238363539264237758493816513730671e-1i


==> sicfiducial_32a.txt <==
+.25177738245055161614533787510490292532e+0+.00000000000000000000000000000000000000e+0i
+.11538706018126613183799084968276521098e+0+.58988352714896399179099139561112702849e-1i
+.93597646668959379519870376245896291868e-1+.10167612433740564443258002573641014556e+0i
-.20087785048760138947071284124701627347e+0-.46450329296996638318340155581392300489e-3i
+.38344070906427737175873067530674081817e-2-.50520830546868336414587079284164464024e-1i
+.14049311161714287646605602505323046000e+0-.79546860145209300885129657725529674134e-1i
+.68540456955304593961447310518227353532e-1+.25627237186109289012841030520318085339e+0i
-.15415828934565305363159601446173730151e+0-.40566505104065811009307564934636464083e-1i
+.47792799325655917437765991495359022757e-1+.15002914433611334833435976690841071265e+0i
+.18018892980712924981842714198291972046e-1+.76066512080006698527522044541275688493e-1i
-.58427980273216726858726161161184569451e-1-.79123361768623710842537459126484015865e-1i
+.35644510479376424610849152240624528985e-1-.44611582220948964302141545320216844971e-2i
-.11745161132657023347064608333590990085e+0+.36871990527270982457952085086370897634e-1i
+.66715551696546404635877734309167332382e-1+.24703221151412707417348446774315768517e-1i
+.11560307634731559721502045504171534463e+0-.17453402347181631033032720597722657809e+0i
+.18594314828886198241399528160044164496e+0+.43775325949870749503199230950383291750e-1i
+.40578451556604477968342595665398151082e-1+.20230397395265919274562031096177647372e-1i
+.83473984008382040942243889587732713722e-1+.10106405996737744162662249788414320098e+0i
-.51934793204737428741314311010669590397e-1+.89182487430877771536818290066338620825e-1i
+.28903423149405662864287898406885678868e+0+.13305722230418996758528923646680053124e+0i
+.31596993189036647102763198340671053664e+0+.68927660510915152109763135609871877966e-1i
-.12760010585290428863898594643435538390e-2-.13944846537779998803992932141271643597e+0i
+.14478561898541029413212606229941599693e+0-.56994801762243955233518250763052159005e-2i
-.22811399944825523296106163497317547377e+0+.12856208043355254014009774957815088517e+0i
-.10003677471643283836880565213746253850e+0-.66414276890579324505676892335127032066e-1i
+.13365525381402690395010801083937388898e+0-.62192808247855573888235415952146130337e-2i
-.15536625702066605961010854366248990701e+0-.13904480379513686530084871150248426593e+0i
+.49591249327928039351211444236856311288e-1-.88665806984574968129488550103095437834e-1i
-.15247569264540254960591524472261813449e+0+.70618224506630201598089490813255947159e-1i
+.89216682396734821301000305209623191691e-1-.10865376529832776684609451281309053617e+0i
+.33713465156229443392384147021967069281e+0-.91818263327361424365002744445864012050e-2i
-.30931647487860945807911191670683653150e-1+.11474450259436948027734556527231399978e-2i


==> sicfiducial_32b.txt <==
+.31565087969405174489360479989756556060e+0+.00000000000000000000000000000000000000e+0i
+.97289648312836111726247837852630266995e-1+.17208681868598338992841429921998165999e+0i
-.44730209067544686593891222973365862006e-1+.14661571163944350768653163716767439266e+0i
+.11661671045084422959248450893248724566e-1+.64350307791852412289559755925716459495e-1i
-.36773429763970338372869033735883836400e-1+.61324884536335476826407815785053723872e-1i
-.39200676895620600861898520699803943297e-1-.63944421477529187507020227215504722729e-1i
+.10563091333538224984542389644083047969e+0-.50131896185646125116521066471226727055e-1i
+.11047316779925517314498394859877909299e+0+.11969137099044722338165770045581249974e+0i
-.40338205240923751438779311736438281866e-1+.96837244252479920329425047950625190419e-1i
-.15182530729717842715681149326024105872e+0-.20013046781790779975826099918760621696e-1i
+.87689379596103478700216110642081631964e-1-.64696413351194164643066100652774463536e-1i
-.16838034249736607272224039857599067363e+0-.14244992951902432578633779853609259535e+0i
+.10465427169560907276731250694750401233e+0+.93345007902821196172795415376241924154e-1i
+.85932955296705122957338483603826325465e-1+.16611332917539581808978169285191895872e+0i
-.61295630035010624615444554406834168801e-1-.78681139921832552130863811988022190287e-1i
-.27658265540936515300736709947035289354e-2+.72325104344175894786369675234563915354e-1i
+.41056116019197205144701281187243721709e-1+.65913091536143193787051294445569322342e-3i
+.14852003197110600365034294797092232745e+0+.29307254945881806681399169376741822590e+0i
+.24264176282164269588254083958570227051e+0-.15193791663548784502837161911867953510e+0i
+.15026381201372564987667088485721346061e+0+.20993360223457339155525738564674987678e-1i
+.91852873144918043823372743584229792969e-1+.39650065600580936003650436943799049673e-1i
+.17563500140672604246718474422478517153e+0+.20137933111801849955949442361083560913e+0i
-.13099675771853324108696837080381645171e+0+.51929371243161633934239193572464190523e-1i
+.28405299330091852596756987561822565323e-2-.45939610404021580791109554725698785039e-1i
+.13040146332665209672383874466408149377e+0-.66264187185744725017322582474835737699e-1i
+.12397965395606851623008249960092495094e+0-.20708728701273520124487919531133724919e+0i
-.64421342819739919044746756309692986631e-1+.87627777886883104615460049549118085969e-1i
+.21439446877661145056826186841954381668e+0-.20691638916663613289379870423265112985e+0i
-.76362267481283894551346759772425726494e-2-.19358921276872400139655652642978054522e-1i
+.95319017443587464029023832827148724320e-1-.14906501149274273681770485810227656879e+0i
+.24067326014526025811653451697639063548e+0+.11600970400666936277427062690031884264e+0i
-.10344844153950108413526692960890969507e+0-.75379936580913235014905945572185613300e-1i


==> sicfiducial_33a.txt <==
+.29956103765024726748431658343689897805e+0+.00000000000000000000000000000000000000e+0i
+.11737009583063686076069500889453233630e+0-.12262359986241626022107136338347749451e+0i
-.12628658468090962624183439356685773622e+0+.27991003588032465725807245697073040763e-1i
+.52487679995402087977470784246616440570e-1-.69270255965285864066095531195974947023e-1i
-.18734311119442266251078559792354773991e+0-.14491928797316755585001308587894943118e+0i
+.12707824813454541429059298443123114914e-1-.17369955443871556530277733523639716243e+0i
+.91894847823311887546878509238013928520e-1-.66302699489674688094824879577290194975e-1i
-.45044094699381211882473221807344475250e-2-.96702045927228344499933394032156754672e-1i
-.13675154001756654482955741065581106917e+0+.99988253342630646319893802341817450927e-1i
+.10345363151092260013368677219439534486e+0-.12516621217015515628753051916594324913e+0i
+.23176801429306283154415724770681276986e-1-.48730545223708783899120332478811636926e-1i
-.64122688201301164611915263861931083568e-1-.48038733018246281554801009639529179509e-1i
-.12462407736278318282726539408346940462e+0-.27136721466618913746141497065488276881e+0i
-.94555616675813859135162851307780114029e-1-.59577791666698245580094439835917377610e-1i
+.69741798350023541820208177007498592487e-1+.83103505379593483808425612928370154346e-1i
-.22622983756678982251199906979181028715e+0+.62571090592059964867059515621086563096e-1i
+.32187591812560584456434019953904773754e-1+.81088529727832811311316305805539167406e-1i
-.24342171042733371878841011760857433211e-2-.79859086704916547570173130501428134608e-1i
+.11825110038940428564013531578858809004e+0-.18865390736676806036179225679196975678e+0i
-.11327935979158697397665634036857458233e+0-.21258620212701779516783434435655261846e-1i
-.10016321138481170353088068421277835949e+0+.78921053792474259788218153990745632122e-1i
-.10566705407844572716996237501321808606e+0-.35585596064785859703842268033011923359e-1i
-.16957540034312953487204157519642101857e+0+.10403531129875380914493131995729172979e-1i
+.61631817604955035298523577467346791018e-2-.94431500761725619454261596033239643018e-1i
-.17371248003036720122373995609060850251e+0+.24219456492893753755248815094919507976e-1i
+.63904012650205243116451701284541674187e-1-.15480303818738957811300382678330340634e+0i
-.14462031609230401629274318170269733256e+0-.24702282195272401772744815356413705761e+0i
+.87141059406232365178475551159359425506e-1-.19661738950918875771787575323576076867e+0i
+.15706537149516416601915536323935412790e+0+.32393713759205253339375232328616330630e+0i
-.12351318403358593545615247794925509089e+0+.97851475190972791097707372818836433131e-1i
-.12320395882131876881992504264944580193e+0+.17895471830638868727620999528588809302e-1i
-.54431043705777153581265560177076089988e-1-.84318856085922868087404538503318756768e-1i
-.20511517984133126821414838721048350693e-1-.69319096954544065464065280700561537714e-1i


==> sicfiducial_33b.txt <==
+.28318307262889823703809170095711612197e+0+.00000000000000000000000000000000000000e+0i
+.53209686840027974603268179995987437724e-1-.30795746759845554336600725242097709693e+0i
-.12651407143442655885273732149827269795e+0-.56917240260572872530650125112737570223e-1i
+.27596463906116117951763849259646146683e+0-.10317673587221152685783743145221914271e+0i
-.45181835411610775715862765900051047732e-1-.68336127940052654721395635012596010049e-1i
-.45627910439487710851222174029204062570e-1-.13682071084771588659896556662418998977e+0i
+.25942008380367385594172698906509961799e-2-.13314875575259667859181676229674696208e+0i
-.32427181185190936829949286118298490927e+0-.38752907174731023103665851202746960115e-1i
-.17874305024777770673894829571891564412e-1-.60248593835919802372773765308523222372e-2i
+.90916246810497624018561385865014664330e-2-.39898371345707513760727839809829545406e-1i
+.14309761702162121500424443313635354616e+0-.10011022454484495320392842131458247245e+0i
-.47239975657796810765274183882956488869e-1-.15932717401369947996831529109908387707e+0i
-.24368815205986130639852765018705101774e+0-.29461092761566515606471528096764048730e-1i
-.10689580400745787189403001575770665117e+0-.85699253569363988742782737824726472898e-1i
-.14428721185660647537247673161125082526e+0-.13135305705940912791411272652501233123e-1i
-.43065167473408486948370327277442894388e-1-.23821639895813310361502831386904942544e+0i
-.11381397355134096715826020181471187562e+0+.24119139274533924582625351252764343681e+0i
-.84102348237076253160072002181180536971e-1-.12349518266714773546301727299335244219e+0i
-.11410319507911403923699912497269839546e+0+.11467508542501258710621462753967342633e+0i
+.97810012530356925356295836910066488978e-1-.12669242827302588886675221089228818999e+0i
-.34456882532051780891598512891683687323e-1+.16609772055269354498265915138297461725e+0i
-.74726518358582097238886357676853922515e-1+.57883171906313611997998303963666823021e-1i
-.92406915825047820394126090580761446518e-2-.42743712647414014374433053406074571852e-1i
+.18905344674956041405324123496673994244e+0-.16987604125864315620525436765113435841e-1i
+.46786625922203986989620945092699969925e-1-.27528789010974818008376705218785407439e-1i
-.10919330971440615845839741245130462073e+0-.86583756220506687615515627837160843788e-1i
-.21753857799776538814957931595477335789e+0+.10951034462884039261379148665639602237e-1i
-.57617140738486520020549230486659288878e-1+.91738967116073410069805797105871749983e-2i
+.78862597992442890293414115236882724010e-2-.19286644647451191119163555758371413867e+0i
+.22594108762547795908337112218078722051e-1+.49371751750297657472032581012504523561e-1i
+.33625638320166234125272667858028551069e-1+.19897544218457333604728926504412918422e-1i
-.17026106677322573658325967445876500970e-1+.90104564012767981825147199866040157745e-1i
-.18133940467982776442457062725100705636e-2-.34283614971769715194923633682143257999e-1i


==> sicfiducial_33c.txt <==
+.26564725289891073003720618037409849096e+0+.00000000000000000000000000000000000000e+0i
+.11161460734441257874927244235511143250e+0-.18648010836548622497241005122947790967e+0i
-.21096625382129541196994068235128252313e+0-.22778980365148225802278760010962537147e-2i
+.13499974117167499601696108909875953533e-1-.17003460562015645435237419225080512270e+0i
-.12914234216581748957074498541556208730e+0-.87246043750219423806719530113288915374e-1i
-.34352457217603932807423933257539849324e-1+.80329647319971823219127263500044424787e-1i
+.11440592351726595730721617024050164903e+0-.16387584926454199886181471054961284819e+0i
-.13820774505197443252808214039779618115e+0-.16553388029486812907787341074852055811e+0i
-.17546243311612837291066715350227583803e+0-.81286915985923936877187642742484193737e-1i
+.20049959255265302365090294629113471177e+0-.87190708370716847767061216764331670751e-1i
-.11259502366497378916282261520173660031e+0-.11711825724035747057118684206263768062e+0i
-.66078052163928813634087197145679527797e-1-.98526645063846353753748686015982757323e-1i
-.28062265895329882149654847968861197925e+0-.29101565072161723654996671673543059979e+0i
-.46968401751582732353839044806784872296e-1-.33975630206727427467441387051300967500e-1i
+.48371247146492943764907947056649862415e-1+.69603432979573935511814057845118139249e-1i
-.59133410429383714217038566140514967151e-1-.32736662340083871976126266520211326468e-1i
-.14743661495560181545955529642868712535e+0-.59353357018305426914486749512848792793e-2i
+.14102942037743500679191474399227854763e+0-.66175660203599796329069853702591064682e-1i
-.34113189967989273326206867858324979787e-4+.54368912944698828067374420977932190567e-1i
+.38425920861109723638979028424596088939e-1-.13962656484710320292987657850489451015e+0i
+.39806737000651189605352812275861060903e-1-.59250678988775174513826438489697932957e-1i
+.14164605651788836006430332013676396825e-1+.10124865248037003178129296594064788406e+0i
+.47344317971745884751720038236851187487e-2-.44453642119640049699299590783083722130e-1i
+.28020748692031717256012400351626056026e-1-.18086265702917201092375304552544146540e+0i
-.11409688518545327267398076746198424416e+0+.59951203504356101555462209410554578043e-1i
+.57253003001689549698116307482518141664e-1+.22616226928440381459178309277943464031e+0i
-.23446658999103429464912421208113174694e+0-.33445338955762657346322875210731243497e-1i
-.20411751189631590468936795036406009969e+0+.15807311301387203672969870441746813723e-1i
-.18203254197066036678769001815802897380e-1-.10663909047240383129916518279114348010e+0i
+.12416274708862870020387130388295462550e+0-.11082090476054758451123147154188629964e+0i
+.91287377419700073925408878020318085785e-1+.10811758066412767340504941290160399044e+0i
-.78593198062987439869113521299824764416e-1+.66365944916700493058583296633310065655e-1i
-.54602867319596694332889594860932145905e-2+.16097537626279861673997831237398589497e+0i


==> sicfiducial_33d.txt <==
+.27232006092866900870723232615015298688e+0+.00000000000000000000000000000000000000e+0i
+.74007728146206775652807145208508091150e-1-.22226283037436373253249541990301232339e+0i
-.68452810790423995544751540665122236239e-1+.34927993694316685677456956646553520586e-1i
+.22165750488529831216587561466803668160e-1+.90115322058697577840549080427314817828e-1i
-.40924317911645783267183451587462668465e-1-.92299007897444669163802385396921711500e-1i
+.13006660915462125454727272221791491021e+0-.31319901531909375546493503178542597135e+0i
+.36024015694037383540902652016677445764e-1-.64182544864565382618153618926296693013e-1i
-.25534788065844100866187030674800092629e+0-.20692827026666689963134043857946052272e+0i
-.24774684065604793206960872046106923208e+0+.51452851283757613235617613537905551894e-1i
+.89328506593405410208686441382092934433e-1-.28589901708203641502288301929545190000e-1i
+.73287659889544337918841505806771507412e-1-.13270144848840940001762379205099538126e+0i
+.29229039435280658411068690654152421539e-1-.22183451876839921041935629003200650997e+0i
-.94318466556105808879947204877113658390e-1+.23994486521043435022531542328920892670e-2i
+.13167996869767387859426357114471427926e-1-.97455997393511547189312915748507591130e-1i
+.65672632350372279278391573578365711919e-2+.10072235821766367652459582391742812352e+0i
-.91738551694376048601914028767139190393e-1-.32397409980268904445960457160846003080e-1i
-.51100733756594262552351361078917698146e-1+.26279028457012960926073566093900283889e+0i
-.11647473105939252724002299583446415887e+0-.19836054452046942985630992969108781663e+0i
+.10654720955039886391321941556450998877e+0+.63449539313658708365550490720912939907e-1i
-.44271692365324892498777517514045522630e-1-.18384234617002687538992012713204859977e+0i
-.19895245165690808684624971921848050927e+0+.74308614126068664792296763759271086179e-1i
-.20590386910589914000893128935101366348e+0+.49366839614074942471997896826486235885e-2i
-.34185641003940854552491568470554670842e-1-.47592435172063840751668915034033714887e-1i
+.24802997740754017627095699411591989212e-1+.12761105173154807937361688031697156052e+0i
+.14959508544240382204273904540110575354e-1-.78506199901052287891531140647747883798e-2i
+.16572992523563731247524042049374474736e+0-.81865292782397341872997398777611018326e-1i
-.18890893441162636867445948878059445739e+0+.27260310687594612616280242018991195232e-1i
-.80008095360450583988380656470247031993e-1-.10996145317475418496524299697325815720e+0i
-.62340137810984333183921399250372399617e-1+.77207947556013669875396885087198484305e-1i
+.28656359584104898589095787988229456068e-2-.14472376669114136009786763731864983097e-1i
+.12143696461720933843552726802313939857e+0-.11977372131797783599534822901973814638e+0i
-.88973031344481625741944759457712734295e-1-.49166339712912122755910065837410620478e-1i
-.95038510896002455866776947228727252036e-1-.47221528762887442762169410288274260887e-1i


==> sicfiducial_34a.txt <==
+.32236845516780524960405686893836959457e+0+.00000000000000000000000000000000000000e+0i
+.63327436222053095236834628007837537395e-1-.18817205449754561510439815668718657302e+0i
-.39095967586006109567907841643368382546e-1-.87114998645188173395597472053853692771e-2i
+.10508156023896979010318371386240166021e+0-.11639341144971868233662367997151837291e-1i
-.28057998085378557245559858397648125153e+0-.16362614012312853199933649565513310173e+0i
-.19430771003615654302759150512144783238e+0+.64209237506915735028536868353730716317e-1i
+.11635108817887742816494262830561065647e+0-.16131864700758876618686975125988995401e-1i
-.20719756415354938264505073822773774887e+0+.22487544374207522054402958592270591214e-1i
+.34459625098436839211942781339001424171e-1+.49442532650461062279750833757892317304e-2i
+.10929567424626814920343235363107611484e-1-.31858839984411853392937192577264409715e-1i
-.93226383214589574600475687530234704930e-1-.20003063160940855946005133249891458270e+0i
-.12385797560831936214833259478908250494e+0-.12803926415953574381791562349250528139e+0i
-.20017578774563258102068905110417887564e+0+.32833427407910009399380406739575938465e-1i
-.25973712345853739109985955306288636486e+0-.11490903509486864108015771434182886873e+0i
+.93332463848862387984057382110363714413e-1+.24428978848257192088875308304856563678e-1i
-.25469284313431909624677075118435998097e+0-.91555994470459541507942564694094768065e-1i
+.11796910974987720509533505061372795624e+0-.45429074971192735716528806656220609105e-1i
+.49539306660565987805311983203984008607e-1-.57406314968129728474233942440649023331e-1i
-.17072143574216069806971612199017575571e+0+.14542716593362404974128082746188172460e-1i
+.51306861526954972296236514981172599565e-1+.24794443893215402445875755980793164160e-1i
-.21226938549899330485294612488909708192e+0-.15885618892650588670228254168464239815e+0i
-.33188592922775237462344952579439475175e-1+.17776094791730643177043682661163302881e+0i
-.22792453083864591658153021622590848929e+0-.52666313918017955690463308156815410940e-1i
+.95715038734687286059677517025721780310e-1+.23771489754433913741054000315238486723e-2i
+.10929867241734101750261776551635464126e+0-.77142635816723287752179933588847823746e-1i
-.71960143297596234261963500108093590902e-1-.50425414059693543661702893937693923840e-1i
-.48877101951353703232748385555955857970e-1-.61426466802902898782845403486084885550e-1i
-.84429304021006408454729714785227590152e-1-.14272437821864612342521285013956727158e-1i
+.58595179686102412283797265462556595284e-1-.11870490997901239678030418829871702583e+0i
+.60084050033348439659856334255092959146e-1-.62859591163561286150985630678023560526e-2i
-.11458473460271858212392123214990557259e+0-.10462256388205572624535630666293898407e+0i
-.40402895738278036500415204785207715771e-2-.28767490279427231795304323798305938862e-1i
-.14571713473029117268412340469808504092e+0+.45545271881397219660829388119953413866e-1i
+.14906638295770332744710680804970826518e+0-.12402725495623654722117414853361643957e-1i


==> sicfiducial_34b.txt <==
+.23844871234102539840547436567506070473e+0+.00000000000000000000000000000000000000e+0i
-.15449219563632282450031080172552443844e+0-.12326862884593864121430749603454013494e+0i
+.14648423987296759174200951747866380277e+0-.29819771307769708052396407347043614946e-1i
-.40707519047545035079172540938883756268e-1+.22253642362810779327988244112124506026e-1i
-.14844193193579878003005720129435157822e+0+.28464919026104982217859946388187906258e-1i
-.14628632198649612897744129127734191992e+0+.18466576970018220139200987974169689736e+0i
-.80676550789273752276988850056293803010e-1+.61977548806559733832404071010956434905e-1i
+.16950849280096683195821093137140230858e-1-.97369865696913587070673607411611243290e-1i
-.89956353511249506526865460391672542352e-1-.16447026537718364341221292325209061021e-1i
+.18357410736156711438008845136785870687e-1-.39941720848290353384561744503769967509e-1i
-.49429597247714432489374130272861291481e-1-.17711793762117116534376516470062566968e+0i
-.19508819377833602267047432679514677268e+0-.12677403662896913694230721619330627592e+0i
+.31708401062098595465641392922623820219e-1-.13033241953674470682769184145327627230e-2i
-.40045719667102042499268740892336091548e-1+.13878494145904134347092791989707920156e+0i
+.13654547775132652236055344977495727359e+0-.67178397804413626772554082553868935232e-1i
+.18375015646323417878449964505236926719e-1+.17788842997953156663213053163922866894e+0i
+.17235609434412348345556207012242674298e-1-.12489170941152659392874145582796261232e+0i
-.64333475575959379248753722028441569276e-1-.50339836869892044017542297624598484554e-2i
-.89522219833011063741116081671897647025e-1+.17579023360757705039682433376234254477e+0i
-.44940002969500156051333191883939798910e-1+.10507687517116652926761308355774103834e-1i
-.22663267165251340140233512715040934386e+0+.27684522708067608255139918136348116222e+0i
-.63341875364158814150388984494720532089e-1-.10130614676830940836025004100818830855e+0i
-.12119470764032992415611766473017355674e+0-.10388373802043746501053809648106011094e+0i
+.57619728790343073477417363598712274174e-1-.87588930542659185315316390769882132706e-1i
+.59526777095892511513925917008865742077e-1-.57725777736228110574187375945640417674e-2i
+.66018498797454564228335584165741701239e-1+.10348926909181489780983906636765285057e+0i
-.92653594442635787923247733002076061123e-1+.37842881229909708047614737809693451170e-1i
-.43582453242850183701402809424144800140e-1-.12384180984438481791063143262628887348e+0i
-.13280009620682261818166355348941084445e+0-.27860672089272246159326348002873987595e+0i
+.81437233495213059407545015766620783614e-1-.22104315449845770948297006979457810753e+0i
+.42881468458354622471493019073433688249e-1-.74797511974129949080722385336612031804e-1i
+.16295359298548286889341119301680189047e+0-.14290193012881976827431151143633282560e+0i
-.27610225715494647535963895466998624111e+0-.70427673547391635331741079676929114887e-1i
+.22535494660849258940065904745260674322e-1-.18234318055989105987027871379157670898e+0i


==> sicfiducial_35a.txt <==
+.29856524682654331105886125973919097473e+0+.00000000000000000000000000000000000000e+0i
-.85598309621460648117037417342061810929e-1-.14956816675049482124057066289643363411e+0i
+.41773249560651443414868783770709233285e-1+.26713653429100504678431133069714922942e-1i
-.75895993608206881479676618501982945652e-1+.18685562967338314030127508508000615696e+0i
+.18952328116412164593559909072890505855e+0+.48632483589389056920534992622184743343e-1i
+.12841449035002143617008758939276034332e+0-.94203511257489398308347531282092361183e-1i
+.19124640168124081379142633231972335498e-1+.10738425649610522759331800345812784560e+0i
+.47768432410640574938969973114214388758e-1+.42129340707694430273464068815051268582e-1i
+.19902525660447465053951697421860412399e+0-.14159738919762435464239031117801349435e+0i
+.16428711316653078115170431332401541434e-3-.15192351619963082109374949485014141270e+0i
-.55384772726056191107377973827814324129e-1-.10907410760070862586287889746748512233e-1i
-.11185785941664440608845089679715256871e+0-.16625968850377744895191081950185758096e+0i
-.11782842748494853462419121026602169163e+0+.74470083017206354606329180652250805104e-1i
+.79753432963650882137670113167916444513e-1-.14134936776549267563693724538065704349e+0i
+.44178169634899037005663631251474190678e-1+.18188989516552871015253305227603152245e-3i
+.89230518319040448269525783506725356531e-1+.13181018263103671621422726019797605827e-1i
-.11809516502736548271403792559146023891e+0-.55173537131573710507964549086613259263e-1i
+.11241357614579023144044911376693816697e+0-.25848305684713868148668251615438842377e+0i
+.26069341378585529077018786722432458687e-1-.53575850912123721105778053755046996798e-1i
+.40752635797026646289537702174563712683e-1-.13945129365841027879872594548545420849e+0i
+.10557749617606669066566679451993580238e+0+.12318822235810854158788338680673124679e-1i
+.23044287067331148539364828023075083875e+0-.48957044283466612772722094970355295419e-1i
+.10434028985080985475034213223792686875e+0-.65215016643781146112523547328849492613e-1i
+.26880423204305907968915313972658356291e-1+.16091020294175427266473842707567028530e+0i
-.77311551845861181418543817623102933236e-2-.22137682217528660193778496239323180469e-1i
-.69418471291470646121207631399027803727e-1+.14741404910486242427256089779408541870e+0i
-.13466807940912920174789910939073696890e+0+.19945455054416792235287289975377259325e+0i
-.24988503652749489922947314293506539257e-1-.95329930489995610587370204989295221244e-1i
-.11013555550244247964548384594869837533e+0-.86469095732869940424085536270689409119e-1i
+.46939935957260514699531221593415712141e-1+.23697838952260028766126852952318925424e-1i
+.53070430317031196709143314845328098752e-1+.13189018294713588822385162901417091808e-1i
+.36963622439165022503444790489991904445e-2-.16451083231196769916474054908160848311e+0i
+.23126247340080546935131717501244745468e+0-.17162159195225610839605999765856225716e+0i
+.30275238345861438999794797348473510757e+0+.14272397477928382777386116605502804723e+0i
+.19574761535283885335730829321293967307e-1-.65690739651638120838739641294231344236e-1i


==> sicfiducial_35b.txt <==
+.26082141490532203605472726963190769629e+0+.00000000000000000000000000000000000000e+0i
+.48803617569105402424680869057395962783e-1+.17386573725446855525273728874165771865e+0i
-.12168879691288082494212650735729633456e+0+.32683920015172913169266045737732316990e-1i
+.45206907167240566309636971813299846809e-1+.11613922152494271106922107594180153009e+0i
+.37568388754994540965841607949487746701e-1+.26889445282292421257510953800154798801e-1i
-.48113256900285947857702657881751163479e-1+.51629298926983168098438776227674739396e-1i
-.17248469038896229680618875637346622896e-1-.49361721271649911313887107916525940407e-1i
-.35595265443987032231082747810571078246e-1-.40644804881179228634358086633138387132e-1i
+.51194229694641221853180758606305937035e-1-.55441860371355673596449487926615810780e-1i
+.66597627021110021114496517761628669344e-1-.20795732224796481436065482665640120459e+0i
+.46229423730849552776619807787320571868e-1-.10515452013988041374576403728185948042e+0i
+.85969058881892153734737328442455033800e-1+.22717612764843158736950705369441167880e+0i
-.26537338795981991974041417620498512618e-1-.10094177288063092053173739702193964205e-1i
+.67195634136547343994277096430979149698e-1-.15271947509932805724510546226230877488e-1i
-.10784189838054004740792039842007168998e+0+.54661325860954813689533270330687859740e-1i
-.88590679109170067941882721662862984063e-1+.25646123708320149456414512008699270219e+0i
+.16817240431768412585651087218793203051e+0-.17180310765319512113899408927678654602e+0i
-.56459240136713555174310459836578216633e-1+.14905003385577883749871877655494405003e+0i
-.79267956050135329216149151184459905544e-2-.11922461356509607026263735321655350541e+0i
+.88390762855589792780560448233970979616e-1-.31181611835008947094515165473821029629e-1i
+.11991696662090222319938182878183250134e-1-.18506606481620639543177961579047118592e+0i
-.12076746674878446944385968180580010564e-1-.64528494397714784944206198955604054803e-1i
+.26849748371270291416017479240507756363e+0-.71008671235982257668166622634151718939e-1i
+.63669421569300398622985687107716366559e-1-.12442202885786605785520836228311682055e+0i
+.21378955442314415268548333145026562261e+0+.11571944004433273018439890428507378058e+0i
+.39002155220968927651531695029817885590e-1-.15731398658318959434406705216086587550e+0i
+.16397138903074593767423801317888964299e+0-.63984183469799626820389536861524400522e-1i
+.19030685910806901906785390952720757878e+0-.23553709540488908150960543124829133887e-2i
-.35089061717652730174855929711509286391e-1+.12253719707215903798364588746335207440e+0i
+.10048687906868026289574427058631456378e-1-.15727538860519356012165337394458642308e+0i
+.60456821087613841657439756719875078109e-1-.56817603275188520400132354163752594853e-1i
-.90855212567429721830325669100182665605e-3+.18167587621747148178524290354999942554e+0i
-.75802143095794162310960764594950054764e-1-.35273603193193197339777276016427516478e+0i
-.34278266665513455731052379463886316285e-1-.10162903701597126124196378203008914859e+0i
+.16585071467880048503827618086866043266e-1-.13673646274017702784571012037153174340e+0i


==> sicfiducial_35c.txt <==
+.28531502049073929371991753013080395828e+0+.00000000000000000000000000000000000000e+0i
+.37932773556509255161807079211810948996e-2-.20212339132314574736873559292532265864e+0i
+.12629876433414687624595335598181208584e+0+.58092567221094857043129989711315523627e-2i
+.12099626169705426842706152690931540182e-1-.22514061666476567561186900771292374751e-1i
-.70483399430982551461672168975791634786e-2+.27542021107958617985562732756937247376e-1i
+.12737509755985377899327774940317474370e+0-.10475899784887171677196882456921359219e+0i
+.57743313501280397679457968389643548760e-1-.78297471002326830075542623386489744922e-1i
+.11346671794052318444762250839141717812e-1+.69954844458880017814562781945811358943e-1i
+.24168868254617756152190620013347908270e+0-.11905664199181188674489681066825280886e+0i
+.10256609838725924309212294557325540638e+0+.73814703869364563303022694189018292340e-1i
-.18581372804131099801115626743710699125e+0-.94277692450634497233664990767148254799e-1i
+.12622377726205331933828447850415836886e+0-.54896758974035123593677510198445449922e-1i
-.84475679520129592804465934592969031810e-2-.54642364733337625808704497860114134398e-3i
+.24094364683747474040892112529817425588e+0-.78083185060509095540729412067135780059e-2i
+.11854505135520239301757044933174533930e+0-.87084492054729239731300838849423257292e-2i
-.17777270720074078720887703314616890836e-1-.25801861391635934585852974005230211717e+0i
+.60521123672503813464124655812962492437e-1+.93076559657908726204849756786042901655e-1i
+.16061192119720300434106396227874750444e-1-.14456626506679698132522609673895679530e+0i
+.64951784026486297023881705688616865446e-1+.75870681646902974169270944250377504667e-1i
-.15053174583591005787430597411731344906e-1-.36465126410749469069961758879714131480e+0i
+.83594326958878333811306751582178533012e-1+.23109735535610391650792155258580667584e+0i
+.54938326683805786911841098252622500535e-1-.94035298438998091654132528965840623877e-1i
+.12438505315723668751114673175124190124e+0-.18255342232025510100070622804693558651e+0i
-.13016663923603017633575606649608264857e+0+.10630004922722158687127679565943539617e+0i
-.46627404134600465560720714536557823722e-1+.75264466661839197493537660503399190534e-1i
+.14174031391362986020294230472947808605e+0+.13489401475154727465000179988027909209e+0i
-.14083377747055587035080305713813003105e+0+.56533097143108049437799406059226267789e-1i
-.13169163712090120888057517191419101942e+0+.75680091934297081160428021592774836323e-1i
-.20734427056759353317833719390702614227e-1-.11544432551135837453855547194887628148e+0i
-.39279903189248181170986328548828836315e-1+.64727895958670130523046886734777986220e-1i
+.41477840297491174044312396569879420145e-1-.86664417834952733551926045397401207060e-2i
-.79788898312558593869859432305129756857e-1-.10999874326775107551329766039602236011e+0i
+.99526009718399223225429160836767366590e-1-.12843096866145036469014930502345408824e+0i
+.16446100031834654737909022321901437947e+0+.43082406103743910556699367860515186655e-1i
-.20528746820673395611389680267654907999e-1+.12173289282050563162487385126002014413e+0i


==> sicfiducial_35d.txt <==
+.15804088679945459739699423789062432590e+0+.00000000000000000000000000000000000000e+0i
+.37460148885912650491651120083430454926e-1+.13219835151778170170880802059900062582e+0i
-.84463214270856479926361164326552318951e-2+.38589586808519291616694395462216362593e-1i
+.13489347125808498019929096970266279614e+0-.23476873695462175600501620155349660587e+0i
+.57073825693979090698142409537858624505e-1+.68804129294249370530883570453232130569e-1i
-.83060755127545378921835231434609869769e-1+.78433547629008391266875180069811661144e-1i
-.36432982279294992136344003540312481286e-1-.35360139348748759314136382183733893508e-1i
-.32456559032914580209255439966981865129e-1+.41255734284532461416028445943333192754e-2i
-.37521947824099771597151819616486130626e-2-.28614400106341202850125922321573761269e-1i
-.24409332282117772859898968681121414335e+0+.23274395967082665606559343109710781806e+0i
+.18818568468967738523049640534368148824e+0-.35120359144936415129140460987175640655e-1i
-.18191515212280719596899275150779019202e+0+.11004697541138641187054517553142333355e+0i
+.61000808754418731414741270142274606088e-2-.13311891061433825859045614632242108137e+0i
-.24202018252149456975206089913547223221e-2+.40726089802334295725754620414737100298e-1i
+.66545309655118541832761105848163639819e-1-.14056325791289039492550596612544806554e+0i
+.16562925609841829676169785800996759777e+0-.22938294929953592637779006430969404236e-1i
+.84954178347578218033426996301585177320e-1+.96338876573526066760857553671365027338e-1i
-.41326369941928030808932218244179943857e-1-.15725385750182879177641296500589446003e-1i
-.43871223019626615298803185439470284401e-1-.20414101715963247565736881572625172017e+0i
+.25302279081737350483841602581040958165e+0+.40426042107546950634459428124707065301e-1i
-.19971633761819382415915788662516671737e+0-.25918712871718670598389338399738950044e-1i
-.71605907422582090601891749825553782165e-1-.40898660876153248267489693145164956528e-2i
+.19220336720187327335542296320792064387e+0+.12768650494140106323255924193983714418e+0i
+.22928362796096693076931024905849842354e+0-.16543066447911894982687113061837203571e+0i
+.71645941577412481835024420282425017159e-1+.18192498116401239782669751049388171525e+0i
+.83303272602047202193811263650592683088e-2+.12843706815364881796106761502066016504e+0i
+.15705884020854022767259059626717537179e+0-.25503961818794308339151902253785741545e+0i
-.39377533631300206395559561290272107933e-2-.11943239405037413164671976579566610644e+0i
-.18426617189606065445264441169766833109e+0-.53141704216506023155848236675217914487e-1i
+.56736894273074674951390622313699059031e-1-.28745763195031560656638187840197309319e-1i
+.31195959718309829668698849493075105446e-1-.84707342666781922689550907856766745384e-1i
-.10442553731176977747400643124798157891e+0-.11264281869873575851899857583334924865e+0i
-.14865294176341955080080435983876080629e-1-.47558433454155736811249794376841665831e-1i
+.17030445554070203791889112440557886116e+0+.97365349635343489036006633006602815006e-1i
-.23543696727371658969634407542893541628e-2-.98280463957105417365478501482945128440e-1i


==> sicfiducial_35e.txt <==
+.28530304080845740774547646410177388531e+0+.00000000000000000000000000000000000000e+0i
+.12776965756864169818688313658584017090e+0+.21163075480450344232506156028313667201e+0i
+.66354564483945039163495223562367311536e-1+.14097546617531434804676049195312320606e+0i
-.46970936218315374814053899598808354965e-1-.27032504932979398816176456773956328372e+0i
-.83947885253144093431955368462009192832e-1-.82820904897618337299090117634570434772e-1i
-.72887683656067359948386149776007057041e-1+.44479109600915525579110785455784386689e-1i
+.13547151898463619685220573682493841562e-1-.13281219141227043365833675526552777726e+0i
+.43481334778149180193095452008396473365e-1-.10725175282432383984242991905859818221e-1i
-.95881427043462545694022501902366416662e-1+.15515189529495947521783464936503136495e+0i
-.11500218662801322551502070111565410849e+0+.25436420553985556130172961451251235227e+0i
+.31912252993413356881514107907616227480e-1-.14632205093786449802049564121165828487e-1i
+.97321731034969693736841464175942013700e-1+.94514039204151155519772051247885336434e-1i
-.71336743903347646245962835424464586328e-1-.33495075279115420874090893328118789201e-1i
+.13545476606476095307445134774878970712e+0+.19312809238432834586915462022054213449e-1i
+.62875045063064906251373255804935610297e-1-.36517134289213352754696530993686566726e-1i
-.23042587806848824136948778930597443521e-2-.12284827932514291823878543678568229512e+0i
+.50662969953215008156318788458691657160e-1-.43973698299373958492280248681195724320e-1i
-.54485660430413547541342688749328233095e-1+.85708799722178391136967153316736545363e-1i
+.98313110655431666452898700934189788650e-1+.63334741009111098839884219878933582697e-1i
+.19278221650136272540998222277028539212e+0-.20392541649184332511169730442337086160e+0i
+.43789207733527186354140992238325836201e-1-.11376824781133219252376074554777759353e-1i
+.31365820338185493300538789628279179727e-1-.29806011317312210621504634757849061811e-1i
+.22472466249048194945528949347889721797e+0-.46220582128835925557041206629522461771e-1i
+.10424472337592174678528761751819648841e+0-.18489821352884918900149560395590064782e+0i
+.26892170484027588133648547389517351805e+0+.56732138664279294534745028149975104164e-1i
-.39458730093277651074094453958644964207e-1-.80069043625261033351604800665425380172e-1i
+.33430729954130896134266204172960598322e-1-.29701613894839293525504183157770168373e+0i
+.54712562682254401302743363758242761942e-1-.64019920517019198297288297080391987840e-1i
+.37641781269098450466507258547950995448e-1+.57085245055004639708726055776523463957e-1i
-.15453054218312532067273399463795952197e+0-.88618749551585548512593039687366832035e-1i
+.21506925895532399727735963012526991386e+0-.73338783481301989499581235427823219174e-1i
-.14022510203370240010384546314698437900e+0+.39553161721536774043704333929100929230e-1i
+.31187852720537831333133353246205553522e-1-.72413720641330302576571660354356850444e-1i
+.86397974612215768883050958941555467609e-1+.33928339718299013645643535216549828569e-2i
+.15101417191377846163934253744285077263e-2-.17031985767234012452232517023220022517e+0i


==> sicfiducial_35f.txt <==
+.15897636536278514237458210331158240840e+0+.00000000000000000000000000000000000000e+0i
+.23876819520599266698465512466766828151e+0+.20510792607581042281906941376958296010e-1i
-.21088769384186544913887253562593416046e+0+.67197345128168967647717814119553907967e-1i
+.19323885503689348276206569130522413268e-1+.45809719393846160423833339277241295774e-1i
-.27848115368487301130199866705114898193e+0-.14429701664226298018667896614108571596e+0i
-.21945567566663205413690634599026417179e-1-.18996095376556565501622681714386651873e+0i
-.10205829778653768975136264431364072108e+0-.61183394911856849119913132121096218610e-2i
+.19283948321974514576461325318063567299e-1-.25984319434730005170279901566207956469e+0i
-.45680966576504443996198424660303961906e-1+.30133759462001476427935582114677951400e-1i
+.34158928484684629027388397077899590639e-1-.31570445014081146006865501910420508241e-1i
+.73706780578032518268840125280525398617e-1-.49125570733256680305734295093695469770e-1i
-.28437331097373416992096306980112949009e-1-.13463312792565533700316907172940959111e+0i
-.76464460612366589707732619163216543988e-1-.10430355910391919468122001277544422644e+0i
-.19862077471184622621831116096577973328e+0-.56098834679326870799078788231473721496e-1i
+.88540962750413320307285677883491575803e-2+.83799769192702854329478979918181887042e-1i
+.31805699314880134398516518317180725139e-1+.94928609124498985671503684740284252717e-1i
+.56246299865156985795921327055621872315e-1+.36005195715977192046455831097887282369e-1i
+.26671323480754831572159039243892639456e-1-.65726642538999455973416097564463849320e-1i
-.16287502423090684799276309092020543797e+0-.14375332393491177647504904162078330533e+0i
-.92976006216257576067608653162125118698e-1-.28913089129305760158045669870164781918e+0i
+.89874590648125284134399065827181165368e-1-.19680736295850285211926186066135736247e+0i
+.39627501511944829009520834750123091028e-2+.22727048919949124715649709630886377456e-1i
-.44444105773469666646277599430464914876e-1+.32502519879612215159330986228707585134e-1i
-.11289777104061709426914167061300835439e+0-.15602429417343372000765284191943703454e-1i
-.49521543410122033538741719994320715887e-1+.16786811514897286685059540218810210955e+0i
+.20921626180397254781350350852166327495e-1+.56850630284987744426132820746246559295e-1i
+.98945147375409301441158647654643474575e-1-.43135092317243409232941757447370191232e-1i
+.29293624660140419959630110346635895254e-1+.45137929438504137250832219248390414339e-1i
-.25555846251299581792480943051649773153e+0+.60763838128184308959095334930873559201e-1i
-.19756338234562036446035295787693427128e+0-.28345109371527465082375325688702777393e-1i
-.24426252757206513535669796113898367759e-1+.18942128945990228742976159291782485395e+0i
+.60848533581800074361573078133106200615e-1-.56143346145990259527558766571311261082e-1i
+.12182506303586036944061898692748607261e+0+.26543608167536285041791052307152228333e+0i
+.52187392826990864733109375783952658187e-1-.63288950572937526897026349981461077950e-1i
-.57326951099516298281794762763284206390e-1+.18853311613609948658736413561379931343e+0i


==> sicfiducial_35g.txt <==
+.16171602064095620466610009590475982954e+0+.00000000000000000000000000000000000000e+0i
-.81129247877818618686808238141667569690e-1-.11895547518473829800791175321663071802e+0i
-.10006243233112831341309443771676194055e+0+.59623395402100142031368262523972749503e-1i
+.26491446017323627739069206585274560431e+0+.46825523098271061363061278230216643685e-1i
+.15505502660436406698564074008668849124e+0+.30072070594077397625743071387440648762e-1i
+.23666350844727705831319159585576159475e-1-.10627359318880185565016691435035468553e+0i
-.42287354645197856575111097140796592501e-1-.63599623883375543243798048971206875115e-1i
+.16123820113255723002917230972150021035e+0-.17030282576796145091245728147403946548e+0i
+.66979913589401117400499736491253974200e-1-.17496494463557857346391630130050437967e+0i
+.19979472858842026999869441990825607426e+0-.30738418227092409242808027728604118851e+0i
-.17483756289176180451755027670900464339e+0+.12605904471060448634301819605438149347e-1i
-.16095731825574422023845889204521053824e-2+.11983392619476590089192373385915084101e+0i
+.11532174013390877451143559881169710688e+0+.24116782811223497598520569223691841901e+0i
+.28240817236635877345017136223336862609e-1-.10210566177178348300511474114218123454e+0i
-.37254737155483779221905322737188678580e-1+.31294304031232395869063198886535211832e-2i
-.28277984153704936874886370386433046406e-1-.40485609767867666888567316378429401475e-1i
+.69899600726336146479197235117859179720e-1-.18426337418692181080691244463615378816e-1i
+.12990650686672895698202387375338635628e+0-.97886403548934851295661992072376164015e-1i
+.86377418182859136029426958401200901775e-1+.88439278053069210942716776250093950302e-1i
-.24451528494887181250244275583847362463e+0-.63373311779108132647786146457967280394e-1i
+.11205576136497726971692709435336375158e-1-.62742743996614655734063615053187166699e-2i
-.42140000485812850367425284350975660562e-1-.18975749318927714079852517221433620371e-1i
-.14207267471283568948914146418733009591e+0-.54892251897643444796536709045177456203e-1i
+.10274892989527612140564807840005596565e+0+.11880471351995974443662758375623079580e+0i
+.12514069175449027637175967383625828881e+0-.40032355964817651246933134815091350531e-1i
+.59161438639825466071117711642879551361e-1-.10830363787617670875490526207631445058e+0i
+.15945873604335870653415859424288072426e+0+.51117474527704876966379357387104165297e-1i
+.13601993308959631550037918055686229462e+0+.21793582020271614683257616750736548430e+0i
-.40950132763914593681806405573471094666e-1+.24029379080467654899420269481782891016e-1i
+.76895325302793723809127514990457054377e-1-.75035397569244084797361520196329705802e-1i
-.14307255566398427327116166686322898869e+0-.26966502065244898380045776712236727102e-1i
-.74998118992574291093073073391939144780e-1+.25253032486357969537679545757586957337e+0i
-.12304730698161529124292319866345055175e+0-.82654465362870946817548102085470278936e-1i
-.67789932660934855689990156570718942169e-1-.18579081240059073041359837487385494213e+0i
+.38851534653618510357997864574327163458e-1+.11820590739117267080655724757980297402e+0i


==> sicfiducial_35h.txt <==
+.18119702658110754127698775201480764576e+0+.00000000000000000000000000000000000000e+0i
-.36123910972050976003706241841804007141e-1+.23006733868372825071349790407070656096e+0i
+.14903398057741921520845766538647606394e+0+.19842568886551660112863048709242981936e+0i
-.77806595554525904229231252829802083998e-2-.18183876365238881775289689826260691819e-1i
-.27061580791718402175181255873767759686e-1+.12839986742812061954379877064592891263e+0i
-.94196063648517928096919645653042620815e-2-.13036544209952808288404304194029713677e+0i
+.33997560285876895980255075678661185429e-1-.62141093670892080448337978856537964689e-1i
+.10675833060314093580211413824197206856e+0-.11968327787025127823231262811567783077e+0i
+.29329318689661280882433251960139543124e-1+.23967264251222140292603386821158918287e-1i
+.76710744726788743571116723997928273779e-1-.23669226664955263741872581140962942242e-1i
+.19864131371045139554053866908991840790e+0-.94388191983794179418118748801233728355e-1i
+.72722825784596850517580986268355869246e-1+.12358980097714033756246587106705807006e+0i
-.38162486521908689762177757862817118034e+0-.77476516205423085390501442274459758095e-1i
+.65714768799354517928272657145054977408e-1+.58057875709113301883278762994991890941e-1i
+.68608550769907215112200795296354563086e-1+.61529848578179178657919701019094989029e-1i
-.20209550564304868492552570467065873921e+0-.52263782457967805295146416087417702253e-2i
-.16659735958010192530087604251128731279e+0+.15431867939019135623675154917547754148e+0i
-.60836551439160863793952678364417462582e-1-.10901718942194142009169899943535716888e+0i
-.20999952454190481273698174218741576140e+0+.56094226056264209218634667325467263089e-1i
-.85557225546856547205569166349362863144e-1+.24485405310484089954485204514317969726e+0i
+.18147836031226344119741764212821318881e+0-.93945182004707262172433655240252442478e-2i
-.15336436982963784737580009793486301446e+0+.13439667241973763451263465428210022641e+0i
-.18164815638902717268486612662265314752e-1-.38185370388732996572004912700875279898e-1i
+.26107802119710724647113060287255668789e-2+.95938645289654891283029734165293738685e-1i
+.70783503047965124822348995654225447623e-2-.17983943768275881082025472291888943414e+0i
+.72109383172280908587270626408944678888e-3+.20976526643783026837649324173399374045e+0i
+.74206492041211176699124656685321457596e-1-.85071740532156770083470087449236724731e-1i
-.88519019887803668088038361011297093487e-1+.87515636003345401571424247930992800079e-1i
+.10019481252222874160503699822347190277e+0+.42352513774417788167177347380092884169e-1i
+.11326510051417831422991711607038122025e+0-.10016675902456770515742158000620226998e-1i
-.65623678894049730336319847389962062877e-1-.18813902448586554811670911702862959799e-1i
+.16142561286242196913710252580092943851e+0-.13040798479559063525443546734306298151e-1i
-.17153311413952413268679101819860185008e+0-.47095965438696264889470873190413900343e-1i
+.76921862548681483073195451365113771643e-1+.13903312448640115633487251794017155868e+0i
-.16315097633628523042949579739178243811e-1+.12527916585978904032952760903071127733e+0i


==> sicfiducial_35i.txt <==
+.32291252376812816858738218210303231972e+0+.00000000000000000000000000000000000000e+0i
+.92931839634158965632049159612786246847e-1+.23619684442490387815855826404325316196e+0i
-.19179827697907648964882410730476740253e-2-.11302105019268716418649123407818445989e+0i
+.19469221614441943825356048650231686186e-1+.20058600147396488817312346269053892736e+0i
-.14042828889041404094876429731113314078e+0+.62466402018713742197520626488981440050e-1i
-.12711139793902692343948722243315732173e+0-.62917221966465288519312073187215778451e-1i
+.11032792977179207269133296332916976671e-1-.26356230547704104246655305410313255198e-1i
-.61596565917442780314843348573948446335e-1+.91413147086927157138989397415750894341e-1i
-.40371953152355896903077014624079609527e-1-.18661166229045425825803102580546423334e-1i
-.31555727665543871759323007529754331676e-1-.12559626794523880824979430526203404243e-1i
-.16089978359804886646942421801852224440e+0+.26926209423192597626505457704296467452e-1i
-.14042828889041404094876429731113314078e+0+.62466402018713742197520626488981440050e-1i
+.22510464380741599278714442876187427733e+0-.14926749093992780763800436532240823515e+0i
+.91329721239856639931965287252193100767e-2+.52544291091413610577388884071617844959e-2i
+.28831515511505369795197215362022437629e-1+.12042998295359804609604370927685500394e+0i
-.27361974469667225842678642897048888364e-1-.80670156381407240830222999048490985222e-1i
-.31555727665543871759323007529754331676e-1-.12559626794523880824979430526203404243e-1i
+.19469221614441943825356048650231686186e-1+.20058600147396488817312346269053892736e+0i
-.30851376270172140451105742279869692748e-1+.15852788204914117527072019646232480168e+0i
-.52127204103379810178709867697371870762e-1+.16827346699212679144979876830755639768e+0i
-.31127965586019764120727538888946319321e-1+.29219611903352523006080765242063482015e+0i
+.28831515511505369795197215362022437629e-1+.12042998295359804609604370927685500394e+0i
-.40371953152355896903077014624079609527e-1-.18661166229045425825803102580546423334e-1i
-.19179827697907648964882410730476740253e-2-.11302105019268716418649123407818445989e+0i
+.15156232431362833797721998816054248351e+0+.85500718792488326053855196182017317440e-1i
-.24471165765334167821426891664571769055e+0+.14183300654582401973015900038013448183e+0i
-.52127204103379810178709867697371870762e-1+.16827346699212679144979876830755639768e+0i
+.91329721239856639931965287252193100767e-2+.52544291091413610577388884071617844959e-2i
-.61596565917442780314843348573948446335e-1+.91413147086927157138989397415750894341e-1i
+.92931839634158965632049159612786246847e-1+.23619684442490387815855826404325316196e+0i
-.90132166948456062154765936252417160148e-1-.24558323474605978170930520212147021584e-1i
+.15156232431362833797721998816054248351e+0+.85500718792488326053855196182017317440e-1i
-.30851376270172140451105742279869692748e-1+.15852788204914117527072019646232480168e+0i
+.22510464380741599278714442876187427733e+0-.14926749093992780763800436532240823515e+0i
+.11032792977179207269133296332916976671e-1-.26356230547704104246655305410313255198e-1i


==> sicfiducial_35j.txt <==
+.27270329943156455226043966934589404113e+0+.00000000000000000000000000000000000000e+0i
+.20553005958348192028331231663768112994e+0+.15306428580490344123616848725198330726e+0i
-.37853815409222417233134582742072499916e-1+.24730960874146717299145843575679879707e+0i
-.91633291530840741818265755757644506851e-1-.40359840973960571354470919724947015956e-2i
-.36324558321809622824122889323825837615e-1+.13832867761335522001814034365236430678e+0i
-.38019401578774099996975853930045702926e-1-.50433626876271172368031736327134841302e-1i
-.10001782615192984034572087264800893370e+0+.47100684073986884728105508960513806377e-1i
+.10860154025609011188645595575475163020e+0-.13663047286650888197755942426253763151e-1i
+.29229109009130270678456239855325367453e-2+.17222369017821100386417755647623348540e+0i
-.17890764741391234393620471494465925226e+0-.32289369097117662541886397939600693107e-1i
-.49451139582314670183075763029846132720e-1+.58609415764246817174653789082497425200e-1i
-.36324558321809622824122889323825837615e-1+.13832867761335522001814034365236430678e+0i
+.12362819754097191123738966389557889511e-1-.18845940880592066766782606787815130307e+0i
-.28650436068578335443730815357895144834e-1+.23657753290484318502049527983713736944e-1i
-.64699007455827001749002306774556203106e-1-.67621818092314595797699948981409745828e-2i
-.63936503479405729774396233974572717224e-1+.83674889728846839198194054060838720603e-1i
-.17890764741391234393620471494465925226e+0-.32289369097117662541886397939600693107e-1i
-.91633291530840741818265755757644506851e-1-.40359840973960571354470919724947015956e-2i
-.12504789736927214226647917297433446663e+0+.36344816653507200976584895695431806275e-1i
+.38526350795531662478003498004904161972e-3+.10909738554147678733764851757298799871e+0i
+.23999709257514021609625012146035729061e+0+.28006233011441397507231134776599808785e+0i
-.64699007455827001749002306774556203106e-1-.67621818092314595797699948981409745828e-2i
+.29229109009130270678456239855325367453e-2+.17222369017821100386417755647623348540e+0i
-.37853815409222417233134582742072499916e-1+.24730960874146717299145843575679879707e+0i
+.13084771537229687547439932482130973365e+0-.44869791651130294284278510502848443112e-1i
+.16657807094988811395901712137528030942e+0+.15481659801795712411385625306325565659e+0i
+.38526350795531662478003498004904161972e-3+.10909738554147678733764851757298799871e+0i
-.28650436068578335443730815357895144834e-1+.23657753290484318502049527983713736944e-1i
+.10860154025609011188645595575475163020e+0-.13663047286650888197755942426253763151e-1i
+.20553005958348192028331231663768112994e+0+.15306428580490344123616848725198330726e+0i
-.12290307762298237604900128533883732181e+0-.18748936849744352051386255706866844651e+0i
+.13084771537229687547439932482130973365e+0-.44869791651130294284278510502848443112e-1i
-.12504789736927214226647917297433446663e+0+.36344816653507200976584895695431806275e-1i
+.12362819754097191123738966389557889511e-1-.18845940880592066766782606787815130307e+0i
-.10001782615192984034572087264800893370e+0+.47100684073986884728105508960513806377e-1i


==> sicfiducial_36a.txt <==
+.25367720171448206874794908233573390576e+0+.00000000000000000000000000000000000000e+0i
+.30715618936545238628183308434198549387e+0+.39371632083379283660311861447022567425e-1i
-.68446507226049430352192666435294593453e-1-.16725228417111417791645479853443119108e+0i
+.59086157711494467080597914838442704986e-1+.15836148513290220095242566965478588749e+0i
-.87411531586180213188804512871750577215e-1-.22500301391107685385065071044839016101e+0i
-.97026876090542928796977217747226646233e-1-.73915713451341824374343960991202479126e-2i
+.13021460111007937532408264468083482086e+0-.76318530625100060019461297770705690126e-1i
-.46842606405884091149836078184666201530e-2-.15705683731654810707349583418767225314e+0i
-.13755127306389775700431198436003712493e+0+.43464040584725132475898038220095857848e-1i
+.81641685977425718343517656507713733487e-1-.96350443014579256615830495544671026675e-1i
-.85906676182702919454098177013939870961e-1-.27590490428751379343822049551989960994e-1i
+.11277764833961247370878958845013819191e+0-.52726045073716244967734599621195569753e-1i
-.11069577622728565579618356091867019055e+0-.49435866989375694284222340913512851049e-1i
-.33138717244978006408689753858164671469e+0+.53445045606297497761352853594915134840e-2i
-.14991520530308940255047684096409360939e+0-.53601879201047008994224006151042112146e-1i
-.15461138405038663179267744912858632316e+0-.17121754130163492765333602800816624725e+0i
-.28350911354682600384022196705142926013e-2+.97606357151556037556786022737044173866e-2i
-.68837294270297318447889166433821976705e-1-.43895688221789102457784986701598904958e-1i
+.14323473307875188964070844604324861996e-1-.76986505914294369025593985789954241248e-1i
-.15159798853071280515036357785430329924e+0-.16718553225911993354123781234290169057e+0i
+.11471844718247556964736802400575140710e+0-.68159032488295774469110215658415262289e-1i
-.48529116566379023365265228819619372927e-1+.34173334333720764210133448560410113182e-1i
-.45094874596801361665621918086686408800e-1+.14718309060115665910298853984304868506e+0i
+.11260924643263366583945375067507946660e-1+.16948594870185292727243762768194691284e+0i
-.12584070642263544191923423471553151433e+0+.61617587828819372716713316465551051060e-1i
-.99260315121477260622743358735936646565e-1+.60664563423927859199584037775781059691e-2i
-.68429276122824396754452593515665473205e-1-.11115293710641026009682095480309737788e-1i
+.27286386853220131881022636371001488323e-1+.55660556105740940976775698580763142055e-1i
+.83965603492843425515047710896995191784e-1-.10190416254082678208945772752300860432e-1i
-.29883176775038744339571078179797713765e+0+.85981744893405759755103576258505708716e-2i
-.52008718251680571809062003549180564202e-1+.23108349209689039869386897681606533170e-1i
-.23003718313258193867052614735363016221e-1+.10099686891454999950129165171589002512e+0i
-.19395113266103687887725330888313963309e+0-.10107653936855694838272296720071706184e+0i
-.10135140889671872780930932560723649041e+0+.10498160861786670668156238721164369578e+0i
-.10262967984811459086800387501133668213e+0+.17265847582389279658698627389837165596e+0i
-.56470732450486940378011917225274797291e-1+.27781815876912434937914635967087266142e-1i


==> sicfiducial_36b.txt <==
+.21912401105914591803741876769817431728e+0+.00000000000000000000000000000000000000e+0i
-.12883747872742188616037309423425082655e+0-.20886301176423663082556937422131518473e+0i
-.17792452881184349825098090863730060257e+0-.90831026461067437729535227613455459063e-1i
-.47031864575767773969203096349002729656e-1-.62876092330296228470195998449348634779e-1i
-.83602400583765432191492165868267407830e-1+.23496935137461177885514412357503616814e-1i
-.44065498714817864104352428783466190608e-1+.30319632759188659740203550656486471327e-1i
+.53560156906634067498393287281816210471e-1-.11144574917827067214485859399341822349e+0i
-.55886690240478367232217920994369825070e-1-.25275030327731249990174485271869617614e+0i
-.24237090749597463721732567802066670036e+0+.12485432304043258253892435483309222506e+0i
+.86334114853590113846903664217160339012e-1+.35454932821439978992480319146843877308e-1i
-.53208471401295302733290423307440305149e-1+.41848112154144069382473248675465372115e-2i
-.36142125796030490875910235934610482244e+0+.90183313125219060463892137913009032043e-1i
-.65767560083975538755930959506564535530e-1-.59635945799940885104447373796176677839e-1i
-.24760408687534441453099658771359460468e+0-.17092665346272260206354409222122386951e-1i
-.61918561472316817011839327947512158141e-1-.65967611018571583923421130309367872253e-1i
+.85824828456660837922088393120662286295e-1+.96208283628129043932545403439816047040e-1i
+.14906278171962032752587685688702287104e+0+.64766968939513854933814565417678837220e-1i
+.38713806286493668250917394457901444711e-1+.26644559432103774696924127343437015328e-1i
+.37606104138533700108646240614001586887e-1+.42280060820044555528009306884391242296e-2i
+.72418389498452353763686434266881329725e-1+.14071245868089648966433306437044323048e+0i
+.12954085852005846332382265153696220498e-1-.15896581267219602327806612292240887528e+0i
+.68204244834474806719270630619770765055e-1+.12379296832716950592035863341603258815e+0i
+.43840129835571285556849265829694765270e-1+.13048373176249014935029153412129994263e+0i
+.12202031606627909023950936108959153377e+0-.13119436401655585013321157010431262305e+0i
-.12054608628617551477685899305489535276e+0+.50882118756438341893813511175984051970e-1i
-.23619703254191131380127303375294232962e-1-.47613529545253097922355025037495661258e-1i
+.43181901860941430505187490221623113533e-1+.16248790176895920578276609821544034693e-1i
-.55910223120960936924932270611994775027e-1+.95618053849056522278902138685415002423e-1i
-.16667814605238973637361325768458657394e+0+.38838041243962778011837578984881341120e-1i
-.13263915996503578417105617763719518335e+0-.15779958055665690405704281806462809543e+0i
-.15765817881293685461855732247753794311e+0-.14200171943017857702391659543317469483e+0i
+.18339064277307632977964382598977878484e+0+.51617359433335460426060868168869462681e-1i
+.17101007246996760484051820284952742444e+0-.11302697401487030264688030024096344369e-2i
-.17165561892813279353822126867726632245e+0-.30297656001720147171587408886994050777e-1i
-.12994577101790660850082164685280796728e+0+.43305354736102996595825943317213948719e-1i
-.12889864088289432891052557583707569415e+0+.63438901832482664147772206828328832295e-2i


==> sicfiducial_36c.txt <==
+.20870014466751488166519449735865249413e+0+.00000000000000000000000000000000000000e+0i
-.10575526059811600181634875221805183351e+0+.10419097598494523875987955004289915169e+0i
-.76806377595990461759963712268236919809e-1+.26131643395880925618837952798463233034e-2i
-.33780785189186431350614398678227161011e-1+.10382751821654611900592408959783357981e+0i
-.11938267835142753742754743342665381088e+0-.88005388438612645326953272436768362693e-1i
-.22748566424940710784825657511313331482e-1+.36122390559667392740640424541536467926e-1i
-.11617554232932083979596214713356999320e+0+.21484994435418571693012516569539211544e-1i
+.40532777512723431868265738760157457172e-1-.59136439951412450580766263133078303440e-1i
-.81679780474606457305361432709131689112e-1+.21651209481160772335198445710345572169e+0i
-.10841328155805809199307625765630208951e+0+.10890852742697478218073337444504428751e+0i
-.40802513155252751550275200883607022416e-1-.23805582783466989135391223813468889893e+0i
-.15050527223717777754747352697914494184e+0+.15718357777886208616151287377023090728e-1i
-.55147139919747625991465319803265800446e-1-.17569529461312641635434570110715586359e-2i
-.99865730384409559598859516450427763024e-1+.83943265496131562320755274611237599191e-1i
+.12680101381950522199353479336488559313e+0-.13257079830614061879173221057383752847e+0i
-.74917300984807824525058383910281100821e-2-.38491880375744518864052418627259678022e-1i
+.94615937340464536832564312930804719281e-1+.56670007313274224351442702871661608121e-1i
-.52109036565176642187751035352109082741e-1+.80362701801114709250018916666794638668e-1i
+.10717560872828159210997606674039511793e+0-.30002625407157581354330962602001448296e+0i
-.10775147857985449803341127833391535359e+0-.24286300581730480201629688785218610997e-1i
-.74123148714166444818911112707375166768e-2-.14068075839265197757764396434656098891e+0i
+.79655477706667091343844058537351681632e-1+.57482967151549635471501125677992033301e-1i
+.84186002140424301983189527470851919650e-1+.73561747744163235097014473357440835832e-1i
-.23048254594687066371337982312789000569e+0-.15337799585592188669161425555897581999e+0i
-.89511801415989524868448599706622106698e-1-.25285478502825257875657442667312557077e-1i
+.17643961741467353821352332365197824588e-1+.57161057070728063057911951083068159824e-1i
+.11478398407741833318030067791616688716e+0-.13939590119637949692031752097015145262e+0i
+.43097595040365132560150023056966058627e-1+.20095209452793754508948366796943678781e+0i
-.34883610850427665230175955002101067111e-1+.22963085920509712210055829911463885611e-1i
-.31907297615127428033605519330678513930e+0-.50144376068436296362824097015514710240e-1i
-.19640772629546020378060909154887297790e+0-.20789997395506106399182251374313571062e+0i
-.13829373991268246032961264558003026217e+0-.10831509162605408654133232030937591036e+0i
+.20163015063506610537518809322893352185e+0-.63028475736955006235721328063934311289e-1i
+.30582883604088919406261985106661195419e-1+.99896237790214727579120838816974368800e-1i
-.18092134419271503301482377426988331892e+0-.53380576398676742428464216967974453890e-2i
+.16462537976891338991371607083873550466e-1+.10933133017828803315108826468998637890e+0i


==> sicfiducial_36d.txt <==
+.19836818143832203419428116074740346277e+0+.00000000000000000000000000000000000000e+0i
+.12289645997016558836257867885046234674e-1+.14858090737430201677271741576008356646e+0i
-.10772214408864765265010346577255697767e+0-.16352819027369077907721984351755492296e+0i
+.71858856680709065460981969160732955121e-1-.76686492066056785408299639054295097587e-2i
-.11572109603352138045759637431849574709e+0+.20659326860239294195725656215577822993e+0i
-.15032715069916676838472092773809968809e+0+.15935791874552482715747703593893778708e+0i
+.16513183635304688234128691977106056045e+0-.58196981216058694849900874281200776926e-1i
-.70005888857334156507642939662637472400e-2-.11200727852342882077304015578678732745e+0i
-.89349202941634705979837838657636822314e-1-.20046768527883963907792009353650832730e+0i
-.10126537828548382647469705164726909387e+0-.11858795761893672643289759533184782178e-1i
+.35025944417835853256893783048100985562e-1-.83590830832293374503381711398560181321e-1i
-.52889510651457793012603312310034774465e-1+.22028045419571672539851014404766785460e-1i
-.17315042708444056246692271904837411178e+0-.47406612032469054135506841407239811616e-2i
+.39685124113950549978636364883927234979e-1-.11302887201066936668266809017582508850e+0i
+.25690395380879702876009156461322044529e-1+.13636599676380930775248782006832666884e+0i
+.43787633043427602081485475751089996786e-1+.76764710194709671153192941469595154312e-1i
-.93280890530156674294744527601822677004e-2-.23530161353135929178815088108862013436e+0i
-.11329610284245926713639344726887909833e+0+.33878447498775688525374000581969496804e-1i
+.38440272522981843729700202745221229910e-1-.15542010459084085761583858132300118988e+0i
-.44392000947508221536685099098273545192e-1-.36802796693065543109715082102076287091e-1i
-.21186672318435592510312299656981423461e-1+.55636503385326070942754147039160096115e-1i
-.13698356817590073477516321231519831941e-1+.17620949274228603620919697880844870119e-1i
+.20281122161548798479639739971280456994e+0-.34476762739291003407084603548899659807e-1i
-.17916873892608804960875676103589672669e-1+.17188302556062014410835922460286585866e+0i
-.13350510329340155458751771987921222179e-1+.17989750371727498209602234016980035554e-2i
-.21979900937002045459279698522932450768e+0-.31556786288981940705831530953885959086e+0i
+.93131820319266272973060696957223872146e-1-.19233337252585585674501507484759928997e+0i
-.12263219123392878939197703690552274383e+0-.22784902227787659065223812717500954207e-1i
-.92180403254372888358181975914666997357e-1+.12416279705219704411520324500672833615e+0i
+.33153886307897336459890053048374411479e-1+.13776805098881266269550508043740548833e+0i
-.22591643367033317332955305831024281461e+0+.12347641820077688327234719694649649148e+0i
-.20027810127859974274426651248589612053e+0+.15716728288199567249950746314834261656e-1i
-.17231525024862391554018154821647699813e+0-.11203691316356234352812690800552205414e+0i
+.10797803359328177810270378088508913389e+0+.40549005247981402569509226499004602405e-1i
-.81137886542847350157753236155428180177e-1+.17509111454705840515096806799473871331e-1i
-.72153168705959439108514835600072755861e-1+.62072633787661244233653123988589960628e-1i


==> sicfiducial_37a.txt <==
+.22267844003389161364847409691661286477e+0+.00000000000000000000000000000000000000e+0i
+.22785024339909387876803555112440918010e+0-.40095488846319803561181513609472234863e-1i
-.81922210963692110220985879898857291123e-1-.19623472856688986141319487653768871786e+0i
+.18707336127120119050030726345975017607e+0+.42786416271835317194535410193869235788e-1i
-.11444856593663261656442429816043877809e+0-.24150061408334753902048222805510363959e+0i
-.25350417278135216888724263155088219191e+0-.54839292251137320272401198834018248212e-1i
+.28878239064401116136841241269279722607e-1+.65341564453337158832971500725464289001e-1i
-.10090507839173553710603714565353475799e+0+.70565213067185700669195677864109973616e-1i
+.54162339154645184572541208450352775186e-1-.18962659772520324415192445840842283031e+0i
+.10608528606504505519425386321811450182e+0+.49294210465143682620845650330580537625e-1i
-.25684503609762689290045335058092259825e-1-.96581467880307820018199085227628160169e-1i
-.93559996559706048761296085765630012551e-2-.12420104197636347309572700166070890732e+0i
-.16684774688168778713301737594454158808e+0-.92190573434577323179513707098932950682e-1i
-.99720898901516590101195779104329394454e-1-.21584978212808764915061027860032530963e-1i
-.16477584830213735417159373990950347436e+0+.30677701454039760149337267118279352211e-1i
-.32122791897429167977604423773109746916e-1+.16949765651938002927005538423971534853e+0i
-.12597397660020865722532117813871073896e+0+.15315265614713987083163288553270815961e-1i
-.30331988125035641966836437260044688119e-1+.16929083782435813610225122603294101906e-1i
-.15335793757750426853462747389562467259e+0+.22127068434996103872081592228009870223e-2i
-.10646813760510978791919674699670419346e+0-.52795921117898660711880541789319222007e-1i
+.13058309107992179178547983840659824017e+0+.83495049286243216007232846137976888010e-2i
-.33964990240219415367833697949824817540e-1+.28808693074911852282108088745604128738e-1i
-.11360018758588083983932862946243817827e-1-.46440348803797837072299360784135083979e-1i
+.50614746136370104971200237903744740070e-1+.70644386905015810776002066821779006915e-1i
+.79054048315996653230388973713048094080e-2+.38066674074404200392555533859560721601e+0i
-.38719667445333091176251416127881061374e-1-.37729175349424659700664513583879876707e-1i
-.30272518286017673518602732953851030776e-1-.16355164214768543076828542265684771440e+0i
-.10770119622001655730065577602401499165e+0-.54474424983210687070071026878406811670e-1i
+.24681391772115420912174505486642843826e-1+.13966163671246092007324278507573215490e-1i
-.40984173125050628257736305912391571042e-1+.18943091932729154601363490727846994971e+0i
-.99186716172021784385721009515254800153e-1+.12890366469168936742651984716234211398e+0i
-.19152574278278624756946977089110315295e+0-.16317154860295887388456453951006436480e-1i
-.14938610720976568211541213880917090389e+0+.46212183482162869360876786706375653958e-1i
-.14679377225428584336388142796131885946e+0-.50120167697888496661034440766443371821e-1i
+.55807170512597244071380808503798977441e-1+.10051712110976573904208371096168568442e+0i
-.61089786591430262146519415547355741973e-1+.13645056905317281543652656572838513629e+0i
-.74415238349006947439469726647341751290e-1-.88286147522336668688515478270957698947e-1i


==> sicfiducial_37b.txt <==
+.15302875339022798669033732116682964572e+0+.00000000000000000000000000000000000000e+0i
+.85973286294007859684083313011233140872e-1+.97547501784259678483481751713173405375e-1i
-.14083392515077201878492948021473458667e+0-.19626892435953982879168766835382231696e+0i
+.30566616342819733997014185928271513697e+0+.26220310901369284209245816490598182944e-1i
+.43734533778185325279310811710890364217e-2-.67862458407809786657820500038288034654e-1i
-.23225346180299063723021032725232754247e+0-.16226172646498049393466891766074729936e+0i
-.90043085381458689330419933108148468055e-1-.47147952026841020045705084747966049017e-1i
-.54956379940347069953592734218316269613e-1+.14682883738703792647853565580091026036e+0i
+.90218828587530717058019833406338074832e-1+.95043781205381846713214992177161386774e-1i
-.87363557625126969211672748048270444040e-1+.21254982058453421703953345555589678241e-1i
+.12140885276626998024021799616795689970e+0-.13860187309627106324072448872792020583e-1i
-.80485150270278633264795693829206290370e-1-.26678330074088067181971211195778069571e+0i
-.71858592615627620189830679554431545193e-1-.59990586844026048832968539017846651993e-1i
+.44490596078147626444738152190837521353e-1-.38013366041652666467793921763964888214e-1i
+.42175394695793118005952280238357859765e-1-.20624468635375688578978836975526380021e-1i
-.85175818201010036404857547996375960341e-1+.18477549974712593219216571315204967501e+0i
-.14990545261121802006593312432788446343e+0+.29887056692109469504460366817397750022e-1i
-.80542841948754795545211761924183638716e-1+.30594018298125843178174607197345565325e-1i
-.13465758051111581566975692363928230783e-1-.89358766748544297510196196554976091076e-1i
-.39932185534443401821986132315972648759e-1-.33500075937686981868559518453048200069e-1i
-.86916646598434269196498011099533378578e-1+.53065136060761059131960214256819949389e-1i
-.40672247993002439157540746626606495074e-1-.10314019776964674991069074605155440168e+0i
+.10988385500939091881495267006028288458e+0+.41101739929477082466189389714943860822e-1i
+.23545293300085138906340721204364759239e+0+.13201650544508518640315199075031797598e-3i
+.95645634509791108444294043368174712160e-1+.11624813615012126325776571372891318771e+0i
-.14121229171296658335930528074800052700e+0+.22369189679144734496481151700058714119e-1i
-.15930050806749944565319517687511623583e+0-.17244720160014830294491402156623894617e+0i
+.26036889888541600257710817820500848471e-1-.91672523476057689393771517504343120728e-1i
-.25481033728810998916802888243133625594e+0-.61591961694133609181290591931187843920e-2i
-.23861854780909420298531527379584056672e+0-.49710440466086956172037667167854856006e-1i
+.23058275161445945075545979485884386655e-1+.10696685578157207549834503984656341497e+0i
+.10295207690085221946142385727369082015e+0-.28285420791264469402889994569490106671e-1i
-.11816434102968468115307029767027760187e+0+.16783302761287459056177514731096708387e+0i
-.15971641475012298461440632664882593401e+0+.22617844392284446446271262990928940002e+0i
+.63018622218151380725068713423201449466e-2+.48267586912818545597874643639666169872e-1i
-.95286876556564075244576225333470614082e-2+.45077378095690456443892942537357665892e-1i
-.41748190453296456470395550968145682425e-1-.12304704935030639992035523090196825391e-1i


==> sicfiducial_37c.txt <==
+.21136601327926959181641487454387640301e+0+.00000000000000000000000000000000000000e+0i
-.30124088671560103282043830248384920847e-1+.15135429874146820783993169741778186791e+0i
+.90991184388719575433772332845015022308e-2+.12408688946256376599558472660877494454e+0i
-.15199935207696373276370351196255861666e+0+.96814114132264795979217380712260491209e-1i
-.70468553245351668407755028662974131698e-1+.13561851871741735970422792362766067489e+0i
+.60289756884835616702510899599972475371e-1-.10137620896239996321826607283304967265e+0i
+.83233575289398517090817338718629719704e-1-.24348022400144725286228111818314722821e-2i
-.17042357802362234465572727813958134142e-1-.32342798213134369861856402397593971316e-1i
-.20880256247906123769733178112687067163e+0+.34824711385879484127100387291288183064e-2i
-.46707759651065272129993927425409345508e-1+.20123014654165590161733453166701788206e-1i
+.69795845692763659314187953523263004467e-1-.63008277636866049992569555608225834587e-1i
-.88720286428042146463677092179248181807e-1+.14056353611799941560837217771471916201e+0i
+.14286356917293048283588875382941010101e-1-.81764277020366520079808540638439597787e-1i
-.29370657035491762350201284304139733059e-1+.98450014866104364411728328015019944555e-1i
-.37024728085788604208691223858487162733e-1-.14373992067308200359226854416903911041e+0i
+.24558649883460638461898695089106685162e+0-.55299057087440588530978029768499640048e-1i
-.39180751096896511687060202484675680162e-1-.12546774160991734719353399888667413732e+0i
+.16384371384502928122998075698667428254e+0+.12350750474812823737190771507587783931e-1i
-.58443217585477848986059179128049283804e-1-.11237712273424275000808196223430777819e-1i
+.40913309714588097134936425138421395452e-1-.72605216252844018413143841375830007972e-1i
+.10204506652508758622960098590664328398e+0-.46222504342285444485175129148039444313e-1i
-.37149237809596749872429647094766608484e+0-.58146301533328563706501793527920266169e-1i
+.80827458564903752773404562335662492796e-1+.19900922368678908197074682855554680024e+0i
-.15273819516003487523145241416094117525e+0+.68194349916772207300811048185760179750e-1i
-.12327277079129035192519837069500678953e+0+.14270858958090311590121508773964941201e+0i
-.17940179087055821993656811651998659550e+0+.94405784117277625547791127571464592657e-1i
-.63055769976911179224621760956322196219e-1-.13176386991868525871025214789608871712e+0i
-.52549200501414899512012306338720376171e-1-.48155442010723854042387377298804876059e-1i
-.57028414330671742689332458664705039844e-1-.32085306377832232326067872905697757722e-1i
+.27841257063298372856734656963832481541e-1+.14371912141819560872484877112408341466e+0i
-.20626910205772860683808715297080314442e+0-.10640810255232092314740635089187215090e+0i
+.83133406548696243858244891512043305893e-2+.62314347976943563499914167159527236279e-1i
-.15797446784275654317214532758889712743e+0+.13695801347238000202466904564758945574e+0i
-.53271232792132151563231054626008957285e-1-.22775284985186845992111032158877052162e+0i
+.41674822876033982101528964661677656994e-1-.36947778949866490676209222407927564947e-1i
-.21994299427379287840059158056508085361e+0-.13588384313343362397043915638239111788e+0i
-.29924769483186408036798109655450215961e-1-.11751102783481101742328720835312992798e+0i


==> sicfiducial_37d.txt <==
+.20917517647459148446556300569713451074e+0+.00000000000000000000000000000000000000e+0i
+.32258172199529353928631177525591214320e+0+.11938558587610862024688241740569348572e+0i
-.13441337602326846438983991654433635097e+0-.13099706437574281637155886673624358340e+0i
+.83882838809198867693374686217860762607e-1+.35871142191568578836433360443245886255e-1i
-.18536858746803254777698015850506983625e+0-.19961222480425623086008165133594398923e+0i
-.82835586143912308555621907000967234626e-1-.38078768579062534200445896751840717005e-2i
+.21964107919539830799556786038462882512e+0-.15889421557406494900614556727974379103e-1i
+.13304501620281439923738302032484253597e+0+.17872435579080415809434376379586624767e-1i
-.52416623497779831579179252561627665489e-1+.22991864685148558373834140426243479905e-1i
-.70540834392728353340322204760783924045e-1-.12277106058077511953766445867300837820e+0i
-.65863529967572022042442190371895010777e-1-.11435961203893688386339136812785393403e+0i
+.12109048161588078323862347180843044413e+0-.19731673099759080238069650245599492590e-1i
-.22825095976421493147870299696566469733e-1-.63651901394277240206294541425782836302e-2i
-.19204504420713604920860948315680744387e+0+.83230693022118079456174314789018691072e-1i
-.14270755284363214712167510191025931098e+0+.61712077335069329622163226570625013818e-1i
-.88538709829733038964749877827165196820e-1-.81697313513948220177585948592046984591e-1i
-.23297378362310964124195435115199452265e+0+.94185215777187468781711712123675178461e-1i
-.50225590430636822939771069307073652378e-1+.11710679876620302098489665173868953832e+0i
-.32832118838181559150004457245595995895e-3+.19980027891612458526421603003969571411e-1i
-.10863433244603768131684835521145561269e+0-.12544975358204284033611641486767166271e+0i
-.14893022092227962178616757018614010219e+0-.17912393700492652871710800575374928069e+0i
-.16505927587142707365667880913608202572e+0-.28686491618296057090802076691921202509e-1i
-.51988683903238749450509185794905272761e-1-.10384733856126597753998643504315147027e-1i
-.37802878288918746169059186232513010977e-1+.71717693790360272052256018849157811301e-1i
-.15774127276617565624620533740320299622e-2+.11958012569971443033035431194448086808e+0i
-.13986080144188832944884349358407872565e+0+.13397097439548862808020905756196814958e-1i
-.13987078074523471054144023661022180680e+0-.71720490717670860822759956739859927059e-1i
+.11646355185074112039668323454615404122e-1-.60808484764727992405727756901676567571e-1i
-.99175715947608770127114724901576919306e-1+.46977876748930460021113824690040769446e-1i
+.69738005907927027606991161556860014774e-1+.65880142561826514011178184925978881922e-1i
-.31355062127030767530202969656970951095e+0-.22336853061902946944944597450438989832e-1i
+.93956249494281281542004409150645742895e-1+.11561570532390212454083555363629940787e+0i
-.17676762050595815577201726882581279272e+0+.63208453757106657457859829680948191107e-1i
-.38947601929175477686974755881256841481e-1-.60407658896420640420049865029094392250e-1i
+.80336501561962004727779613818384675109e-2+.15731955388975552340115957834583859021e+0i
+.20935088118409984560822759027346938699e-1+.71579945730848718973155040922519106092e-1i
+.17715999270885256074266229217217690017e+0-.43462595595816806352737190437047644603e-1i


==> sicfiducial_38a.txt <==
+.27578064035604019663187991899224417542e+0+.00000000000000000000000000000000000000e+0i
+.25341862292807408120014070789412142694e-1-.22136067850073105006889214873861557885e+0i
-.21181086499476494140086384774042592694e-1+.13901048684330594389999766866414433383e-1i
-.30379847599046383823484612853177403664e-1-.12988724170033083863895963402091678365e+0i
-.10678142018152007106016064451466226793e+0-.24442528545457761655842473188326760578e-1i
+.24353806138767206816691628018472056814e+0-.21878421775035137682774981824743075356e+0i
+.98263131519848659142055572771454604055e-2-.70997723770357856559113124373642591094e-1i
+.19452902797076086702243214667316141497e+0+.58136649197439791741933182144637367954e-1i
-.68218123785639526478053265530368871439e-1-.75084580331320849799172694268313023984e-1i
+.21024717688627572035127138552660191882e+0-.55190926760976406615932289521187952350e-1i
+.26873244836708051120022689199423827989e-1-.17439633685322047492088768113708991502e+0i
-.34220535640854037500655355380594982747e-1+.54414268649875375630765133459383062538e-1i
+.41468645216377512087626393534437412729e-1+.96056164067009448364706026840281126428e-1i
+.49636341979539193140159055434605143136e-2-.23773247166600408607440164316473912860e-1i
+.14637305640357295198470468967515706768e+0-.42223546926303040758634592461673795593e-1i
-.20360638500287844299204748697132754112e+0-.73047627412354465244018514549741027245e-1i
-.21548094377134649091188177890048133333e+0-.14796569788446258299501341694882942412e+0i
-.11517064666897976127815643330801275039e+0-.22160215398721120454107556994744411091e+0i
-.80071903717956651187531272017579817831e-1-.17619505456701893338992115561446870138e+0i
+.94971800598441703892967426540323863881e-2+.96388303794810702111187305640875727905e-1i
+.12179570236112675609594677023876784975e+0+.79890781206982819137316465705887394951e-2i
-.12138948079258318658862394368414833362e-1+.68598424320637646964929937089873454369e-1i
+.59896365446389258544227835604735750331e-1-.15327187774474550584833167393482293658e+0i
+.22705529378578836819347902474547705682e-1-.10736559882362000756440824340260217451e+0i
-.92481374735230700318962247812358055406e-1-.74109098177451661900897572094942037219e-1i
+.64317920657843472784648745115851723072e-1+.45056124606663011475921747764464545717e-1i
+.50031968518551175961893857671078572650e-2+.30103995566886307272152771130997898797e-1i
-.52809058737088178964824755298530932573e-1+.78080401403428475034884383272169690974e-1i
+.12104499514767710648144802674494167429e-2-.70953815885138432553621933178686605606e-2i
-.23393295634987705663143391716950922613e+0+.53874347508807037830902591815028650230e-1i
+.99692844258898510321489878125319748994e-1-.74811219807885263110660208911162542099e-1i
+.82128530513420064151182150718157211893e-1-.22194339573541165263866470371338303105e-1i
-.39434111436232185135434592820584973539e-1-.21135462316751033421598677180425339031e+0i
-.13437432681789141107080690018856063802e+0-.37860757183546170212639261475636603119e-1i
-.46993691676282517468216164523699778861e-1-.29202486302974040376021940806275004383e-1i
+.19944351748694545257148326753910986946e+0+.17559860816770498403837380098786749265e+0i
+.15133912387610717448522644639306355041e+0-.24915349443400908572565369000507157957e-2i
-.68697546221012714700358638789452527764e-1-.45587993136448581981093320329629840342e-1i


==> sicfiducial_38b.txt <==
+.21416787514399569891119417021012274114e+0+.00000000000000000000000000000000000000e+0i
-.11622411638095408598508116422690086790e+0-.69213067443925273643572170583796803681e-1i
-.11077819281756621420425356139868566208e-2+.37595736428805242413438317560255136560e-1i
-.92811116369281591860440211574355589978e-1+.10899914623180081541858713993141875904e+0i
-.10393964098924133878654733596710242113e-2-.37472617305429935918310918606137500567e-1i
-.16408117138585485371374585979213200274e-1+.19237351137842597931899843198443495157e+0i
+.23614151987476384012133983523727332330e-1-.57359358434886632373346367234584678861e-1i
-.11002244140554219996992485376402000283e+0-.35261232010180932699113394934386134432e-1i
-.26396664033017795878207409504212621527e-1+.10531014026498124924227967574587493249e+0i
-.36339336405839621813367694206314948555e-2+.16433645715091393961463725797184834348e+0i
-.17640955235943588398691451049702625672e+0+.29679346874553826946414437775947573984e-1i
-.30715699468640860277674669585145032356e-2-.96640759560087484772281751579476446123e-1i
-.17158896112495354241723535991302472726e+0+.19967681983031877632669068780537758732e+0i
+.32927533259925788535620391460071816830e-1+.59072392593892990472061788647227436987e-1i
+.13257740085428379201854303098470796930e+0-.70028815943159283495780756725757917908e-1i
+.85917519366839592302747262782385858750e-2+.20931576801305498578118683695044717484e+0i
-.10146210729547259316692278309985837846e+0-.53455862632670311299322454345724622775e-1i
-.88400274021347963589949544862917514748e-1-.39202004106411902150457032380908068000e-1i
+.81776759656525130337211843932649390529e-1-.15635743405175751704586742146908889562e-2i
-.86881783486366858382750967034651809206e-1-.13754629897954270554699695771915676008e+0i
-.11554613836307802253907664376878914040e+0+.72608929281156329444872152218623009501e-2i
+.15479177593080174804729279466626240326e+0+.44974312758079814094640543321186551840e-1i
+.15566111558870489780726139474165110360e+0+.34843540926507548390943768840822908018e-1i
-.14367331987767692550662239213908388601e+0+.10022952439091461341486371610639494030e+0i
-.50768557954707971149848582499410972352e-1+.82506290615741960498647124887953192480e-1i
-.21934505826671502065002240483546248605e+0+.13718887091713999958488946668326030042e+0i
+.11866298604563675593427150083106121452e-1-.12016558961490513093014555107403902125e+0i
-.25275537080090274893045901636009026579e+0+.37444378439657345654891190084405703639e-1i
+.38819080616981825536772866974664031528e-1-.57665008840292998514210540975143596096e-1i
+.47573095161624175587314447881459627893e-1-.10551205953552774632299728042692466703e+0i
+.86028833501484664960714271234482422515e-2-.16692095224321074056940532169721176335e+0i
+.14447492331347015022924664682768428344e+0-.47408410796935428836029426280219925881e-2i
+.76662812211361889348817774916782017758e-1+.59745810709791040013483094744202921995e-1i
-.34701192672249004760538825774919127489e+0+.73519069974494435211413639402117799463e-1i
-.24940270275663424092734506692481935222e+0-.14497817740036647771730474608294431829e+0i
-.84842892449217968537823085127179801330e-2-.71152074302408463825847127143501079113e-1i
-.14745153781822842149534998644165872758e+0-.44547993873204145631921883690920409379e-1i
+.12255519803107227376733173764263917032e+0-.28947785788073177939985667159044310429e-1i


==> sicfiducial_38c.txt <==
+.21834995466113793491437241136299659280e+0+.00000000000000000000000000000000000000e+0i
+.66998499821290819665763249401763773798e-1-.17886378914600941573661993898572319817e+0i
-.47161893560664643322798310806884267645e-1+.15776164918121273333513914741796119256e+0i
-.16221441949730770555171141063835770966e+0-.46448729598104764789842101979876604626e-1i
+.87763566497570678720093345998778913114e-1-.10629630419509045654348323184921627587e+0i
+.64439265929282045564497440142533303034e-2+.57917851888785275334395805134421682573e-1i
-.43820312060115160119017915138310049209e-1-.18932294593613822773678828576974771806e+0i
-.12413520983723813526934386054914919278e+0-.92820887385719641906441754072826488203e-1i
+.18481994124210036591366039500990267421e+0-.41711289535930549432556011920312242808e-2i
-.79636846651926451788297414617016902783e-1-.37855721729703710460200092347316102671e+0i
-.71960704846060016472789942540448777806e-2-.97896368135504043585261028283967301394e-1i
-.95804552124423766836349262798529230474e-1-.27900425866833407236065250985419471161e-1i
+.16090454257395980243229452401422784247e+0-.45143884931211016638869130339967979709e-1i
+.17269605653916363696265318116088906329e+0-.17695349838572020374999606443214374548e+0i
-.82404820868026642720848240454882366888e-1-.84007133247200227191816074642699037225e-1i
+.26737671095723187469310253398146150715e-1-.14420405788262367171268838424421819988e+0i
+.69376204542061328847936532566597041060e-1-.16730985025240514204800080859723532971e-1i
+.70668831703589046717436524743117641632e-1+.13897636616282287015160047276443769872e+0i
-.13359593027757343869146187070191797971e-1+.92035333997596656113632621233121151145e-1i
-.13532025948787835364085606852300576832e+0-.91425522996039169369816636083963867414e-1i
+.18426454315777953477789081371021454740e-1-.32048753295605959822828854977282466730e-1i
+.90729985944804833530545737802113271781e-1-.10625012701646124239423416022405042602e+0i
+.34028430700973607143910468554412214169e-2-.47488518174874936273466719407085672090e-1i
+.78258525572370205162360832982498195427e-1-.37382442509896438091879780962036519666e-1i
+.14720606340929017653931435517370331575e+0+.12209608449084676824961957193325314319e+0i
-.14065103394126645169460987047417032590e+0-.83236509340407348745863103634052830155e-1i
-.26532297535969377428418996227540577280e-1-.26077529874203309664094609086242655685e+0i
-.12837880659180250950551178814257202044e+0-.62872234039454798814073873134667707224e-1i
-.92143781386669980802935284419828045518e-1+.12350036651314881975482092081378368723e+0i
+.31133810463901622831447099001925846565e-2-.10381981276502452701053423280603927665e+0i
-.53708255602874232085806951940042926695e-2+.90724879107725833234564803469721048496e-2i
-.79128906448750271741676436841200239172e-1+.18637607427730904980078178220372675820e+0i
+.53763415923179526141613626774387701044e-1+.90544784291789176480919494145181683676e-1i
+.17020700035563471456073422653763831125e+0+.47559651937380488360427049135557886716e-1i
+.66905128624112158161205751857310436405e-1+.58912223499027705813613796871370832029e-1i
+.39146465263540556406982462417521142874e-1-.85840792019351411844595261676332139934e-1i
-.18880337918505258328050419378530717605e+0-.39969358549612060833640467188242105677e-1i
+.64514859427959153312124161432191517234e-1+.15553815461656749634622655676553702959e+0i


==> sicfiducial_38d.txt <==
+.27515305264072904996971681491241131139e+0+.00000000000000000000000000000000000000e+0i
+.38892117979101274034337877096278013682e-1-.16519709367552640746295612444028399702e+0i
+.18154633716585498114589785899220663148e+0+.11528449599147303568692368961032412170e-2i
-.78729208246781795965814767253673881630e-2-.23660034554388291047754384440807115785e+0i
-.26888034011885231605988189699863670090e+0-.16408201004589425377472063550519694175e+0i
+.59626067434741432635603809592730493440e-1-.68951624573537728767120076909422617642e-1i
+.18601596681098869317580378687704313801e+0-.65061728831501333962858269457032976134e-1i
-.11976283452815054693363883041046691410e+0+.12712377821928096584454846022123836022e+0i
-.98835058786061517014463993493697148927e-1+.10523921833697668307155407082194688687e+0i
+.76791606194452360766247724682765415876e-1+.23646662225893661665685971897958276629e-2i
-.10407607170031861806618631205618666318e+0+.24828132042744043562276406561863142695e-1i
+.13655543233757043684774939561864078369e+0-.10341587016673939829686743734118192089e+0i
+.21979646751031577987120745560708571497e+0-.13782328078680326473299504334853307595e+0i
+.25597621001457688080657897818919005262e-1-.11655688296305236973427874078892969777e+0i
+.76944751636235770596469840796511742701e-1-.14695364737649096596594129695054337121e+0i
+.77205087802034241027873649618961054462e-1-.71565332907772895212880138132210268888e-1i
+.53310170305917392517793049565452676646e-1-.73960287944469706872095224658710466201e-1i
-.26042211815399963027443414648049632198e+0-.20054167108636796347446350428300935754e+0i
-.11002523250880023375186304450974685806e-1+.79019589555940465031517536877395545944e-1i
-.13208291420413740952255907685580231117e+0-.28067093110932750870319173869244051667e-1i
+.64352007291016065163637332367048588906e-1+.53867378796916304308931622041841829378e-1i
-.49309738937658520671775848156247748985e-1-.23312844613222759291122116034586664613e-1i
+.13652305650980658900003907695059891717e+0-.12006158619435111636176364575549380226e+0i
-.14085424632160009050874414935179845725e-1-.20440717872389824677440570142782752336e+0i
-.21086256655477820127752149292172827640e+0-.27452745816102198363489510115044707009e-1i
+.36055880575696781461940698662703094696e-1-.25962540834637310299290286611111511073e-1i
-.10852101357040411845495999192427850138e+0+.16818175959070255454863874707383500080e+0i
+.11390912672116933516318216478658987196e-2-.11193795009727557963012494880749637277e+0i
+.35779208039375191345402293896026186616e-1-.26730272864452437934813724180008289543e-1i
-.43102978839953227492054334529969017378e-1+.36126269786824670290048000888410804289e-1i
+.10504399139111675495999911194960563083e+0-.11002689704221425381118463307535649302e+0i
+.53256513747121227679862780777062565927e-1+.12947721887439545975189079830951438610e+0i
-.47840585616100768044705847850844616735e-1-.15371912223536848821891920855820330442e+0i
+.65637736766466762301052491957069409116e-1+.11810281901964477816454036151670668232e+0i
+.11897683917207624786628481436588385471e+0-.26156268875830577797652729213013815733e-1i
-.77737372429159848867330054514642064011e-1-.48252274688233449727328993851229934350e-1i
-.13079797144710735935092452917678958511e-1-.10514263995469433307862702437635412979e-1i
-.17726923622694604352000295740687445478e-1-.16535031544155551826854019156837310426e-1i


==> sicfiducial_39a.txt <==
+.23722930773961697845062923900522585710e+0+.00000000000000000000000000000000000000e+0i
-.13306868227175420709596990130028532277e+0+.23941812619004124507683831120060882175e+0i
+.10243492963273788838120664313555853166e-1+.28654328840273056845142315250796612012e-1i
-.70675377295262713996452405857009098647e-2+.24919885943899735625043700976959865876e+0i
+.44418129486704009277085830397058292538e-1+.72585798977784307625311004269738963403e-1i
+.60832771928094574480253918444838282125e-1-.14772082309035868881536904300613196012e+0i
-.10236562714592128421282120791409321691e+0-.13732054266477296144722597886675616686e+0i
-.18154595160664861002248812564628066023e+0-.68471077066435625917513915235363089329e-1i
-.10650922585450395087268688797206483299e-1+.33967691140511904753979474618640698674e+0i
-.52737806055789670836564153340698172335e-1+.92042376594235864635176770769776083465e-3i
+.12487107864345312583687978086502132842e+0+.67360289908303349823204184793231573935e-1i
+.21517676894488298309505301318316198122e-1-.30260309280873314413789010018648715450e-1i
+.11657237439736549513810832988607115156e+0+.99827233943714600078975133502900461926e-2i
-.17646446221267029234448297693502070977e-1-.46962968215336106977134828190320178837e-2i
+.11935638451145660981901332185319029350e+0+.59916273746701561670776077548730378922e-1i
-.33756068855059974918271357071542171278e-1-.11920745940266845395903814325992414896e-1i
-.29119369644311078749401635042241327786e-1-.55587607418601100024143463768837203222e-1i
-.42194548454982815494442463443674201387e-1+.48864820939816491291426076843847839636e-2i
-.16169298485782415836904870420187941574e+0-.79959058305891589938976566680561573821e-1i
-.50713824545414052717044752785787489844e-1-.13592286413606616934477563233489116800e+0i
-.37688299060956655828722825367499841700e-1-.16585820165128860950903434514934177257e+0i
-.15087019823392359750684405660378308968e+0+.11883283011003913083974293904956330930e+0i
-.18366083442067507051843172335231496269e+0-.83034641623913836355349314146034728659e-1i
+.67193163831501108228434754878870811492e-1-.54209166064761783814215115542019577697e-1i
+.13736396980904466001702653001530335214e+0+.72473696251555343523180661193498255680e-1i
+.13941886214351014381000761582978826293e-1+.74281492906570678539220404153582592597e-1i
-.15790185594533736947929777714718680983e+0+.36917396812370362924783275238810333224e-1i
-.10940513974944826237165160823304217033e+0+.17529614953863253834808357557723151535e+0i
+.40075725672431421627615742001910959316e-1-.79012199094834532895484874614017210159e-1i
+.10045326314391255162090745436921070575e-1-.56804650229079816844174555609672779185e-1i
-.24284959088357439419358545158224458627e+0+.40569172294319300292452506195301801839e-1i
-.22500866195995743963986090729346622947e+0+.46907107260134615743411021101713881926e-1i
-.17458932911615631445325342394150306288e+0-.81941148286804964192376043949035574163e-1i
+.14717190968494567402366940180223342542e+0-.13443141300711610202031043853787428665e-1i
-.62855425065620900201247477463179561550e-1+.81838316172033335994788845384579452287e-1i
-.85945842600796800264969114797397838336e-1+.30546013906901556509546772295174312020e-1i
-.13819025635258941741258028695747440297e+0+.18771865730123701714011068930749987466e+0i
-.53744660699133599686845162217102275891e-1-.16446666117126908219947313462547621839e-1i
+.11423016323978520900898722098279092342e-1+.25376364775685528702183596044303346605e-1i


==> sicfiducial_39b.txt <==
+.24290154268146072954819242259257681698e+0+.00000000000000000000000000000000000000e+0i
-.15627208372137747733212204548319494093e+0+.23077980615499439643988800765371275063e+0i
+.44547331294180391838494374218276123938e-1-.88122420498522328490318452452514681099e-1i
-.44338484342673748377466726049606375972e-2-.33751085877492384671415714455544903259e-1i
+.83447628450441554763422584456914509027e-1+.94964124417453929560922262988012415503e-1i
-.10197252334173895112360155967057099753e+0+.35978989592252951511903885770014561312e-1i
+.18676866740473740650876090357090088944e+0+.23310425623751460569053064147329648430e+0i
+.18580830761632615372222314836511450421e-1-.13556778128013430012046044935000860177e-2i
-.14692049768527729150696410282067123553e-1+.43779204482744948409044326663906243304e-1i
-.89864699320613157699154482232276439513e-1+.35863224660412943308882605027793287258e-1i
-.64108466984982529583685899685854811473e-2-.16036794470682151212328814574461581394e+0i
-.47242912998954571811742690837223632339e-1+.16075898540225739435777029955862606939e+0i
-.12957731614825375905608418504439115409e+0+.12354097373019425417885131408721332345e-1i
+.45961380535880695728223081353210965230e-1+.52712111989380644379648944993372303422e-1i
-.12745779302405018585758445636023254746e-1+.48557909870630062954961149963296452010e-1i
-.79565739847313818524406473385953474306e-1-.10647793530839433435342309885697975112e+0i
-.12090236957182731867698733446388602072e+0-.10519395141894260683978170174569940168e+0i
-.13430036634875140409112587527221325320e+0-.11269671173204576007411425461139488361e+0i
-.10878139679044007125724603361596568919e+0-.48525196256911056218082885279564633572e-1i
-.37159017155831706220883646965181553972e-1-.80290768797252395449740761351939957789e-2i
+.76821415279415928660807691238457460629e-1-.16171844023515183369832189195841704086e+0i
+.36896123991974357302289924122373100319e-1-.19316734580002359074807463292054622348e+0i
+.23988582188417949737225883650088100347e-1+.86547610465388634688518953126123391909e-1i
+.95092933802842122881960664908547370151e-2-.10092754967897723979898137809899970054e+0i
+.18904534775025374671607319963851592852e+0-.20340730613148112559804674248720038577e+0i
+.13310141189343677279663235210817918030e-1+.13488863226461102137139683917582177259e+0i
+.36215204588868619491649067686469966128e-1+.13912259668157163654243699312187758941e+0i
-.10497250024726408380003169149024968783e+0+.10384804954904951605766847144443987650e+0i
-.15577204280180555520974793978221498099e+0-.18769216474240274754159567086302547607e+0i
-.97654203330846818574960234229149094426e-1+.35913410940061998658520568699369834533e-1i
-.50291160555867476276132059346094196268e-1+.14693529341798487891271632743328930176e+0i
-.95530062523183206168472417932461259086e-1+.17070660220730257009762887326028580288e+0i
-.50016922895131255057618464980669302209e-1+.37630029027838059312167295225355510205e-1i
-.39886268240320559716146907474290023370e-1+.13309293867743751651889569933253757776e+0i
-.17638512619690372387720088652411664673e-1-.38667031406947223029077170637325475611e-2i
-.16087734936259638345379304615304599406e+0+.44014750136444619528727433485272448651e-1i
-.86799945199929342972118919623656676654e-1+.18867475613928108146680951561523109854e-2i
-.25073867538438735002474372304181330330e+0+.19003739076209908590933771039414914914e+0i
-.16758584742803592132469283258245314480e+0+.10028257227534684783331925711250079939e+0i


==> sicfiducial_39c.txt <==
+.23361564607062689577202286881401232958e+0+.00000000000000000000000000000000000000e+0i
+.15444212591574582899142335585952417536e+0-.88174669207008338567194556738909687977e-1i
-.50175666178335130398715902482201756549e-1-.12377968600342555289879459108985957196e+0i
+.12330293465655300218117746188930738358e-2+.72393709750816439988418679908949421953e-2i
-.35633915642395581066257264723093576371e-1+.73894496213148131879237638304768987627e-2i
-.11662693324771614508356281883243042643e+0-.22029417847264695315719062488807381944e-1i
+.17062809993622838756399059315060934980e+0+.82718079806417639307538077421727469790e-1i
+.15149274850294791208556663312276424512e+0-.98673372748477269333808169028555437281e-1i
-.16930074440416436731897011831549639730e+0+.16990513910834253771683884449558330992e+0i
-.20019508666263255394793164320391632575e+0+.15443130097158900405115794880196143568e+0i
-.51788682150267601239137537726159471889e-1-.24522505495923704070971814312319730003e-2i
-.21940022740666698634502818187180405381e+0-.80991072225658821987475716665628594629e-1i
-.25164593096517743499051289423326601448e+0+.31673623174482519769694175604079930295e-1i
-.96878453326903202290992619715033255595e-1+.61797188758487102344897394318189613266e-1i
+.11685125223550555929554115948210148682e+0+.35251328868682260378601874550219398041e-1i
-.19944525993224674252463789967605488397e+0-.69130738966140764168315826973243915458e-1i
-.11437361216291306645284384324728763226e+0-.30976603928637518756487738036157272528e-2i
-.57748137152954241329449398957277567222e-1+.96825429116168292080773525923182390691e-1i
+.33718363221903803670057439814348711658e-1+.94004855549068211741678834010758714724e-2i
+.43364305215297949063711347565016599245e-1+.33772091431722125230450579405878510527e-1i
+.12011770984595986405407397996902359017e+0-.15851679570475906872106586407882917064e+0i
-.13722483523777857415340322573160073824e+0+.14935631892272771530612404018490125553e+0i
-.98583188586788860462562287515406534206e-2+.61175838521025703683486920571537345943e-1i
+.25947586825430750089164667814706242413e-1+.93272878404856791943399491330816610799e-1i
+.10464864995748856432992615316282553426e+0+.49115815567542679266560202234435016303e-1i
+.58757249590144636661231410637556108865e-1+.67936195956117008480119058621068720728e-1i
-.42674733064850825813165033016068918954e-1+.22630325402167325349114274561443804543e-1i
-.94553683712053480546275332811015637432e-1+.17822559328124295801450778910816070095e+0i
-.25621944499377449972112046722064467944e-1-.94015319728106330650602354072772584237e-1i
+.11785073877741232009984482392380955903e-1+.76987005290618123435055513511782789582e-1i
-.11852416454611176413443093433335711323e+0+.11064553134931444673444141744527724632e+0i
-.11851121498629702425760396305094830338e+0+.11159645466041445485965954585174695477e+0i
-.25591530918972110745805541702861827077e+0-.19273332757473485159963155038070559462e-1i
+.18468219912310109284946233448664659723e+0-.91524647898753574165147145516146599190e-1i
-.30651075866101682949743770346324980917e-1-.12519742133355826431075986603744715083e-1i
+.12218041787208900155728573009648650494e-1+.94342967928604355371694028477166129290e-1i
+.27656263718619698627134844960770069765e-1-.78492735825267995698116712013688909067e-1i
-.33605360352131995774448317275674003915e+0-.17439959184996749327081314483394213290e-1i
+.18173401556708146949723350406906168613e-1-.16112390445874934501172796487537667428e-1i


==> sicfiducial_39d.txt <==
+.17137618051480414298919884638872676427e+0+.00000000000000000000000000000000000000e+0i
-.22595364706966995258703778198164158733e-1+.15450040637729868770494606561059083395e+0i
-.10792750626886035793513649651129885219e+0+.24150349232072385608577086450201037912e+0i
-.85067989625867036648427151285332228590e-1-.20098390108925238904708409280915835212e+0i
-.48647870739918674346031005758795311957e-1+.14791951136475260263078863998150839469e-1i
-.18932597174627437102231393640777655168e+0+.13333986334278157166410668680643516478e+0i
-.66261894502229411636864620604749716738e-1+.20251458219866235782878415121234397196e+0i
+.24851144180510089038717498696444987334e+0+.82707430300013149014018347230691319355e-1i
+.13694521672524304604372370416194324490e-1-.57178393882975882093263516806296247025e-1i
+.11415017519637146958847553712398817779e+0-.66345904334745450336981399277398027690e-1i
+.15598293999418467837760803965542749338e-2-.46429578515736621039636527940806256249e-1i
-.19956251553594912258859430094116204903e+0+.37324296901599821959383565690605696778e-1i
-.42245911474895969334092235617267242755e-1+.12026256557687409192882938589599698514e+0i
+.15796376917954829878916911229089200028e-1+.20991453490931540950225264284454223837e-1i
-.13236627476284401327756803887639613010e+0+.46894527388473668114870684535150199332e-1i
+.50287990028717835576661193673630081928e-1-.15944750016891170913502193912068630508e+0i
+.25884677590256646235228315898171638662e-1-.10857399665611065257719310820204039001e+0i
+.14977527093016667344156214842015822895e+0-.50489503336874463616591361666345523974e-1i
-.59272774194176042161431050856046486087e-1-.14253972485961162358554741357062991638e+0i
+.81046715651543689794628774143534498566e-1-.65403525544536221909264800164842908833e-1i
-.41011325303878180692607934351366905001e-1+.83132287600908392985967244181401284097e-1i
+.33388655449314124981105532869263866947e-1-.75480211777942965623625648031394424823e-1i
-.10582217850201559335879105888675108821e+0+.80229560235269812434181962162405794882e-2i
-.26969662054416542037228614459491593892e-1+.82952913635291760327720884249462685039e-1i
-.13899658372451298389713573453417661688e+0+.17890425586385905680660573797305745708e-1i
-.14448779025045847726924719800940569407e+0-.51904690442280648205202698098152592396e-1i
+.10635445826819530078007501746077766127e-1+.14536157264262326335779311228363047631e-1i
-.30123178319005395914865970846767612989e+0+.18748474954441815568658983813005993153e+0i
-.16568601580094331075808298929826346480e+0+.11350031768654000153005279813666212815e+0i
+.20222851182106136073124184281327659103e-1-.74770068652536775304093628970095742718e-1i
+.13431975351199023689993051367156700491e+0+.14587399615490845989096038164622753632e+0i
+.73946880618553828996675014387221681897e-2+.10794975937023726852608399158002440569e+0i
+.68524981553433975474968276398348530934e-1-.17682585425045273488747629670036042754e-1i
-.20575358810886692951546999834816980400e-1+.16992010809853893077792248802270285354e+0i
-.14157196925656283430654564338318611547e+0+.77597872557741133794840591296792642976e-1i
+.12533918086088487016814090248930416094e+0-.22117732228659312707079786334350447119e+0i
-.24866642946870819187518817069561506191e-1-.75797427593017067754047538951239562490e-1i
-.10661765380422637753697625827394956940e+0-.11350270915200714820290126321927831633e+0i
-.27656108309927240978222377352963333508e-1-.86311669435808071818785531682117411991e-3i


==> sicfiducial_39e.txt <==
+.18345788352084871768861075463241819695e+0+.00000000000000000000000000000000000000e+0i
-.20127658408798061239549138184335062940e+0+.50670778943557028360671350722740898041e-1i
+.84135357103119638457167234713005081894e-1+.91787472637633970133828993484419527913e-2i
-.89277471792858021159707722027784682936e-1+.82336422830311679186112965024421756213e-1i
+.51721098833278826313565286891891901106e-2-.16716330016127417636350234253234378933e+0i
-.16417038720987810579077096157705378669e+0-.54164982034809488438440767610370823126e-1i
+.45974239828973289367559169320115318779e-1+.24153326773033225065788119031056944799e+0i
-.53949909931867381132544756927176943283e-2+.22868726903571466970512798082109940952e-1i
+.80403700403818437252009776296327052601e-1+.18505886194113052855679561508835764923e+0i
+.24976927994612659434376186777041957841e+0-.30146438027081388459760118720520821501e-1i
-.82468073726509589831532818787046231651e-1+.70630829584667565009036892182646857955e-1i
-.15742886091980607408815739912387380525e+0-.33138234028094521240586162503103740257e-2i
-.35411517239010473843786649131079638442e-1+.58137610888520074645848479418822256182e-1i
+.13568653876543899628277512140449779009e-1+.13421455702563287199330887911253158909e+0i
+.32169955914706330010850076528742465018e-1+.18125315842793868284043533175241148162e-1i
-.14272277028360632101542977381771176882e+0+.55839090707348920484293427290436806160e-1i
-.16581242384453041103690628129335338271e+0+.18340424009057106452268041944245804258e-2i
-.57416615919325381548357827897597046325e-1+.39557743309696296933098890606321865973e-2i
-.65194218128367846405395688292345627947e-1-.26218188554211477338036114067112055820e+0i
+.13406522306970281643929597744192400990e-1-.87449049305855613473535044016231329623e-1i
-.14963570462378290303922405943037986094e-1-.15758063793887375938898028926690444102e+0i
+.97920407929692347350323713110825183197e-1-.10642976682638500472025413301424560703e-1i
-.79700003856989526101446311175424503069e-2-.27443757953373531142280402803964227008e+0i
+.46778783035947935291733957309801494068e-1-.33319896614754295940480425216296389601e-1i
+.66799381384156951443024613548456293812e-1+.90245508417759940840587697556555318203e-1i
+.93031013966752813916318325704066502719e-1+.80099746095394307878875463776374049464e-1i
-.19594960327672501584819312894680466661e-2+.10778375768340067713675534854770477865e+0i
-.12338261155103614192480524132387339025e-1-.33392622354472137510069773712159897761e-1i
+.11123013600905928957907426170011184360e+0+.68633447011327623288075495208354402230e-1i
-.15522429884330883134135260877185150450e-1-.45432462695705003431119942645164570248e-1i
+.87471602573187425406491853208189741322e-1+.26574922725401485631544507078339299728e-1i
-.17138805611546626551382936534286600116e+0+.76846551546146846339071109483232899088e-1i
-.20406531497411475968520684035499549415e+0+.92577729949354371087305921322141274447e-1i
+.71023188668467304770406747120782640193e-2-.82719532073139048854797776042871541611e-1i
-.24730793423567545524069267698390514325e-1-.10490801546841756254693874613373867331e+0i
-.46712383779077821685973651702766522291e-1+.27181253677387729675806789240000248588e-1i
-.22052461475424576413476974470892888237e+0+.31199261443630537924190196448649322464e-1i
-.18797451861148054055617225211605786428e+0+.28354267763071737448539653294232515179e+0i
-.13586820171056741701396194439794716100e+0+.10063137695070798845354852895424422461e+0i


==> sicfiducial_39f.txt <==
+.20992469451983792505013397597329545164e+0+.00000000000000000000000000000000000000e+0i
+.64284414200207012339252995011765843326e-1-.18725624176829687550022391438664183615e+0i
-.17463138633893465731364409055251045347e+0+.10446227159635106239901769248902854969e+0i
-.14754026098830186804124026180530897334e+0-.70461640569454154109420920242092606057e-1i
-.52385565757035302155007738374842842919e-1-.16206517764575155958617491781085972462e+0i
-.12484716717273416349279944676394107843e+0+.25244472099013727774130396039728845069e+0i
-.11042410821847854694940686460315666889e+0+.22794941907284966913540295766998699402e+0i
-.63266293585201216163730285887769737625e-1-.32043901225482189292204198314739579893e-1i
-.19127277036506716252837228209620071324e+0-.11213942887377996045028119755837348397e+0i
+.68669502315646520460262589282597131828e-1+.50977411311500346179981599200735951576e-1i
-.31796444499177775232910881774939662385e-1-.40513862943219524093698665978057003802e-1i
-.15307773956813396863481811092987687862e+0+.21000507583576379565991793926363692839e-1i
-.32349146345159457020132630246046095838e+0+.60128713853606020812195652916317077861e-1i
-.58405335930883757609508809568028208633e-1+.88902678260389186600205106194459396728e-1i
-.37733875214198784426556699967843060113e-2+.13416205354580907897621413063158999484e+0i
+.64100002777292443622519437951261662554e-2+.43996442634790390220897910015365159822e-1i
+.10782635242609552951699490726140852426e+0+.45448579693206507213771072806993942160e-1i
+.28850572457870106851064951817629043659e-1-.20763153578847405051547576095026381133e+0i
+.79029287718401662349984175190421045264e-2-.73736266765908970787380291662210707666e-2i
-.92763082099857746848818994629753025873e-1+.50326682550136775339596339397651955300e-1i
+.11350631556329276695164018525232507611e+0+.15894412073670519274711216877270249165e+0i
-.23331601588993476205446708256731495927e-1-.17278654904962842173051739608111720081e+0i
+.15224246236690217855822210391372522035e+0+.27078247767986771884914073276749392698e-2i
-.27587621409261762526055182607408634086e-1-.45311793459019527024468984541023364888e-1i
-.13280880286292346116129498766256135245e+0+.22882072814940300795779058286728437425e-1i
-.13439921949165028365036914800992005844e+0+.90680897721989888384851805650558449062e-1i
+.68064970593692121190451807004613230671e-2+.30200446496938964130034272089812178505e-1i
+.29936926904692877988178735658567970392e-1+.15584235072179939984161470799096319172e+0i
-.78850893668437900314774798557216181095e-1+.18260777016531386786716614812054537873e+0i
-.52767531846983489430561279095286969327e-1+.13499099337830800434923683881564442045e-1i
+.29905379120821347777823064071326740306e+0+.60603423438364299678429572707612146139e-2i
-.10807820449807154224135579281200634815e+0-.12281479262414724062301969261744661732e-1i
+.12372470475938232214536601712454788819e+0-.78373914586791757132530578688882565208e-1i
-.29525242352354081046020065404424017692e-1+.34413840547262827767141148751313255273e-1i
+.78988204649254995525935102615516294250e-2+.10055287626668767708567848302968193212e+0i
-.54152938783151143346729022893815238240e-1-.58736873505346792255215822744282816349e-1i
+.14709435663493817476970814629558914769e-1-.25720678999018139106469563154939869664e-1i
-.97158293778585549246287607512557654036e-1-.68102824623254162295857453030705241790e-1i
-.11075343829835028571666222285528601336e+0+.58098054499457531279475952851931068753e-1i


==> sicfiducial_39g.txt <==
+.17578504149672305455558501314584112039e+0+.00000000000000000000000000000000000000e+0i
-.16235774113054910738410834180479726319e+0+.17586768828438616046668357248026067950e-2i
+.15217030545726485509886058563626260483e+0-.16276909961411239401439070456184567347e+0i
-.38319978856695420395891815987450153257e-2+.10923678594786627165022152886003333010e+0i
-.44578498064374652798294093193012330561e-1+.11858773738620412170612512375351305782e+0i
+.47596207542320535372855214649639514754e-1-.47331392005118385772470763688219714471e-1i
-.17698532786119018316896256951467850074e+0+.14427584061422091470892612075057818316e+0i
-.19801374406031046568040294795472253197e-2-.11793780241619920620543931321842741646e+0i
-.43079548376072355476000282409711901375e-1-.13211629181576496375387408515836957901e-1i
-.11733856187154945928845595541916782247e+0-.68663493936394556725307403032062168774e-1i
-.29050084945284905956057576133744355154e-1+.30175896416031760597976257555288483153e+0i
+.99288257629120809058304896394263196381e-1+.43559824153209365979910310685268906794e-2i
+.48279001929239962971779488696588805601e-1-.71089412626316148144549123474983507928e-2i
-.24507372906553966607088729012261597318e-1-.11751076166875386587981905915731813453e-1i
+.39985755034725675114326975198838095720e-1+.21370729475139576321059823523507944867e-1i
-.15834991579865637334073501876591166157e+0-.58190033198101951238001057253278053055e-1i
-.12511470014902624318498347351854711157e+0+.19852917829398999071800715632992916792e+0i
-.12358584403006460247179934890868209442e+0+.10566591842369609065553281271431854259e+0i
+.34825353445261896521024194255569310660e-1-.55149647903029155660975437558054483224e-1i
+.11403487933706235174513289570410456476e+0-.44054234954717150415903351982346182493e-1i
+.68702563017060265895514963177687444539e-1+.10318196467533820670465565087410405305e+0i
+.14601641800962420590969057418231472215e+0+.65228684577917184233476891781139771088e-1i
-.72914105906778939017020623386686273584e-1-.71139232492974075106097987856834845562e-1i
-.90581238390720645154685271221044343689e-1+.14108260605283224079553464810978443506e+0i
+.13238647588722892161134981813024983867e+0-.98258853002382660687805833805425567599e-2i
-.85795160871447272996290873207640976138e-1+.34246167981494299730007163546035556221e-2i
+.10274819859071630697530466247106379215e-1+.22644380618892780397728803372419292813e-1i
+.12840579890217055658826611725288510342e+0+.56541184459515208529295218684207026686e-2i
+.23297365153222440826879566049172388720e+0+.52997179095297210994813425893706348125e-1i
+.13341405950102847811560207936327042953e+0+.57577278358851411757030096353643486051e-1i
+.91133316168886681961032305338295681679e-1-.31840758938447889037529468561552956386e+0i
+.14513479749482651729584860752467554858e+0-.49403996447525767322487324620395596629e-1i
-.12123571933390890139354400588464090211e+0-.12814592266475853909537190946996452423e+0i
+.16069634909321763014760737551970527747e+0+.24409509909598504284520663318973631327e+0i
+.99685156037720646288632378985706816438e-1-.62675594491019468958669217543378311215e-1i
+.12892923495958714097781547803032971101e+0-.74515279040155101643640126439852962151e-1i
-.64595784686809986256759902909628217826e-1-.25398109559045878624584286658313981696e-1i
+.15465102952178809073639254516967403936e+0+.71158520981419359359649002982993167388e-1i
-.33325850167776163913696883096017079806e-1+.13215924100029724210523044080021888653e+0i


==> sicfiducial_39h.txt <==
+.13245176248041600265459885571836757603e+0+.00000000000000000000000000000000000000e+0i
+.19087786737109920425836326359917575593e+0-.67866858181151345884604016794547388264e-1i
+.31002894257442088711977927241502134132e-1+.55878849419728349957946238966994891064e-1i
-.10194348857370070036995333025297976471e+0+.45890209084198690535353798450824586838e-1i
-.79793073071738437798039308705215396143e-1+.39425665453007703407886008574212432231e-1i
+.21196692358307624832192645732196479452e-1-.40362775741803457377110830618618123425e-1i
+.11316065289659672633918110571708418893e+0+.91544473826184686619842077058408216932e-1i
+.10426032101533992589261564309542418884e+0+.31668512999148108428872796109632256450e+0i
-.50245224769504648766605566616384791743e-2+.46745383910275333525556843571402970294e-1i
-.53186872369102080622519955924101185994e-1-.23840840884789668247129821604067619508e+0i
-.27714190664503329684644801412420226325e+0-.93535913319912335928500024236953544118e-1i
+.91309705667007299259265096710881343284e-1+.17158355469202201608375996978144498893e+0i
-.72144346373505218870786935470515208876e-1+.28877104913643309801599221214351155136e-1i
+.23082061344681678513852319310498820424e-1+.51554792798115723037742984065301308270e-2i
-.15469778417962160540844760481013474540e+0+.38545763800711546640770831255639940244e-2i
+.19629564930996528127793790383955920733e+0+.15921101520802312803292729961744913330e+0i
-.26050664969718603700259517662789277703e-1-.27292110688054381924616216993692674294e-1i
+.14396019913224083263791850791290069728e+0+.19728679649170415128638567220481153323e+0i
+.14611663807131329186807781848885175217e+0-.71058740978634307936293777311025268710e-1i
-.55222263126725929116880623817898267861e-1-.18965235109942639526622011174555315950e+0i
+.10093932235928605624395269696173076519e-1-.11392353685533385080616877024215409519e+0i
+.58151062211211709826667101744836834929e-1-.10705319781676110207711079139598105272e+0i
+.12912229493505314613583574008166513111e+0-.67506272275433184111920537615321839842e-1i
+.36995251249645713388329650609534281816e-1+.85134719793519494130758529450757266527e-1i
+.25031801620401828242052075892328668079e-1+.21186055534643568596463360938586843821e+0i
+.42930960623407609426316835889399557159e-1-.11632716636521399268653754977506513688e-1i
-.61624266253020763674826510350317962471e-1+.73705154878394524611151219861000069535e-2i
-.92294610070079158445493774262569798876e-1+.73081108923219799533631839947669570081e-1i
+.91788854246962885682493984783120936447e-2-.18537354087081414745094741841986094162e+0i
-.18784755613426465220561656389109959381e+0-.65188454825142352219857515191254909812e-1i
-.79728131398947415390553426494573251445e-1-.12890222805489096097092808837460766858e+0i
+.44979874640204745970466549891308401206e-1+.99755628547599443929763289570536445496e-1i
+.19554797712368549895346883801302095748e-1-.25280802538801746259771657394455020852e-1i
-.12557158856777959467499352471872966533e+0+.18439865701439166550016840978049060149e+0i
-.90868918832996303196486074720051669457e-1+.17398126149946293236173148875717691636e+0i
-.16208579744297843174714547945020844840e+0-.10116555108059424073817496724064630684e+0i
-.33506091256410585780619155726034373063e-1+.30183650621541820468229623334705483116e-1i
-.67243054312833697789520194260405964199e-1+.10795672344662561514937764619749074999e+0i
-.16184947248319706575646529061620662061e-1-.12932720004581954054136977455157277607e-1i


==> sicfiducial_39i.txt <==
+.13848422533387416397563944441957695916e+0+.00000000000000000000000000000000000000e+0i
+.14671408868501581405204953730448004552e+0-.99659983567684978804083129795722141340e-1i
-.50797100098591629469458872885941114113e-1+.10377379839902517119055625929785998103e+0i
+.45999611965548835715998932178010512395e-1+.23020732918589729440049936324214390625e+0i
-.22602717019451775023559459705589196339e-1-.71260593934798089651260370711151057251e-1i
-.89355683929630137678269575383110189759e-1+.90601421545668339218688744801543092908e-1i
+.16115393352801985119506881562217601629e+0+.71894838165115701826092957227171605129e-2i
+.12631500883326929399051820133107333905e+0-.94718942259977230640455195510926769730e-2i
+.64769969093384740812356596312582508298e-1-.49576528020849015546644367146621653983e-1i
-.27050233396433283403720090042269895732e-1-.77652056376437790448078680504113821244e-1i
-.31789489641307554978098919673343882839e-1-.13030733071203280120021600399937726471e+0i
+.42341153706539018435447575399283223878e-2-.26321694363865383538474949457003512808e+0i
-.19027347981552410070668788743773599448e-1-.13685071036445347932389168550556536632e+0i
-.27098856336541481573286631756720829490e-1-.47135288806270690255450384018684003097e-1i
+.11961933931781314165519441255477637480e+0-.47571437089957459952748620687165478305e-1i
-.30732247740269433568765058426241904936e-1-.33049906303201514811536458791563184318e-1i
+.79455012813564359783314654710887284759e-1-.44540954804643539140670062762277925725e-1i
-.18278888396198840524543066978987877475e+0-.21335311999099993918006722603734068150e+0i
+.17550611774322610784865243622747467816e+0-.32318280132826768887559161714074949696e-1i
-.21955677500762532159658076898799352842e-1+.85649810659106417711955867940953323898e-2i
+.90684189599826594456858367635224238325e-1-.97451463178770467406852221507096213516e-1i
+.12170475435767058717476194192259279158e+0-.81527708176541283552617471789977672828e-1i
+.32987065652123148853001382119744095427e-1+.16524036187354692281046002398824416741e+0i
-.84514517853578525711866246632241985707e-1-.71855396248275959032422123593710091121e-2i
-.19632536194495530084550144302387394173e+0-.18475484440770854994260485036232719713e-1i
+.74857276388596052826734040139158192243e-1-.85953873299555494686301619371965018636e-1i
+.71709676380545183577356999296688602793e-1-.55178640686128403804224906201625972825e-1i
+.33045394747359947949453335106144890008e-1+.20343541676711011896016519663185999084e-1i
-.22221122931522266986063918729252177772e+0-.63037040220797292635841073055724444773e-1i
+.45226044662515859300216378253812513626e-1-.24120635210750973981166465408758153494e-1i
+.44580558454912669940940710128347255553e-1-.26900788310340883199565841198092152010e+0i
-.95169804955085874070705028221157522237e-1+.79336808625968643227998091796260607313e-1i
+.25870847040064747845095344976296714632e-1+.29776068611729056742286019879961655043e+0i
-.20616253645783124384632873746567113329e+0+.22706640121501178009778441682467639122e+0i
-.14808036272320287689373378031247269235e-1+.74449172201099885795422278376220496910e-1i
+.74367024459291442782248903054714601213e-1+.10426243077190062630164014961256957673e+0i
+.14961426630942358055026741955675088517e+0-.30639931108813170544190389486264193848e-1i
-.11524174695510601572058501727908989652e+0-.14841162197703112542397549204331222828e+0i
+.98316777210777565271460695667816385488e-1+.13876024740184512301306068963307932039e-1i


==> sicfiducial_39j.txt <==
+.12781259056921644326423189498235069026e+0+.00000000000000000000000000000000000000e+0i
+.11634001209390992071116788428365043307e+0+.44265089958646477776730135798014136866e-1i
+.49659179043665164519204516737339727873e-1-.34865466933529388413795568076210162188e-1i
-.72874166049533177642544444299904429739e-2+.59622572266244128435604305393091317489e-1i
+.70663769757646183158705147644982620320e-1-.49433774449002919065912914410424209305e-1i
-.73142591273978132906616737470603542961e-1-.27542827435659970996424453674073854492e-1i
+.18062205311725738129086898484434598653e+0+.19193761572777343423325190669832994874e+0i
-.79475924664099206517122083448277786625e-1+.52299623761161216180218658544435517334e-1i
-.77641838394577677662579590293954951593e-1-.15498556519094195997021718800883346438e+0i
-.10702010631345374025603105506820218016e-1+.29169336913412045379732133720326843148e-1i
+.14690673145472461171342377594603696763e+0-.81928091185328584239756299042691456673e-1i
-.87725468418081071475432799021339590597e-1-.19618554490227709555940041462536072487e+0i
+.67904814699949536984538553321143603977e-2+.48895259854271480395254027113414956568e-1i
-.20055287431494824731094872868047790370e-1-.38420897748571054983021701801334346336e-1i
+.11048688425133163318320844293169206576e-1-.12798077644361498463542788644687263535e-1i
+.18273295884382691482721817747030802948e+0+.14871781323569921898588352394643436347e+0i
+.44325338611089389622894487287165641870e-1+.16254754088873135916660254101138110288e+0i
-.22744682282121650732198251773527424205e+0+.85425757175110634915628907720024486551e-1i
-.29695721786328858081041291777015890862e-1-.73380996858905316815563373864552195307e-2i
+.14777328414498203128728842327189686835e+0-.10946716854861975218926881499120878742e+0i
-.36576305117207692318853505741572387071e-2-.15038607759467152253097451637282320328e+0i
-.58506078463082928817475275239677801457e-2-.16968916878401187313731750012996278379e+0i
-.81196983223925983368518373782093948328e-1+.17938243141346041328730942211095182959e+0i
+.10667696374085993390724681657616874699e+0+.44136115801535336209319002117139315034e-1i
-.90999373593457966056490182493319656797e-2-.86719813331804618957372671785085777391e-1i
+.69566596577052904330293399274636812485e-1-.97145648800390862059512540700492036349e-1i
-.61079296664460737534311048489818305944e-1-.50576994451041419040620615750717545065e-1i
+.33065324956161843294792051325785870719e-1+.18593387668180194889244134919052491209e+0i
-.35844291393666407602890151316949940301e-1-.19371489556750569138169265848471739680e+0i
+.26782178778589867692881510437489067894e+0-.30478136504725728080411893882489189620e-1i
-.84291690647215177743625194266529948888e-1-.30406327962754679022109027337593176225e+0i
-.35730708009112553350563587433578407775e-1+.16712324148754694648867179892227766042e-1i
+.46358992468688285754484804391712587924e-1-.12574914795470729461507077199970861967e-1i
-.26215111546584709673204788164743066592e+0+.11201705340126871897453381198112974503e+0i
-.37654186800920687154260257900536436316e-1+.64620485016139073266174933836428079142e-2i
+.14585364363517728565317375381701249587e+0+.11333778068241048612435981938367465448e+0i
+.82696559027701828523605373645649431180e-1-.16505274905105007695802499703465019014e+0i
-.82311053056492635368757429228955106696e-1-.19019426896556857058322035556388582801e+0i
-.15264487092360454713383546357565497339e-1+.68201179748082016158927824646249214202e-1i


==> sicfiducial_3a.txt <==
+.78867513459481288225457439025097872782e+0+.00000000000000000000000000000000000000e+0i
+.28867513459481288225457439025097872782e+0-.50000000000000000000000000000000000000e+0i
+.10566243270259355887271280487451063608e+0-.18301270189221932338186158537646809173e+0i


==> sicfiducial_3b.txt <==
+.81649658092772603273242802490196379732e+0+.00000000000000000000000000000000000000e+0i
+.20412414523193150818310700622549094933e+0-.35355339059327376220042218105242451964e+0i
+.20412414523193150818310700622549094933e+0-.35355339059327376220042218105242451964e+0i


==> sicfiducial_3c.txt <==
+.00000000000000000000000000000000000000e+0+.00000000000000000000000000000000000000e+0i
+.70710678118654752440084436210484903928e+0+.00000000000000000000000000000000000000e+0i
-.70710678118654752440084436210484903928e+0+.00000000000000000000000000000000000000e+0i


==> sicfiducial_40a.txt <==
+.26170526764314422058178571425151376461e+0+.00000000000000000000000000000000000000e+0i
+.47781062526781970363552441318205167609e-1+.20085266398193341393479286178095153777e+0i
+.82218496110714974247600073780688788169e-1-.46084145311256000466995960456298563771e-1i
+.15634061974006342524413771036974658891e-1+.30317999549553004196897498390437074162e+0i
-.27924796669004096607889985958931388453e-1-.38948520168940090461081813963025200450e-1i
-.27736393251875194077527996947697856847e-1-.12253300418220779843399259752871262388e+0i
-.13168768485105018370382280244585011440e+0-.85364816632023365037182985488581148377e-1i
-.47643760126220341269110364724222324617e-1-.87621997072045360304950744231684903861e-1i
+.14413676510194946253921711623848584160e-1+.23417112334946094698280510212346575428e+0i
+.95538503807852014386843483075698082720e-1+.10634475652334204391536015809647082326e+0i
-.11161309515962094109986982972997637589e+0+.52853642889727587662630912669342704907e-1i
+.43728382241114480514670543766600788029e-1-.72536154554138230968416161029759971577e-1i
-.27517190087766155871367419801850234193e-1-.15697885561048403851479719886510370164e+0i
+.56407340526777810680710293352847982623e-1+.54952280252618311667005438646498449982e-1i
+.52310723185058401420833795856583503178e-1+.72536946590843638715021716335985394473e-1i
-.75760489048246058623862150020413280260e-3+.20158098408620112483063496776849063906e-1i
-.10630813350550671408344105925824202631e+0+.22374299519010572168619780830136760375e-1i
-.13471155327299601966735212394185970234e+0+.17768609912124553277729078913061761207e+0i
-.25484389214334387198935844304767338982e-1-.99533238178467748638384242590029976422e-1i
-.60713200305083016627241842489372968779e-1-.10673566708283530188078710929797467947e+0i
-.16433188120051832111270444729620809569e+0+.57788549373329007220685753552654141365e-1i
-.22427712640505479286203311377204514362e+0+.11123573594128436810365827388814763913e+0i
-.18289294214583500526970032929468938886e+0+.12158690672166820698682999339020988839e+0i
-.77010375747118205700116489484690714906e-1-.10597124910819552779179297759664784057e-1i
+.19967305517039896401694930117976710154e-1+.87196632005159933923153747525844745471e-2i
+.91538630019343015474949979101849789756e-1+.62312093800503316021217686855726624059e-1i
-.68623111646864301913703429485844853796e-1+.16827469439969261627967652819025899699e+0i
-.55092839929220497035160033734519624528e-1+.76622815082956510339549354577025940794e-1i
-.71413860884808550029935252678226281808e-1-.77692965169078637282234992293541654448e-1i
-.13520031396043666502429763673200076114e-1-.39727674989940691072566608856003325607e-2i
+.71804129100163623654193312837662151791e-1-.61624606134678775038878027905100769463e-1i
-.13437984920988459472736596348211120651e+0+.23694581898928056425399970576781063923e-1i
-.15026467050485618823144689486433743429e+0-.26845873911726532894019059679453531676e-1i
-.31469568377874606420271982207930367028e+0+.72642375514037400236543620463377183792e-1i
+.15285585630085361315171986802418370137e+0+.54987506000541790034597723534548542996e-1i
-.16714335076390512717345724730007737711e+0-.99836492340613281370293092697173526827e-2i
+.43496423090080976777890768982588891831e-1-.32644239432882263769220812685505867329e-1i
-.65115316756158602731834529605090859577e-1+.21447060600994515089907460534288606881e+0i
+.22337242407979723312450218205878128156e-1-.79061684930051502976860556582058476740e-1i
+.14874020370215411553896643033930658412e+0+.71695412978649281475361277273836044533e-1i


==> sicfiducial_40b.txt <==
+.22543600235997925737435625047473724397e+0+.00000000000000000000000000000000000000e+0i
-.25628795456136907081020673949841770113e+0+.17053641567875309991653487882299416919e+0i
-.58746832154669468108626296949984973905e-1+.89612518773161947664907360892214914433e-1i
-.12492861255791965228757074002702608625e-1+.65392611145482260804412396830632938201e-1i
-.69923282948595023053957878637037984725e-1-.60282535950232404269784934659864643478e-1i
-.88118242633032671384080419744413189033e-2+.87614404987423805982885994915856826027e-1i
-.59846731587790401516353065453087194112e-1+.10939288571162706232072261568914963752e+0i
+.29038841747805388707646445899741063125e-1+.43784280891858610741956366146421404585e-1i
+.85111646318161501826800449310746713897e-1+.11017847363740487046022784284817641349e+0i
+.20961293397117328286415982214610248355e+0+.16326536411281798021567527591185129827e-1i
-.93314520707863489698016201109348963783e-1+.11651456711091487754710986865483621049e-1i
+.66502386538026527437642126847602998956e-1+.21544583217495586439975068686432897541e-2i
-.13622935638785561951824641370639248062e+0+.24971654015361348951429686530552989071e+0i
+.10925273971905351041089714457168476310e+0-.62802698558649066182854202751974259308e-1i
+.86847511755392814625721904127777508674e-1+.61426837517831278755544909189429017920e-1i
+.46147942643158440414424837957322246197e-1-.10661271657238423127820579197064444660e+0i
-.46287434020692690852980904193803110964e-1+.15620426395833887182927200206374296534e+0i
+.54410627748544673082367380621001427897e-1-.18985453066925986676651148137047187988e+0i
-.10047259418323403089006781747970353682e+0+.73099510326944058030107522508602284948e-1i
-.90568908085731451721586332155046822945e-1-.18111789250654359403853522720216498386e+0i
+.70056876201704347431956532314883068533e-1-.62674549436294315670251923631012471064e-1i
-.14442899214516908979879400407895712191e+0+.13554646387892798965737400487671089936e+0i
-.21016874207545495757135177535383947713e+0-.22450848643318331247011116245739688267e+0i
+.11317719566046905616669663872147350796e+0-.55769003528332527292235422737420418812e-2i
-.53925379623486644368625051718753746036e-1-.23168439326190166728780852129873996541e+0i
-.11770917344988968143380284598392366682e+0+.54698782807200492834159977209103676391e-1i
+.13539670653017699972100414221651436882e+0+.21438892209286467832725813937617532267e+0i
-.12115539883930764380099753045161569089e+0-.67771140567301807862890648062737135263e-1i
-.13836476155406160602026732311618873323e+0+.10963860084146728006636034637880337492e+0i
-.81405121888673704092984821382396230030e-1+.15640008621748499525375544088290585731e-1i
+.57522420982033267190433467203385048388e-1-.70482177856613311327522353427026303711e-1i
-.20255264787707980336261540144581914046e-2-.21609461197593656654419047331881050376e-1i
-.18186489950583451542741874086023616610e+0+.24374698864086581891563406947955027093e-2i
+.52397491808004056841244066660352555473e-2+.99859460699172104081571721761084827440e-1i
-.29674717608719594205106972420330961462e-1+.14926421844033106323424819910084923274e+0i
-.17972662027157318222725300406246602395e+0+.59789766846596734397483964516404223267e-1i
+.11449745795692754025803736612458608446e-1+.21117958490500707660028280520074770192e-1i
-.90477037499872223134739689838501560368e-1+.36551046465895576347132678333963090396e-1i
-.13599267917172510093067112924554628042e-1+.92389202726379596052100357060268877551e-1i
-.15875839842722868175255303196340668411e-1+.54744839044168175681186314854132432416e-1i


==> sicfiducial_41a.txt <==
+.21069751084804416980599102221387339908e+0+.00000000000000000000000000000000000000e+0i
-.18451903122939407277320210781218055368e+0+.11673305341111801341844361909701444689e+0i
+.92167004363291241651714919029507448828e-1+.16582723628321571127500642155978229659e+0i
+.14868280378944289730115784314235452679e+0+.25316670039316909279516042486038221604e-1i
+.84167715223589779978180827625278373852e-1+.14574465373989831247424185286148636256e+0i
-.14573186751905945818871433135831860008e+0-.31079337002336734586757036606284716048e-2i
-.22060201208007561784845888058425197920e-1+.57769481652786413357940555508316305969e-1i
+.12324304659467350052178596997413601803e+0+.28400946395485369893636347210846533963e+0i
+.96490079692088936812403504344432679288e-1+.16488299282196453847594412977003483343e+0i
+.18352715061408502732715116399170882104e+0+.80681844273381583456919617153815221046e-1i
+.60429886113017298416179204060637616935e-1-.58638006938649974831772093857297979377e-1i
-.93000431009562981120358288436121979239e-1+.65363355297872364192714484169007961348e-1i
-.10831787048306517612693390695723820693e+0+.36089097869699196031091881132496731000e-1i
+.13051443447744539057767507627376925753e+0+.18670157949610423773482818143348302042e+0i
-.38176086455891058429942151232942309833e-2-.13656262493892349800071086682565863029e+0i
+.67726452895762501152078229362906555813e-1-.10620355089586546119555369966063603395e+0i
-.15118141422311648062958375619950488732e+0-.10547872159210276210382315574625629031e+0i
-.64830227531156845972039601774255604502e-1-.27573032925494914021466619624205000028e-1i
-.14317239615828805808385430093929541312e+0+.51376792864140093958795465285911365631e-2i
-.62855299165392845381745886031333356404e-1-.52680691055724130523123105136044201010e-1i
+.20101824157425586985490451012665287336e-1-.13886512596847185153615186802929024862e-1i
-.13260026074291068267911361575412157310e+0+.13014330558373535395085400893037807816e+0i
-.30150798196108506292377801414297370552e-1-.70341020551780862078351094389734521370e-1i
+.56145895053897720947493785364147383279e-1+.17260621905571962731500385182821159839e-1i
-.29278351706967728834489584039317332873e-1+.18155677434479882007338265886574177670e+0i
+.19186387759758151270210919993216287614e+0+.50117232389751847537158013682345851366e-1i
-.95818738527581435409425094589343083082e-1-.40160646900986853547610951576047058800e-1i
-.77987834664058618352033964003738313010e-2+.10116377964058866678544397936036464915e-1i
-.78006513018110699605074943149938011777e-1+.10920280633878888110133652162811865985e+0i
-.31975302195451577046475366541230958231e+0-.55350425012142370235782344923031978304e-1i
-.10270348607370937751481677073658548185e+0-.11949766774684697398507400569449637223e-1i
+.46819788271852526818365027628025892976e-1+.15872318390835571765554188201683906039e+0i
-.79011206788397792093844532702007455311e-1+.35017704670341674713880880579436708359e-1i
-.54965878460220629467929891387845170189e-1-.42661330827212104575434209731187879133e-1i
-.22417097894448254103413346542432534365e-1-.23847044660606889503829616998396911209e-1i
+.16102587675378126407156070575281000827e-1+.49105327844446586133825900459074125842e-1i
-.16956829617748800243165444419314568177e+0-.11431387119110561745835643898079790824e-2i
+.14549815046212070660597797450174339022e-2-.71355250392347333446708955988061476190e-1i
-.34142309752380540250188630617834464500e-1-.12749101665321711650326123299148432773e-1i
-.19615316917878313442623367540833983820e+0-.17654816406202138091169978928497515795e+0i
+.12715805099952248256770079300826554609e+0+.10311073906129619064493444927579857119e+0i


==> sicfiducial_41b.txt <==
+.21488596330041534944873527099807168043e+0+.00000000000000000000000000000000000000e+0i
-.98967769384285728331057286787788187492e-1-.19805187756838833054020385265467307171e+0i
-.10152244841378505831600512487010304721e+0-.36821338671109120911956433462943890957e-1i
+.12730052000808665600116701457972697042e+0-.18393022110299577804243902585160171509e+0i
-.78777767667541958127701313903465730667e-1-.35918082670187801901836170143330382202e-1i
-.16324568418364366620076475770159011988e-1+.43233778514224901134149902132242275098e-2i
-.58015295983041785667092105074629333800e-1-.56198112782804635864680095401906468772e-1i
-.14811376957497589621832788802453035684e+0-.68906512118160187974753795066467179960e-1i
+.10067423291702493550087769366105579362e+0+.10201450774767255961599528723447967346e+0i
-.15968844501048015907781108351605251706e+0-.11144194471255405217426717433203484209e+0i
-.14975611577600384865455742989263297237e+0+.11159964994527395826966656046930882564e+0i
-.15937016527587892392042765774609204810e+0-.81980699150024506379381136528401227661e-1i
+.46140712246971845607735574880944865882e-1+.90954347234733381252561442240805029239e-2i
+.88173188332838716499016573085923945282e-1-.32085030154541973351242422624523603758e+0i
-.20343540936768421762033762201451927345e+0+.17554549195157061927284599472681469695e-1i
-.12407898924021491163541462463936040583e-1-.71340616260264887659447491364940062415e-1i
-.13501022942904663390011438145733233109e+0+.37574787731021231709209228072687809964e-1i
-.16462187487354196641477098001504163713e+0-.11706300744333418741863127932210829286e+0i
-.81753377160189337016820891301471623623e-1-.17803552560100449060188660319990403950e+0i
+.16538470521839817371325136497102785029e+0+.20229813861983094057237540241226315862e+0i
-.10991293932460188970902680878514554143e+0+.61985160903630091864228059848231777013e-1i
-.15395084635736465281061302468524632131e+0-.37021362144124262522717849074591847476e-1i
+.63169136613163880952953354302139173790e-3-.50937717444807210318343064220807297505e-1i
+.23950939556798741032820335587416242115e-1+.26881888137476014526363899103510914025e-1i
+.28597652544686425614189753113661544015e-1+.34369619096938984096131702269715440659e-1i
+.45831995305381427910576120351518136049e-1+.80400547078480780056806688930249901612e-1i
+.70683089363063746508447920169143211815e-1-.17143218127968081054055302900051866122e+0i
+.10856684663390297015490654256473032681e-1+.54551116869815429600121254541913188511e-2i
+.18662064575511546135670043213584856666e+0-.99979557741284891529327971663942449613e-1i
-.17425308161309553659452617108116365678e-1-.60449803846873628770047983356015101383e-1i
+.89518443899479672577156546789615808041e-2+.16937475086904592478829116627566794452e+0i
+.92043287524935295593612768464570125634e-1-.40168085535832516517971603621282360567e-1i
+.54494929988170786454907937056043565313e-1-.12508970340936864217176551004173154462e+0i
-.28770612765877545842167889965955299128e+0-.23376583801684901282228479892103924351e-1i
+.15594432963221924454702400137305298259e-1+.53207241680655522642729240800562627135e-1i
+.59371319619208700971977617704993534879e-1+.30753099780743613895154054304734651664e-2i
-.11548758885145196668247876849063884020e+0-.25082337455889965441026423406747312522e-1i
+.83027897561540957169847169988537170982e-1-.10592642646801914477337741572580767689e+0i
+.49944488361386960339012488121309580556e-1-.72589535539347627650125623685410930758e-1i
-.10700804632568999923347480589597449009e-1+.88208684374538380539976302645445272223e-1i
+.10181776931170031340424425702098306736e+0+.73572464324382791660572513364635889720e-1i


==> sicfiducial_41c.txt <==
+.29469109299417085684299797547320030666e+0+.00000000000000000000000000000000000000e+0i
-.87856602472342779823908697126616500795e-1+.13551434662613900834039172439225540069e+0i
-.14973823254107605433304622764879274320e+0-.27957601236198342828695719218480711918e-1i
-.83005716353423704816870348632725032744e-1+.86368356424774307782618328283911461048e-1i
+.86655357433227577138884224715356387597e-1-.11561812908635526066345368654703472277e+0i
-.20736595597076964742544122941473055907e+0+.19817416489020522346994607084072567756e+0i
-.40550199470400054066234823847379810298e-1-.76666082600624183581321855028317326297e-2i
-.68218844867338446356954071245111815766e-1-.66924281194892756289646555675773512530e-1i
-.25104322116351180358688025771559272601e-1+.20061694481597227273392233098046918712e+0i
+.64626141984435357701839747557386395058e-1-.96202636788946337495911663134866600258e-1i
-.49415495902282550298875853580802445802e-3-.31804663705240420914032122878372186853e-1i
-.18101825266512947736024391375644871328e-1+.44709826029934869534570804616711984328e-1i
+.61543139271449743197588994148847526229e-1-.12121264695300915042127258326384565529e-1i
-.40654799119154471616736323843900256372e-1+.38948796865950684279805166212713423577e-1i
+.16429632487198685571665069111416323526e+0+.13934898399132958747049800139406786189e+0i
+.14561880467201087505016285631139319410e+0+.68907872969037363909180701318018772237e-1i
+.43396276289474732554574630235844229977e-1+.24703847842754964533281317973171574946e+0i
-.99953197697384074360516600374083495644e-2-.37668863813271036203823144392453613075e-1i
-.46282695997428428031647465919042492159e-1+.24710967567081868726433938156768834280e-1i
-.91956081670673993628329976757985466418e-1+.11096710279536411569833654067809408872e+0i
-.19896664769837190595659117503904121772e+0-.38772493713114904575643554409444978276e-2i
-.10506292109904475658755771557160560112e+0+.13560943242238382120497846932618156403e-1i
-.12585045181609417714321929803124647528e+0+.16613587066175689220761622724862373247e-1i
-.15904057701590137423745493039452453688e+0-.46760572320660098611522579090199976357e-1i
-.40239082453205468489124743459880622289e-1-.79896465241812675996644913383064170528e-1i
+.19157287617237714014492301990132158871e-1-.11143192796471032266263627847768765152e+0i
-.11413252502489422966640666135955317909e+0+.23731470706677875871021320729622538715e-1i
-.93185239145436337902633010368471210853e-1-.10221617090307956422485350670657595550e+0i
-.77666354375126864776006306473743616470e-1+.14651359028407447382472807909136217555e+0i
-.41464585498674946844274328336869393760e-1+.29145387359759850654868128782790455964e+0i
-.72386093834690257209058662338715791327e-1-.59418075607431780488648577968332231371e-1i
+.14966538743905782181209844301241550198e-1+.21887549947003782288576666621282322095e-1i
-.36818390636966318366182957783294650821e-2+.45386846100129544236425012467172146471e-1i
-.57405144618295167362891066895512846798e-1-.14428475673285347000968273522781786204e+0i
+.11782774095561553139131440534038260263e+0+.18039630755635730446045096571979694418e-1i
+.72122901777827230985240977476597562194e-1+.16260514511689964517611512456384187445e+0i
-.10078329513435922431174208760043795062e+0+.53368869103354288642255842710036371517e-1i
-.11804561844738517102978328070832638952e+0+.60180596426775877772186243619137054608e-1i
-.12498651158305374808397441956913822827e+0+.18846023984094903471918792582114432378e+0i
+.23113784040372274992931451660344752745e+0+.14169466647263007359021209634373113791e+0i
+.42710350314121713019605965968238627948e-1+.99187579341417200509227610769733639162e-1i


==> sicfiducial_41d.txt <==
+.27081867965705503808728838200958002011e+0+.00000000000000000000000000000000000000e+0i
+.11453933263365294728217225322015735508e+0-.17588840255697659387184147884953839312e+0i
-.10110262926321182805107981289201697276e+0-.88347607034682545160762548973140052952e-2i
+.13413025314515665750202275304455906378e+0-.17459942370492577630934673244005354056e-1i
+.15501305746921004120041293613296228355e-1+.57771671555974582117263372309915520539e-1i
+.81695244575997976844687823788221658723e-1-.55837044542639285061776939833326033647e-1i
-.13831543073324942286455616376015319635e-1+.12250664003223146782152304275491149798e-1i
-.18032706346115471167187345884522678617e+0-.11254954890962621575206673470145961626e+0i
+.10452281345347602661953748752665610039e+0+.48735802548494114994600797921755167598e-1i
-.88785986891189484795648825254204328093e-1-.18749469058147935058657292003590943390e+0i
-.24458764485342459571696725835052909002e+0-.16357963626028202256905794120601923855e+0i
-.84186940337166930310221049805679586083e-2+.57057052712128568995038202451942734016e-2i
-.64788362612564667463383211981982726294e-1-.41352271235632732074751801808043571153e-1i
+.12846322845391239982608837613515255832e+0-.11684487189377571757524442618488384614e-1i
-.11396475048467519216846209189779980237e+0-.83648059659128553289119130871661710297e-1i
-.20985450539530925993124115176927422805e+0-.14886935188094752909024362561079678665e+0i
+.82568127255707486499380629402407119043e-1-.38916954991270659545895880940987072274e-1i
-.75899983219556903021220291645982990740e-2-.10629161147268151508804380030320336836e+0i
+.95755604581846339183803451266625316296e-1-.71801002700023896723364237998828178021e-1i
-.20267621973151428673811411031403140151e+0+.13976580022894290440303560707795798707e+0i
+.28218725576661185045901205202653756958e-1-.14058284484412542334772181940741044876e+0i
-.29186382302496069965526059925662580380e+0+.68470222882033403177927470962237906811e-1i
+.83440932289640270466812327584208434202e-1-.10263164358299303339071209384588078302e+0i
-.20535735401264307210458170509206855730e+0-.37786535032451875146652296597178885514e-1i
+.13222181640335743679244696765036778207e+0+.68490113618711295002590778497308752990e-1i
-.86699899753859489909999727494327036839e-1+.13232842643143065477552190672830413022e+0i
-.68324939578969623612488855159766759298e-1-.20455529691960220216283084819998575563e+0i
-.80103586459669175139358452494700269789e-1-.87562442281330082072887493797944005262e-1i
-.48508538461617227174618048350294820985e-1-.16570623074083832216523163984381160849e-1i
+.71353655880604073762274529739714758570e-1-.15681758913343779183687364678305576355e-1i
+.93440160544046598152971124613998585130e-1-.18756477380771865907052116156866122717e-1i
-.50510218693334231768808511775532290711e-1-.66037791599687587522333086816087565882e-1i
+.68190721266109895574151216006431240356e-1-.11123789805315928690473151062570167935e-1i
-.88526068094964997797123765649134109159e-1-.91478605284371130392186784942492252282e-1i
-.20340672707997903101068583487146510474e+0+.37052675842860649134611829155998644446e-1i
+.62579319917225991702810963955704333345e-3+.10263338678140273580157079894602027673e+0i
+.22504696630060415837626805969422389479e-1+.24274416913908076152423645108716652959e-1i
-.95231110424700178891550480458668558362e-1+.10763375788666722297915869866954695994e-1i
+.58713525051134898431869290830271533556e-1-.20995666298861193695861460842321120591e+0i
-.65558310477848547321747381901204071070e-1+.56127125386993962031931616221977340652e-1i
+.66270532009248980503636991913685101850e-1-.39199377170222806829127673414642905401e-1i


==> sicfiducial_41e.txt <==
+.20733357276279598638231251383623474757e+0+.00000000000000000000000000000000000000e+0i
+.42883122402941141277357664092622569964e-1-.33105040513892709790050118067801988243e+0i
+.64613180200095550020771461442669613966e-1+.13266335407028702730428018900551110376e+0i
-.29634518122736962703607569995737743045e-1-.17494601837337006506973213337079127651e+0i
-.10796394949069189531572670252114062778e+0-.19120107238316275469128143536440719871e+0i
-.75943357611513360903768647863305373536e-1-.78325832937316401153460275496144820913e-1i
+.58953095903388227046164965376776812015e-1-.13776584932648620561757323555092385986e+0i
-.96087288206236341934090621176530082704e-1-.49876757595779790420268865525474061920e-1i
+.11879617813388883843021920314538335516e+0-.72503363843937483781616047681047802054e-1i
+.67342818495089392231558675776538220501e-1+.10691254658582872082816479437978854100e+0i
-.12952263587661187269120695113250868835e+0+.77883235474143499758242463196505621295e-1i
-.24125501584234726679256569131308831580e-1+.13775735999013551259256793453039005489e+0i
-.56308151747446127715932202984712276559e-1-.45964855606681481454244565160503501170e-1i
-.60332929005821162259586120902108213898e-1-.27393842852031655787795814222108599572e+0i
-.22191586230350590124505875919343372564e-1-.44995298951976869539449039412761103109e-1i
+.11747748582934763547816037130379710756e+0-.11998797728469844660401963648922261984e+0i
-.14332985484821239326609064261365065182e+0-.15089938710153295920769560933804473497e+0i
-.27944692531579568400793685721008701688e+0+.22081569550855722681768143160605245499e-1i
-.66003468951578855787782157587092866752e-1+.37239214114959151724393252010569350222e-1i
-.60618571224838612146936475352117580593e-2+.15912506805893918155246551045986340042e+0i
-.68670870991448743049098532863114610802e-2-.29394782449308764279130400439109151342e-1i
-.48492615600809124408423705206862128387e-1+.84402899929459900589441938619005528327e-1i
-.79184137356679632094391945549474822397e-1-.63944627637821267325087198122691091950e-2i
-.21894392028568658634670930514926018852e+0-.18747955903432288105909125468544626069e-1i
+.11399436658607265925078491199409729656e-1-.15432157807114977024558034683196535829e+0i
+.38855052092790994198728690471915668603e-1-.30784899828012745352409890691234069082e-1i
-.89501395129342134076816311168920710748e-1-.10746766033077346287439588659574783223e+0i
-.66231779804498113374662945420183560872e-1+.47330009443130896135974928135950848397e-1i
-.14300046493666666275838134941834022243e-1+.18056611744874949152064764222048294897e+0i
+.22862723377080530194927302502412825810e-3-.26741989240296907782161720531817455781e-1i
-.63129744915052085645083766692957044903e-3+.33341088814732005039047995736310758918e-1i
-.71849818348401819954039158428708954692e-1+.12181473752799625389171399794704703293e+0i
-.11265276335689128348866119502200044594e+0-.61777757562198373428728562877518391170e-1i
-.95403525442814031519038236423841491029e-2+.78184529460010299602419406953088963243e-1i
+.18204667890012513958009916709546047593e+0+.74742376321070063361054367023812878247e-1i
-.75992030024374484040439151993394487807e-1-.13524677657059543405238044787466978010e+0i
+.12271062825845739261890176767795271587e+0+.75264886575971734258049153961187654799e-1i
+.14770480214623656995783172168548246320e+0-.19535933237176905476998832877027906286e+0i
+.67710985033729096369502416555257591776e-2-.10827857878869293903860130993856734448e-1i
+.37642163652027175720973962929648301431e-1+.35899428271754808885056825928478645197e-1i
+.25900139382024047072763870294927358183e-2-.10640840046869097916137415257319658621e+0i


==> sicfiducial_41f.txt <==
+.17507809382643816011956087246479288664e+0+.00000000000000000000000000000000000000e+0i
-.17275404712364860244745242767476427087e+0-.65861067122543467348833960655849820927e-1i
-.75356532080014460811491313668206265887e-2+.37720812947980500134211215326249476097e-2i
-.13098561397965384047637536013723143776e+0-.57628807778501443660747140580514055728e-1i
-.97026561835827592411916661748313773172e-1-.17079288750028032324283431115378780991e+0i
-.21277080326631705535855060826650456014e-1-.17897627698511706606607647755468548960e-1i
-.47746391459903934697155839077647073167e-1-.15373131673980715610340437549790179360e+0i
+.88940149227098408584883566580810616371e-1-.88381542301355644122393900814903133768e-2i
-.24802661224023132300229261723654657448e-1+.57074931346539841421941653440861574271e-1i
-.47127137580960135366813133573772403647e-1+.10967872873812884349002217727518645392e-1i
-.69753683952722712820070950650851092861e-1-.77372266251645468325364024695817096519e-1i
+.43360153081134928644527796289514268398e-1+.24889388597829959065415605821089202703e-1i
+.10631385414929890106482843246026676683e+0+.77517752705996000355413136903629763462e-1i
-.22788381039959418254488389714771032186e+0-.64668957822288466800047409277298371817e-1i
+.24277890956868021836307102581341122062e-1-.17053045764518732580258635906443721746e+0i
+.11588256688341012396053408690212705679e+0-.53711590350216480192859962550422207472e-1i
-.17886034642517587168792222104872862655e+0+.48411675030498180820464034117423507565e-1i
-.36929149647163470326992796622095292866e-1+.90865651184578944101924213408284615875e-1i
-.30049097759611161482362556222095788010e-1+.62029612061490694668467631932935782097e-1i
-.13857292950786584667887166048985870243e+0-.40208484565072218092015193711609093423e-1i
+.12660805643555110056383533918488169251e+0+.29484035776840814410292557493474087401e+0i
+.21018786252801868618396552406769109480e+0-.86623320276088757556788771204615535156e-1i
-.16511261156306988321127810940683671596e-1+.44475929927214023668186345386592399735e-1i
-.12059382221047037756227416026474348086e-1+.29388093464982447955043022060459554045e-1i
-.13041496396517763070345627057454184371e+0+.58636756878371701342075027585956874004e-1i
-.35246715155284114723088981416143037370e-1-.17527712495126402161082515458170934454e+0i
+.77329482221238702601076684409185335289e-2+.56634788008743680730181971830338720454e-1i
+.48477999780363806454480224823487501591e-1-.83457483574188754317603100695437805362e-1i
-.12168527057903446243766335965438519659e+0+.60612620520647483991864242400345930420e-1i
-.91675233806385234037968665666131126536e-1-.12939839829830936718653639577319997387e+0i
-.20056999017747852249891166082055542239e+0+.60111863228190693884292751195478987774e-1i
+.76384983679146359009876104770722460440e-1-.25176920896512072462761761013759585253e+0i
+.43476367490367894164337684156170748664e-1-.55275856348218288221521834591738281957e-1i
+.29526951703817120364305900657253709227e+0+.27836007275656006016621491229797112175e-1i
+.13847566750080505887393134180201160595e-1-.54770225468486585853397218624741110018e-1i
+.52083024853085029914372820603745824867e-1-.22047486136283602998510233947185692712e+0i
+.12093129044713011293347529903167238994e+0+.81984543575637439972013412466937043598e-1i
+.26369148704154335340678734083185725364e-1+.51506393887768397937536963901940318018e-1i
-.20405669084415118013479845950129843583e+0+.54553015043454856941859921277435489627e-1i
-.59818413646126573369367220466878806556e-1-.16803810711856523401320127069298619268e+0i
-.32402781082470358420003458711457563495e-1-.60638126134694856913160498581335777486e-1i


==> sicfiducial_41g.txt <==
+.24872468067137408292337876110312479306e+0+.00000000000000000000000000000000000000e+0i
-.15550252989016187857354475194500322908e+0+.10243537364723980634404709088808940934e+0i
-.76694254809241760495326122394150162524e-1-.52441935649904415033280063049442310011e-1i
+.97771436974871430127659483325018108350e-1+.11699966600877436765508538986710837127e+0i
+.62564666213456882216105696535095577165e-1+.72469195817604175918149182380221152645e-1i
-.99030174270094381911094384451122970948e-1+.31367381454979685983858913624336217434e+0i
-.73220633373501133248521356559199679803e-1-.20085414622347196465379488064558194195e-1i
-.21163766337595268212851628590883089567e+0+.78129937231267655877270655377399459691e-1i
-.92270243370167683904096375195989862422e-1-.45656601449914988600369079000061826254e-1i
+.53044101141727482679980890192451903007e-1-.42058334108413015802066364478054652641e-1i
-.15910520751285169878722730498294775346e-1-.31459286077097031744265594998699931260e-1i
+.68501712798171591202032880207738131276e-1-.70706821840460385614882899132691830834e-2i
+.16995905576928746232572028896892817056e-1+.41869841186412565222494019042687305940e-1i
+.67939318262497943556636936236005570872e-1+.21402788698085405468966560391220500083e-2i
+.82684587209284942667397721119272110538e-2+.13112273982481530212090578647823396772e+0i
+.12955028560748372319580636323582305970e+0-.25367308543580521892856534539818616656e-1i
+.19329273882914686372098657812190733066e+0+.26613666929414304650984270747607634772e-1i
+.37669842030569884775794133647357028094e-2-.16186227151398542377423791711667343427e+0i
-.55233861106577526335493368401224736021e-1-.56058408716778115554794171617553719344e-2i
-.12165396808914241320211203187606423752e+0+.10437007359261539922395197965718735077e+0i
-.16827710182120022902773957970539290174e+0+.15082343797055193660862509811755599048e+0i
+.66781095322725021567816763661866024167e-2+.20858514551227901526627397725978911877e+0i
-.10039993990636365498963751463119102145e+0+.24799018273931689941756644303191737868e-1i
-.30480279008016298095620865117832177654e-1-.13936628157080728774151950977215937152e+0i
+.10130300123437139124950096637529662397e+0-.36806168962902549792252133101944147739e-1i
-.81805102268887502743297134259038333180e-1-.13428671565631091445137393452842752719e+0i
-.24183952707505082619519880796819587767e-1+.24700586551787284167273829340401310336e-1i
+.49520212609928824432069518092446400039e-1-.34210924949209424395182804014059091693e-1i
-.13442172952923146826166229612294916269e+0+.90594882540312865961926494832496276363e-1i
-.24191065890916563354706101249166839058e+0+.64863560553086892988117073002427277081e-1i
-.13548322402817281397374798139538145430e+0-.93892921800520841749933062154084952375e-2i
+.88429214769122462338171404800178439243e-1-.31676122309189001327393563913620112049e-2i
+.13720616154179751056904101712286306420e-1+.90725149625807042042607575719980391101e-1i
-.13136847121254988583842543387148022238e-1-.64358720670736906909155198151162424407e-1i
+.86480957137248802589302218171107302864e-1+.15548705872027086501642897372467751661e+0i
-.25356701452043757894943365955740678519e+0+.98557115737928427166336185682381630785e-1i
-.10582333907437624260160122276815313472e+0+.15991949457427147498586841432670225750e+0i
-.83043400804269619738517136314015803591e-1-.93077577888837638006105396170546423202e-1i
+.36563087453696580985746368960204289975e-1+.25647371006257392461407378039046377486e+0i
+.14270084819526346881193970601727522283e+0-.39634041370461562936132490465564855119e-1i
+.15625870219672436961434629628148951327e-2+.97963382361028201795485645090649320907e-2i


==> sicfiducial_41h.txt <==
+.18288247995536837654207801925093079996e+0+.00000000000000000000000000000000000000e+0i
+.81244320983509478107116405537704133289e-1+.15016512261207175089506023536419753371e+0i
-.97976998369075640623979017695620380781e-1-.85618042648817753631421668673334036806e-1i
-.85509030485746816232577192936862121349e-1-.23580080400123945196555668607949036972e+0i
-.70428358729807785465108962557236485147e-1+.10136538806877912201738576803376071267e+0i
-.70884763219224067851814515112803749041e-1+.19664662128194634559457912656116836755e+0i
+.88669095429365125938427100302788626390e-1-.13735241727429165094824053248018666282e+0i
+.97317347039088277123682409959868021200e-2-.19295830868386320951150252222715720835e-1i
+.17952508316378993799567909498981827047e+0+.13773376459790418933266714598061683506e+0i
+.96471922963101061284953730260114238371e-1+.37027388012064358390717790947547536192e-1i
+.18302076996036410884465972110358266139e+0+.51686453836251581667798689159550677418e-1i
+.43753777696464455850565190315954699308e-1-.16381929622209536579694608721509025610e+0i
-.77479163167170707121870810043858936294e-1-.55924054573405886949159786398431199926e-1i
-.49801907186877972158723823511612702721e-1+.37258216807384113357360724379067456566e-1i
-.98967510423454387930260779667330099955e-1-.45155621605968140181975734792863312219e-1i
+.66430156843812316970838718615999230985e-1+.52923116517071580957374507282946585440e-1i
-.19877618090087861967366192422688834599e+0-.12573548619419381964684006287677438765e+0i
-.62745605814726849959221011662760579244e-1-.69105329168618253359404221496922190511e-1i
+.41951938553307801784255295384780922251e-1-.73307854031505679895277944963825729318e-1i
+.80722742464504469341192956427528626735e-1+.12774447858104963925622262476271774006e+0i
+.99057670561697461795229481138046862641e-2+.15890091907079694061137876776294533422e-1i
+.99285570682204253446752338421361046810e-1-.18021749069866572120071871457957896027e-1i
-.17460622519858266383340247882686905828e+0-.19940843162743316362340332208718044620e-1i
+.40049540758469709688884478972994864186e-1-.54109965036908230409964715237461824407e-3i
-.43632021749406516141217943708899077716e-1-.85069742799529282596283067526714780412e-2i
-.43396476420298645588243997644799737429e-1+.16803241634029309888971904017427604068e-1i
+.80215965959793719422346885572798433913e-1+.67043922350849903128974973060212260891e-2i
-.11651760293857609004377435958412474738e+0-.23996170322790900850332383003360008170e+0i
+.36092687939229280028787956787959472424e-1-.25646783052662020619125047136093258117e+0i
+.16740758959553869249615609102054063018e+0-.17271971421830656876726744365004929740e+0i
-.12630455734719218879641683477834826336e+0+.13567823048276272508895420372079231450e+0i
-.16127342089626219343182570215624757256e+0-.37129152647067591389026674315675979833e-1i
-.58183203101855288351720098976816297867e-1-.49048341570745658815630651086247143050e-1i
-.22674344956279640372203886962512705021e+0+.46924981734872119670471079987965569899e-1i
-.10182015773375992206972079451015858225e+0+.67363464526705384575978068039964662343e-1i
-.76738575181559357618747926032473651125e-2-.32043651517110366912271262429378627491e-1i
-.52686164998168037377781365602295227932e-1+.71406283156716253765845083024590841398e-2i
-.16185362836808491736488952559776801402e+0-.27334335154601363335137299412424479851e+0i
+.14846600907663804952331115658813198788e-1-.35532104265393185235746902155718656060e-1i
+.40195962181152849568607673552399255689e-1+.80528876105377953363848917701219476632e-1i
-.40653043669639552320554667724016009345e-1-.12934561514933677059508524425765473577e+0i


==> sicfiducial_42a.txt <==
+.29240229830696829299621344951445234964e+0+.00000000000000000000000000000000000000e+0i
+.69288953495906069906619513404569390534e-1+.22549715674000151069655868224610952195e+0i
+.20302702822014127799975605204829252577e-1-.19140003476597006130330611557442600142e-1i
+.24689477720727336445453655219131529390e-1+.60863804744840184435626878813847765816e-2i
+.23180620788707838903204614449804885368e+0-.43664312487860289719875774177418674681e-1i
+.45125598219520740210708622040176354101e-2-.15901318617485079510521824441388005665e+0i
-.27694568358788738781102554083517218540e+0+.65239446468744889263268444644024277209e-1i
+.42944966451746964883173384306492586854e-1+.86457337249018067103393627356771284848e-1i
-.95235752971261968061064515528514859322e-2+.22011673084721834395192846789295562975e+0i
+.15753673209276054515234309832911558147e+0+.19415492603620907666776782431793910043e+0i
+.29767730881784513366204841599467285125e-1-.80770271013057124110262982731782684049e-1i
-.20822228998027020208137367392952331594e-2-.10359652941247011415740669679055981208e+0i
-.24061964556125240676997754121522782143e-1+.50480810498861894024437033167711614241e-1i
-.14849337410136267953174006690659707250e+0+.28733351116770047666634503755001447225e-1i
+.42805783665424328891842682845122959021e-1-.15695067692388088403271408306873074939e-1i
+.15330385985140171141807204854212750651e-1+.13808348733651624524894764940787117720e+0i
-.23041025044277707853653726177642631761e+0+.22588786592722014462930297215944286688e-2i
-.14214165538042726323852787669168900967e+0+.75870759508795181400963373047773319693e-1i
-.49180603189535445082243682071633925419e-1+.54637461130180690301384834732382138398e-1i
-.22873990082706911546034084215130223049e+0+.53500985796230652312796833115238930957e-1i
+.15327259370177959118589029258303053453e+0+.14417320312062191564072188738983107152e-1i
-.81969503961287567943655474908306095232e-1-.20310762350832099049539266908356453807e-1i
-.39526074025953342589636321469602777627e-1+.11132065760878776658729721347839528992e+0i
-.14702023395826341759971849281225447630e-1+.16959952720592963601567863203827430650e+0i
-.25325694062969945400486126020291311885e-1-.59414814532078121669173871989217517474e-2i
-.12358979306516766487195069730378034315e+0-.95696282961890484961373300837059996319e-1i
-.52606257632616537016905905683456406479e-1+.11829957230879337652552989587777617654e+0i
-.74534217784060712259314226266529648793e-1-.68891491991332726619747124021057633012e-1i
-.62056339490113234761165032070230581445e-1+.18743785232925364090603540146655324712e+0i
+.33131141046429680102698929035555101563e-1+.25805675507962784415161780137363528295e-1i
-.56879076579696841678574696044609701281e-1+.26081822770547324251423734024333382460e+0i
-.21481224122082330059337366364126179008e-1-.58400224259375651196128297080108544108e-1i
+.11131162329825729457512899318855717856e+0+.35501821916237376251678821517547752796e-1i
-.33722874705702232628144236539726014130e-1+.13555728114476417050567663877278467306e+0i
-.13015364051895499635146450682090259385e+0+.10404659739621916584005170182424255341e-1i
-.32077050142814716771807590333582058592e-1+.28028049525684635913204885492223831458e-2i
+.75928825111699711387099625832986966311e-1+.14479627685612100948793005700170158248e+0i
+.68589217271508048074961863694169983237e-1-.41411107966586031861051319303763515501e-1i
+.60581956239489817652062433570328152803e-1-.11763454690760000146455605558412629792e-1i
-.50899354776323042520961940214269713857e-1+.24555568460557125429394095353250223625e-1i
-.67212431306301382468450316074041777888e-1-.51231237299016863213557558279276361867e-1i
+.53653816580745756045411567523095105725e-1+.16350393416110091857454711511370206018e+0i


==> sicfiducial_42b.txt <==
+.25299701142671105539525768725442734913e+0+.00000000000000000000000000000000000000e+0i
-.42724611089240779145026674263768602085e-1+.19850829252394503353980176916376592643e+0i
-.96887891674422631884886159062399846973e-2-.32597248845326190901335671697379488963e-1i
-.11118100252403964611290017560557124272e+0+.65426156865727499367698926862153032186e-1i
-.51378136579807597598473637035322821224e-1-.52522812956870197507227541769249368563e-1i
-.16968187021017510881665390445956672264e+0+.11505926193577261496102795242419604485e+0i
+.21549337467526674222873302835467886361e+0+.76595696672794899580256951074549486983e-1i
-.60654761481898481335554184074776277279e-1-.35455621285737782027652813549798806430e-1i
+.71262256888947188254638871594617441890e-1-.11263057217763052064088678133039850865e+0i
-.10365872963423367374738130637070816439e+0-.13957854879226502952918825911472130259e+0i
+.22928476668532795164548462645745606090e-1-.13251987496225418616773161060087944458e-1i
-.36577207259617601507736397475208596665e-1+.16775703273122135341176654339378073482e+0i
-.63156464752729931581413371289775627704e-1-.55478277116599669733608212613628813044e-1i
-.53656613801905506945723210882481697682e-1+.22957428324031766624448891003197220403e-2i
+.14574746081889434947768270044861974436e+0-.94259083980253216343777139815306567701e-2i
-.26247589887295474787890121984551341553e-1-.27391102507697928437062407018041763021e-1i
+.16888748615669167728839372135012271595e+0+.38520031182750439858768436911473430282e-1i
+.49131072517276427497068706234571287999e-1+.10345954689914499642752954159893578988e+0i
+.42214151900620655295499123547061172655e-1+.19790642845184600732031574046134050455e-2i
-.62981873584862173103811565416287985638e-1-.14823420501564862459854278037686697442e-2i
-.66511453323634757682779181676680880268e-1+.17939225987715807118586388003222790976e+0i
-.17778767818216760408556814708882016672e+0+.20572296044681324679858926013260924861e+0i
-.13006909235124900732833508940109307151e+0-.15527645378251209057900160196319698028e+0i
-.18229706647565445002704214032410904688e+0+.27188286953099412079158039940690200293e-4i
-.70817874977371590619906278360255506533e-1+.46255081184705130548002197121302920927e-1i
-.11690169855944276741398350259490677881e+0+.33647180243950774824460342534276508838e-1i
-.62750107119262475704092003755011694603e-1-.56065330932185977492454088050454609989e-1i
+.82296826376575291338037493050424589209e-1-.28105564499368710610881175773082782689e-1i
-.89803732311676628767702270645466559479e-2+.16813777483347605457477971012014275030e-1i
+.10528997624869834624177739759735213081e+0+.16560824187796048850285664014517196169e+0i
-.84087093166283492624377571749977331956e-1-.63868768293222278382195331182664685718e-1i
-.86372994977610772564440039003796577661e-1-.12185796762001763137581414630961528157e-1i
-.13961128196669922715666535577857092152e-2+.19601289413641330820747031962723629566e-1i
+.28634724914211482683101213556713098444e+0+.14886734379987013234875220426263848673e+0i
+.27610760006578626198154326952152608273e-1+.12622372567040256277305216078777442361e+0i
-.19670874252462549822117408141212279858e-2+.15471563786847820840687823062565423846e+0i
-.11754514452952829705269380857559332603e+0+.31019945930783618569535512694444714175e-1i
-.19401618012653931950948235192177486535e+0-.48241307653092910336208415736435139016e-1i
+.56298995878905493809443162997266829708e-1+.11784075310153144717650307377452827678e+0i
+.23193129200963488160808520579998771072e-1+.20541680691044456105147678720472803460e+0i
+.17976122028934961771668649539341360941e+0+.19394661497830064155704915241057083484e+0i
-.60733625244263365731398256433828393564e-1+.12597750293020359828815756939096051982e-1i


==> sicfiducial_42c.txt <==
+.22021226382966203176725040778675315394e+0+.00000000000000000000000000000000000000e+0i
+.21522436314275251311575259477970618598e+0+.12187194001942116038614848110638118514e+0i
+.15035971013529213474808234735148574379e+0-.13281680589145240379837067016139876564e+0i
-.80242049350432416268818418361585432362e-1+.78095583540124668031764044539372617215e-1i
-.35899528379036540225321344033915659015e-1-.46436946436025754144225783556695718240e-1i
-.92618796728150792738890372560172654102e-1-.23247051796190497206218595570233265523e+0i
+.22354061756494446145853419840884107210e-1+.24106347821654185231834571050581634010e+0i
+.11646416666324474907304496549997525131e+0-.92360797464952395795531237541052223474e-1i
-.44973441200798543358597790386169704675e-1-.26780620292471589702065615289038937315e-1i
-.88560738645091636310207498114763084816e-2-.40954114085795918911305363473463592692e-1i
+.80879221581615825844392152687842335321e-1+.10254511667447234739490938749971989125e+0i
-.62889604426642255633261554677791822347e-1-.62093549329370248407000744505717884967e-1i
-.13758096086236914847845555027917972422e+0+.16695780742410787645878842078055757044e+0i
-.10125075455727700132334705959894669591e+0+.12492954643722398239888780995464089240e+0i
-.40116054120310218756882357928482013778e-1+.17428405127222148035335428300151998764e-1i
-.30144255552905700732126047288217425572e+0+.13251161656911977843593247948813257861e+0i
+.29360261162222059513549008768208343103e-1-.18881566272537337167546913834253210174e-1i
-.50355217377238957056024909685638252424e-1+.16678083833256044883362967464177738559e+0i
-.10806175591077270189935471270069240022e-1+.16404056741931619901374269074388861413e+0i
-.16798163759758217448107107995167729224e+0+.69966305330630831613499854403339642261e-3i
-.51816268693116174165091557036286547585e-1+.82166689019011393429975296451573841238e-1i
-.10588240881406329794238148678574339712e+0+.26141516248896767031739864991268575689e-1i
+.47166031952598633545368691105476687165e-1-.10999108851599119350318704932482806662e+0i
-.40668266461629507014947722480311725491e-1+.24335113938150815221167881865628761651e+0i
-.10716841869101208336709675841825638786e+0+.97186913978342536350788456406014166829e-1i
-.11733930333239915523251029304510263387e+0+.28303918582115797589410800061981375159e-1i
-.31627291591915718628520845430392752044e-1+.14457882773628163979858603927553643184e+0i
+.19059107194858306988272016727749362953e+0-.73178709540443035147240767707915019765e-1i
-.42099125556418474340436951607399360646e-1+.24598436104869650835818387997164523442e-1i
+.50267612649385980033948968065051749419e-1+.32087112841481933316473248732879266696e-1i
+.48500945620525693611236948282964729366e-1-.13015913022681974587777713569458626688e+0i
+.24910419123343159033480313206404343829e-1+.30659235575717374763527274840728412604e-1i
-.10695961490750711846675913039746897664e+0-.92162144816131859255225002621226762585e-1i
-.31903365586434429862646198685690558967e-1-.63594330199558017482191542013534653769e-2i
-.36499391959905038928276663093553807264e-1+.19576622037117886431694591108252772407e+0i
+.11016658925461315516126729809178397688e+0+.15892507124335360561482218971691997186e-1i
+.89812827662666395586023885718697041295e-1-.25109602028288861389988393046376409567e-1i
-.68260697834611492618756846298397943781e-1-.11949960048867910511247598881493911416e-1i
+.13323397650773078248945435657843493168e+0-.56765332067161237688129891145995060480e-3i
-.58768296188918482803038433051542485542e-1-.37070762607491704261544269636917066077e-1i
-.76868273097418494426593944630060903668e-2+.42806622773935818345750544179528154232e-1i
+.42817958890185057997696324621220212769e-1+.23738971189633118533160505602357339512e+0i


==> sicfiducial_42d.txt <==
+.22961596218998320625956305809196758913e+0+.00000000000000000000000000000000000000e+0i
+.38478250684299663807404415820334046545e-2+.29877087762609739403168941147939173225e+0i
+.34392742653146566542529620309432284602e-2+.11477778163290363415482558560024894061e+0i
-.76949197952469233678140485572785172104e-1+.39587956461673669466985213660746458676e-1i
-.65017846610262628353232765642346961117e-1-.28870211506507630721361676137029688320e-1i
-.16079211132553830646811807676131276415e+0-.12009751006184120710642408323457423292e+0i
+.13952145850201195732710086147358439737e-1+.30661131321243460818102196934398004961e-1i
+.14580565826196674074045301739414401762e+0+.31702031989826483331090134401286968202e-1i
+.14834367488813741673695121459174621694e-1+.18475378868621185915474861884424070413e+0i
+.34678617312568129248012192396475669331e-1-.20595024317396120647153577073268360454e+0i
-.14317445549343691769019119515095966251e+0-.91962758704542505083916048340018083491e-1i
+.13226121415444998270334710003236114004e-1-.50974531330466633433574502132700495603e-1i
+.91244798642943279416138781338388382694e-1-.13569614964800770434186686402549055504e+0i
+.29552975837992745303577090186836505183e-1-.52814806337935643893087606097738099090e-1i
+.24805644055606051434877046637698780836e-1+.23370225675066495744564916607785712733e-1i
+.44987174064981329689453961494773074046e-1+.10741103484747816174399713609487206557e+0i
+.94786505768720121490783141624335245119e-1-.60291206593580641452637764546826488506e-1i
-.22593341492330085848874803328093372687e-1+.85361999893512582822209118251954609029e-1i
-.13196951195290200634971738899779054621e+0+.14116486060004737141921468382730067785e+0i
-.42148240967660017603798523810483792286e-1-.90613277971093205781147520486176934191e-3i
-.14816467808372824602840814875310142201e+0-.54958089837829502768358642134015310685e-1i
-.42537843845313910227502383894400896592e-1-.86516993258066756479017511676442347954e-1i
-.22398829157760690590819355402296658274e+0-.16054152500731279352760950275805453806e-2i
-.11139448316730801377302453083212155446e+0+.15888914338738408310461269827748498642e+0i
-.22487673332071118385337227065789942836e+0+.13523321097448353192612202221098197472e+0i
-.36555151317560513288792578001459572390e-1+.62833255005198157081300403471451549235e-1i
+.12313898373897248093434014760420111918e-1+.37968708816405512035926464489858232513e-1i
-.67195068383465884372748525680045170938e-3-.73972032001998386787958410085532583309e-1i
+.14248315804693089484825904751466324608e-2-.43135744141519765660296419332405107026e-1i
+.84106762786718413843830872762062669266e-1+.17828811963620793907915369278279876961e+0i
-.59694538415729318535966783203608098993e-1+.10548701606087378110100718118687469703e+0i
+.50575518670723336987826367586464143229e-1+.42507215913841705515401149604612448142e-1i
+.92603375597716144137865604519261507446e-1+.37342068432275786802723921013480174306e-1i
+.17407394434585393395529983497400011393e-1+.51460636578889297816588185766968577226e-1i
-.89109427670155022662083591288520343625e-1+.28137456659364672191186139295374061150e+0i
-.33340545744966669411119844895090300859e-1-.91760400079187217182400723803854568540e-1i
+.15367297240355601274632846996286920712e+0+.13746187560514941114758128599432498020e+0i
+.46853074906658958390171842698814073914e-1-.14948061636484518114907062390133735567e+0i
+.35527099986974346842345050202833897182e-1+.67576814026258139694025223449981671000e-1i
-.13355821208597629273536271853265130903e+0+.17688386180139879417957299290374638788e+0i
+.18578515983552388672739129396752381931e+0+.14450540753310393932248007451391151889e+0i
-.63654432847699488528847325882362956760e-1+.10995615232012510585143934039819233973e-1i


==> sicfiducial_43a.txt <==
+.31429009810604701475542553265192445746e+0+.00000000000000000000000000000000000000e+0i
+.40888327029001070694027249942532564131e-1+.18145724708642508224505521724025156365e+0i
-.44175078904265630650341455482676132679e-1+.28134451636120976744045521751702186440e+0i
-.49877350121534093187334238658044939847e-1-.16739891853666130020262987729930108190e-1i
+.53659534948395242835787084303969906440e-2+.84213827500439472360690944486124274230e-1i
-.18647394205718172646628679477853835901e+0+.37617496118627503065484559604816057835e-1i
+.54347515480524260904700046942827443147e-1+.20333380228423286144857194323966279675e+0i
+.48128850214707021586715904373312467179e-1+.85456941418711465316585525655254636700e-1i
+.15237009975579386706335304224164317395e+0+.62965177736486485015081054607888102488e-1i
-.44453898234371381963799444924807167502e-1+.22410444721268816265330330573319191990e-1i
-.10238918351961594610551154463720517648e+0-.90685568897952042313035158073733114923e-1i
-.10130026704335470667319952282277958478e+0-.85440729874176176215285480317521971536e-1i
+.58845199833953183384641998924676586167e-1-.23557087081513606867488595323029534824e-1i
+.75040172215532401329504189338431753486e-1+.12709096762282282824589051438974982739e+0i
+.25196922696083372064888363196450386853e-1+.90368215383033406211966501697999711459e-1i
-.62378332452703828333718234223839460356e-1-.11828619703628087678805734814967984035e-1i
+.16885550567527787279025526787417302648e+0-.93131938813685251994120763730495400729e-1i
-.57369825921316718099329052158459903184e-1-.10167350583177895425201832975539023654e+0i
-.18705113230401550590340124871294323970e+0+.50353458205494528555503166265022947977e-1i
-.44054913052706249643802221912877008997e-1+.13762311512058662733162427737785454788e+0i
-.17960554285190405118344520392699116441e-1-.24992752239887585482642861454461634417e-1i
-.17745211489281097671988391079198514553e+0+.90091564345341379194590278742400395846e-1i
-.19330498384043377505608781970534360991e+0+.98861961106403868657149857538353546606e-1i
-.74815142306956410848762709621561597518e-1+.39301763286192039110355050720548770783e-2i
+.80357514155783533352656894179047054114e-2+.10840408056366935378223969203782347389e+0i
+.47878179764138577087296574736217421794e-1+.89144419659330090176472593308248057058e-1i
-.94946850340371005770052470593776279100e-1+.16808225156179277712164133460061260909e+0i
-.82728581050828176222380266416219108359e-1+.65479340246125874809855866405157649746e-1i
-.30178215549570515738333954570726273652e-1+.30712680119392356840347614132347898764e-1i
+.72187827861476905665567606191804580184e-1+.54720714777202345719651570891260851261e-2i
+.11594718539688356839768985888156688277e+0+.12536000582606721252983922584598431775e+0i
+.76980797879329448412132660628057726797e-1+.10877510127749458155199630391292210966e+0i
-.16242956643372118960944869268173873810e+0+.62097699240064221152090593878732067133e-1i
+.17626874270028278907929974869869056416e+0+.10275695040016248526906324793229331176e+0i
+.65204664623601998205748440623355641937e-1+.17239762162467365927478399035139693095e-1i
+.46910445162148020024852493853307501733e-1+.80791533517467501532934205792350505954e-1i
+.16613745999033502391767751334130596434e+0-.24859908054093316402222038588964181101e+0i
+.70794628838608859477174410899359533422e-1+.78841950159575212286208192059878254152e-1i
-.24608346944069270968269232756263291892e-1-.33490202764490193945027696988161141264e-1i
+.20250099783397822243055542397146113198e-1+.12402371658495428667020674053328998326e-3i
-.11323900880281892316935024415000381738e+0+.91557731004510451885751646842120434371e-1i
+.14841443267549517975757154533966750778e+0-.71411594039978857383719831680722600950e-2i
-.10715157253519969821278480893226504260e+0+.10626002186082905610545515796439310719e+0i


==> sicfiducial_43b.txt <==
+.20093580624760652240007061225865227242e+0+.00000000000000000000000000000000000000e+0i
-.33438527424652123635551127120259137873e-1+.14970246937849447964596556241619599678e+0i
-.32614081701355770872618412639775814300e-1-.65654218523242408790079122362651622737e-1i
+.37361720946832341032213843183373509764e-1+.27668846288260099860205507810061204760e-1i
+.74778817377239355042887053998118413935e-1-.74304453998252453263029323198886715860e-2i
+.67951392518152442108442327973260811554e-1+.33907125039143951797926829336987211868e-1i
-.15004150627525523663553372700729760630e+0+.20675099460157562665603477547530677026e+0i
-.15289036734998431085704817033460859289e+0-.21200351768504691954880460304430223226e-1i
-.10714410089471008924625343290877179470e+0+.37859982648470552590503649424571049488e-1i
-.19126554178232225088294103098239620212e-1-.95071555165887882307929529555969200859e-1i
+.11977490714788422824650491062302272584e+0-.15161534566876622670165454891882665852e+0i
+.70626316568111216160798079653528123010e-2+.96096401229988102150736889730576523367e-2i
+.59316046514730746670869773872538712357e-1-.19906090830875148743622024183476069576e-1i
+.10842348121232086800156984211249862531e+0-.20729672460780813889126267094548768791e-1i
-.16819861967049388895526614246742643298e-1+.11023101156992286637999773976925575098e+0i
-.12447167749028903479563010951596390540e+0+.99844289233148610820398371337494705407e-1i
+.13588816965080576095468047509648637468e+0+.45703902232480067151479447669980046032e-1i
+.10870118426810338644046688564621489872e+0-.91686981073500766173337587007127429832e-1i
-.22296956072509765667018315595708240588e+0+.69381140028459419707978988581435653168e-1i
-.38449682386356713890669917932314794802e-1-.61372690484558502602823004669024327111e-1i
-.11432351465670160576492942615126679593e+0+.14506216565754923161496204188797658997e+0i
+.29089386074843277248954562488742441016e-2+.18019751933880806885556471942156867981e+0i
+.12605492356481103697097903678356704738e+0-.18899505186582930827791659105546924135e-1i
+.11346116610823816273383522293038055765e-1-.21300599967017134242083703139063041557e-1i
-.31686196363627662402058321185034754671e-1-.20099816303698649294749855377497535449e-3i
-.16421470175961084407763009097771231506e+0+.10228478664993400635147860880069743683e+0i
-.13796974536084180275225606441689279392e+0-.92012895623864615312315787656496952669e-1i
-.12457307478537259442154104409553464176e+0-.12447513398744673406222031654262307460e+0i
+.58077613919719804114358182366260042100e-1+.11661149548305397370754897866425361506e+0i
-.82175210672447666350846935701068138096e-2-.91184739744340336751967494306585428094e-2i
+.10787158353843362597144684967558976889e+0+.17868157990681532593476967242728987902e+0i
-.39186863094039094746403339663676117494e-2-.48350946549012132509746454737828292426e-1i
-.16802340614509668336210930315529673128e+0-.31338166610844838375187464072987900023e-1i
+.54860575205175258562258577580204161202e-1-.12671574859789168573418980622962160265e+0i
+.11367545538209452640917156141605545749e+0+.90465867974794741623867299161359875387e-1i
+.89787762497027763579128135317135282516e-1+.10106040449077173442972752133999353873e+0i
+.20482342448028877064535598349990958043e+0+.29728552115201092219912806474648616990e+0i
-.17706057585118551593504189898792658374e+0+.93135083456208684244365871505494601355e-1i
+.41002945952324791788799319606692744101e-1+.11394147274934369278231870377494414535e+0i
+.63284650974435735111747993218456563399e-1-.18329550575888392383637537451969298499e+0i
-.15119425287315785566754494794309101203e-1+.10809904663041077177176361234070827806e+0i
+.12601075740745820224986547587364236433e+0+.15924283519167568817040628768923537212e+0i
-.76826137701180710935821184547440009798e-1+.31272342770363012392303184012161995538e-1i


==> sicfiducial_43c.txt <==
+.30094765066021582603008525830536312483e+0+.00000000000000000000000000000000000000e+0i
+.71154361934376103803010982346539521416e-1+.10817675266155745956893075299240018786e+0i
-.18862156745109228748779666928821064014e+0+.89091904104842095304505755167313658299e-1i
-.10723264795483971074025624523103382626e-1+.42527893949855978720326615049999625554e-1i
-.10892731391769080694956937735010062903e+0+.22234300192654693688845124985075038124e+0i
+.95741026401522502899598735087065169998e-1+.12725845413865556084895490858989970203e-1i
+.59418616447285034288945130428814527794e-1+.80204607491237301111403855517298818827e-1i
+.68860118914259196409667590128267752194e-2-.29219967747113274955590364079622621896e+0i
-.13117189560915418543978766396794378040e+0+.11237679966078906013803518006793680970e+0i
-.99615533023583331620617180821917332627e-1+.14699596555544451837270705131763206496e+0i
+.26850150146592903927635618785426514233e-1+.21693181014853046123800433572124049595e+0i
+.31896286227309825800837217084206334184e-1-.25219406340462547273595310744200255983e-1i
-.13826784948673042100076285898204442537e-1+.12883245609150373749750062880375189859e+0i
-.61399076163404553268897204530501219564e-2+.19623498420680343648270337129697805405e+0i
+.73625793785984941085187032692376163259e-1-.45511906675150003353181156811114997916e-1i
+.24343590803070054736504925733619846162e-2+.75055858907229734671629200521921719087e-1i
-.36366744908998355237505185394329568095e-1-.12094591815205592267652855558689713706e+0i
+.27365900475435222743821419485099170571e-1-.40764838358928170890426119350153685452e-1i
-.13205200451024867457621296289576638481e-1+.50395547603033832254396349021010370731e-1i
-.71577638846768405600421239791792078889e-1+.39639974532576224405619794485969328951e-1i
-.15831739998758833046014863670371093690e+0+.15879354187987973744643882220002250521e-1i
-.79316643933690070814618100210743437962e-1-.69257892131636529405175609676335833848e-1i
-.10017049176956110537462988915854969655e+0-.49412233539820830792454516298253106317e-1i
+.64635268689052137759969122426401283832e-1+.80575864564755398077071009110589460250e-1i
+.21605098419450577824303046832635127949e+0+.18485823950289820038565798900255222468e+0i
-.15079568595172289956380167698401867915e+0+.13395638570619107799647603985068268481e+0i
-.72591040871500601861020976682051002102e-1+.82301686721138706663090105430740718756e-1i
-.54441990285546363809100041771503632116e-1+.43830944995025184539730698205373236634e-1i
+.12954269608711740880585788280882116784e-1-.39507797686353512414267518618653859228e-1i
+.55631517344322151526905320867653375253e-2+.16336360806572197668940535842933612140e+0i
+.10530411676201739633888989707608430585e+0+.95849745402567458635446368754238020643e-1i
-.40153453700965160828877337294833853682e-1+.11566465689140951224948930071604581487e+0i
-.60757607153683423971779229314745653632e-1-.57376409044201334211423166414319472945e-1i
+.60697992974816627947028448016889060887e-1+.17479777087022528689027284274996327156e-1i
-.39526325761553110448493215920916902939e-1+.18576007119884658955740477730491758573e+0i
+.26105068250202359235741130891294660735e-1+.23635254807346654306457658731971045773e+0i
+.16987470747417883660624537330717911439e+0+.10995767127708624310324457344118467420e-1i
+.14484104094367752263594315869383388210e+0+.21332480435387820317827311501971811652e-1i
-.72244516021596466768587938049703213880e-1-.11924543590227239923935745261626466481e+0i
+.13413088171035407063061533171521334703e+0-.35852403026489372146130682630104919767e-1i
-.66257587108324318134578610332261668494e-1-.19565564790316092305544510074244736979e-1i
-.84897695523415339494530803721789065926e-2-.87590617123324949088352080890213169545e-1i
-.53239275725520876845078920048527475966e-1+.66161286265680164278035081463644034362e-1i


==> sicfiducial_43d.txt <==
+.23206784661023187542012686890057257603e+0+.00000000000000000000000000000000000000e+0i
+.77634397629442449250506173011588342045e-1+.13235299460955040680805698029693651153e+0i
+.56792782477067718510647116473197187703e-1+.10571795611193623836193686922917365979e+0i
-.19734914438833083141139670078065011995e-1+.73706524535284834611937310592801993505e-1i
+.32287637005021603233473721403995435289e-1+.24311581276655967967590283584835142971e+0i
+.10248964333289923623741526076922504043e+0-.14686674381863924080279719391506925212e+0i
-.88116381382688295106059001090520567649e-1-.11098616612340786875042845120262655072e+0i
-.51692925429538874835666606826287093379e-1-.18895928109718012152329964796026746112e+0i
-.20078232858089153851966223740722624150e+0+.87392864630112072864175947115392617761e-1i
+.41367010743312237881926533292291212819e-1+.17987565429480359948117306199549107745e+0i
+.10878694845727681781100357905795908375e+0-.95475455819174885118788938465156306336e-2i
+.15239899483193247442813087656278759561e+0+.22899191916305733498422095588015038650e-1i
+.68594170370921036534277282042721655292e-1+.64459185141366799880827878010188782213e-1i
-.11999212023326896479467521626174995234e-1+.11352521446050971190764368442405878206e+0i
+.54649558536671656171294171041474239179e-2-.46196117394579381873028407930035730208e-1i
-.15876633673631623517847383062150380367e+0-.30226053861785579380416378556310643922e-1i
-.25208662311409206124600818970398754917e-1+.74188631089623823078911165629452421154e-1i
+.15651879797756778070620565107535584780e+0+.87241099833459313718032559918621382412e-1i
-.34845162373496688831235255383830087616e+0+.74658045234369310216234625998762094690e-1i
-.13224634445880372172955202706711834992e-1-.52714773734618608049011350314661678313e-1i
-.21985775480108605494313195150456471149e+0+.39990787919282527041977836376652434897e-1i
-.48140236905570715532873552194509225354e-1-.16493428306626203090364843721389682088e-1i
-.37113174313754018953774211255113529864e-2-.14121618690339532058624671287041170804e-1i
-.98300177691988859988280008291066993886e-1+.16505797714424697082225775996219171534e+0i
+.20811700830957371263934041066213758074e+0+.10893704283175007116559324399768132051e+0i
-.86969266840937530828590481783438228927e-1+.10025107578355602385071396763699134701e+0i
+.12273097294345892718204378976558990193e+0+.69599616930373160415343840011756795924e-1i
-.90332282794460919447522502027169997774e-1-.30617420882939783327341651545499084183e-1i
+.98581884738395444120426348279624618098e-1+.77449875364933658202991929210681877057e-1i
+.52001297423878053028194203321058220655e-2+.55215307093432887227400758305291598535e-2i
+.28962387916462124923911594249148381312e-1+.12799749955228451732133753414702963581e+0i
-.25496379713190145645384026113657340408e-1+.49699026137873102959832834618204278162e-1i
-.80479306912224304754578330996766015348e-1-.50451418437600683249929777082565719917e-1i
+.70048521187197927629955356232684148878e-1+.79832086559844592641692618091362166745e-1i
+.82834370534630630003337921792752803330e-1-.48778900313735313343379698437247098452e-1i
-.54816161335112931834641195833840886371e-1+.15838653309796601472534280938331065557e+0i
+.75397130857812874043689454309277532635e-1+.10272499995531330946186618202118510866e+0i
+.11270304255108027132117230047889439848e+0+.43153993071024616514123936763254932081e-1i
-.13022929119887492582011977395418902602e+0-.35291125829815764461753821868004293248e-1i
+.14513245096743628724464852217836282327e+0-.15260789137448837353800862709330829210e+0i
-.16636290038927862930046118553421676472e+0-.11741426209443379797162011665679528205e-1i
-.53965958322215110325193459361599722804e-1+.30902116353239445203339080327629496018e-3i
-.74730316176094798556562660886999658480e-2+.79326308425653502873413950417480405613e-1i


==> sicfiducial_43e.txt <==
+.22070449207664915409347896363346749845e+0+.00000000000000000000000000000000000000e+0i
-.14478837835593685246497715823301577568e+0-.13406412121885096403913649362640072298e+0i
-.19114277899178479590537274339645134072e+0-.13154086947065914489717957781894821542e+0i
+.48282967847648107281696925789100287239e-1+.89946538215352812889538626653850867600e-1i
+.10204975947189220942027525709365536484e+0+.78799573099174920619019138067293479502e-1i
-.81143301551958554881833495397347136396e-1+.13914199471629662813209160067291414649e+0i
+.23061017833502370052238511091124427007e-1+.15616861828019349100217944738174639212e-1i
-.42906286985000437942781926173412481017e-2-.77654580518442606842488275456545487567e-1i
-.14440444521675390724196208914398211127e+0+.17280274977892110400975322858883424781e+0i
+.55743108876833291057659068299833724593e-1+.29973245019238110781328566459384675181e+0i
+.10088270746731115467985942937010518221e+0-.48908932851174088367626991680677601418e-1i
+.43157710260998964987211546340647585164e-1-.11067760317485360210660150674806836152e-2i
+.24385114761360259175865042752169347653e-1+.29646998905560882471948348649493642960e+0i
-.28008611251122391873018892337021182307e-1+.32475627068537846516881574593298168882e-1i
+.23331598948709499193629067143260759165e+0+.14400327807269076748220443508132837199e+0i
+.14511095860055591099548019057761626114e+0+.32686987755368925953824418239661242247e-1i
+.17036514147329933593806699150406264296e-2+.87101313571701067270598327111269874972e-1i
+.15373460496908613375993096685636289567e-1+.28047412780450289409675981058558373680e-1i
-.95337131595671947181047366626719053180e-1+.36076894778500511563615707411916155792e-1i
-.17704234248330300076811766721529665357e-2-.10569539704874296135265148496716338337e+0i
+.29555207349164673723371693994440893534e-1+.15920314136017950570998464763077479172e+0i
+.31709579538105770058861521631247867036e-1+.33575534979027266888994317655822535117e-1i
-.37647746665330630330491157120281889423e-1-.10186247101101348861819896278372532215e+0i
-.48245585280899958682542989998222677864e-1+.14669116978100072148748849750409008809e+0i
+.11033371452297394961627917713383051643e-1+.27881558885372436460755120590243363215e-1i
+.15635161451217455925342011383413265815e-1-.14288145776743409795236661964367597856e+0i
-.36211938832861421395828748334040985170e-1-.14685792193545012258837993589256404429e+0i
-.21855917106104116776078801313299292779e+0-.60069051580173057375771266792569669591e-1i
+.94362747127128559046394907704440568743e-1-.70284851287506593273224809099281096922e-1i
-.13105446109582980950877289084599998142e+0-.42291429610267062196443001284080250057e-1i
-.13426075990528475312982675183376720952e-1+.83992298771078238905144282530640052333e-1i
-.14456963042251303942597810186737227987e+0+.14736015649738186473115447536465050416e+0i
+.90670412075670647629208522005123314250e-2-.15667960753347991885539686685378908672e+0i
-.37483943659408065829394579204075399096e-1+.97528400376552459554018093973599312909e-1i
+.25650074503331106781157212076504867588e-1-.43883547847378811799831432086289590954e-1i
+.14827575433504620222976452019598290658e+0-.77139502571787627316350336015510620643e-1i
+.24030444383406954190235500897808134806e-1+.19520839064713726109009516847329677569e+0i
-.69417793478954400177815534350142842368e-1+.13025500534252500318705941226897994801e+0i
+.24715621195336870225165372656530681391e-1+.61593503840397314465327596120683091346e-1i
-.38504754660361968208253687365407226451e-1-.39511564314642800391213110040540905760e-1i
+.38024178303472353976150711934049771663e-1-.67522874779888574690021925148975758726e-2i
-.13268013781311167506968617476299055950e-1+.14534975354442082199404246058246702248e+0i
+.13444694574039201193566513932924274384e-1+.15289992396858851386908791969493458765e+0i


==> sicfiducial_43f.txt <==
+.22127585816098130382625962562870423274e+0+.00000000000000000000000000000000000000e+0i
-.68583709370828079463237661451779784636e-1+.18321475801515228657865423560241008862e+0i
-.36806640642130657683537097907475536264e-1+.66083605301697743409211545374161079669e-1i
-.63295850078194597783918203182627224224e-1+.31198674612764275006169393963716701526e-1i
-.35923252075879028289408999466999613958e-1-.28081816120745705002251661010748584602e-2i
+.11988793638617748380635456437660951848e+0-.63344143285153356625458667267392295110e-1i
+.19691993182190556251784861442527741673e+0-.10982738413718043731809990714379331809e-1i
+.27889183198071348138908752811994150731e-1+.11762166288803036721019092756837987837e-2i
+.20968837314693414144833936384286059030e-1+.21744910469299154759123072954401141041e-1i
-.45699346353155280757212158240529520330e-1+.23844503030932437182522138237663643802e+0i
-.91675713383403020018883096734386449695e-1-.91687250215272228425999146902278948586e-1i
+.13594225878809885050530027470753817277e+0+.38965690973910871430979584835485650393e-1i
+.31781485400561472001058038106221557442e-1+.29220076777787810373703372297889439420e-1i
+.11399311305877985323283192495139523418e-1+.22610001553308674061291827896572212720e+0i
-.50730973842601609286896540234779882590e-3-.86585971356459321506689336362957118704e-1i
-.73521590555157400084268010201994492971e-1-.16773046011726958346103776754493938993e+0i
+.53475797030494464732374403813323330115e-1+.23875379880758576331795634484745476405e-1i
+.11842287247831434533777184633322634758e-1+.10999264758250299342015719664501126457e-2i
-.14297762277334215733062429066753502724e+0+.91591510149825788351803789034215148047e-1i
-.80061123522113222539296158238932947676e-1+.12415219057927793093087197692326276551e+0i
+.13401311475667555630797114099318490059e+0-.48451869056695498767922505402575694891e-1i
+.42178195975718277344898067483703165288e-1-.97349396855219063681915126349329123956e-1i
-.13662191958073521197892845376597127154e+0+.72815721529810891764591498667366404990e-1i
-.17581676076804238758040203880159481158e+0+.10229645726860502931720241780996801921e+0i
-.91159736186217611112753003279727175608e-1+.22187469739067168888940328548234652837e-1i
-.12825154216566797181773069011627472503e-2+.11902003770161516276178835010247914328e+0i
-.18044677049815483287846870931361118694e+0+.10102619403962272678113274844227877939e+0i
-.12564844656349585964672443526018890361e+0+.72078878840111891169192075784372576806e-2i
+.77233888422811333283238311117931356782e-1+.60531028826127934370438266125750483627e-1i
+.94298165115153843001667366211657286236e-1+.10310333514320940233153580975063479975e+0i
-.13692461930021119781169258547481694929e-1-.72166983537830874840448369789151660881e-1i
-.80833193820730404453862729919210718884e-1+.59817976073267639204283590822512098911e-1i
-.22506156646101387092616483655220617416e+0+.20145282401468514637893944989203298567e-1i
+.38622744179164784835760895510525341223e-1+.99664161999453641722086720063752624071e-1i
+.12073332812789801680551113566489296981e+0-.23805047861955348956538957162907883989e+0i
-.14314549454382892375007367039801529835e-1+.31173014011728779788779791463265654773e-1i
+.29117967533464151761866740752181813936e+0+.54154208096900256504733985136697495133e-1i
-.26273091207752010544196965103917972805e-1+.29988777858495269234642216478453217814e+0i
-.99878654046997097049343475297666919544e-1-.58489290228559771355824548764702664366e-1i
+.77168390556821825628538141306778381358e-2+.66465543989802918846802733013699916881e-1i
+.65632489298799879350213290194056884981e-1-.90384722508635759859040552531765254470e-1i
+.94137959780895722791210963190264867679e-1+.40318534928394557674353052035858953638e-1i
+.12952537729695004656462241876020156199e-1+.14235170468361622191378297363767631849e+0i


==> sicfiducial_44a.txt <==
+.19852571132674298408884747585124711018e+0+.00000000000000000000000000000000000000e+0i
-.67160634697193508249600085518643510752e-2-.23356792347032224019512405687907179331e+0i
-.14058384783170628024823227142081874893e-1+.24008001723245078122954475579231713305e-1i
-.79013623862614565820291444280794085842e-1+.13216121807582603330080723994442152764e+0i
-.14699239085678636808917056767800661561e+0-.11888006173708029380018725778866373789e-1i
+.36744693441776451289368609269770131284e-1+.70346132199608462084942069779041311816e-1i
-.72846610122862124799982157727836615072e-1-.14528785107625773821276040962190245400e-1i
-.19724482458245767838259592491131154518e+0-.18530006593724532917239183327307262725e-3i
-.11899265817777007312427810330623470194e+0+.29847417283036809652155284772798062605e-1i
-.48433420932471203176859333480268519147e-1-.10641559535518185678743013274090198972e+0i
-.13662497846517257510523680512447376903e+0-.20066954451753287597921922313340193571e+0i
-.25274031871138558525028037201583387164e+0+.12213810424512951775660996403102663844e+0i
-.53773182283936580392020439812317009383e-1-.52321143112994117716604293081927446445e-1i
-.18012451074685128375998500460566961431e-1-.23425205964915157673282697358864092613e-1i
-.76732838907470661836043199389614571288e-1-.23772145416092672055762984850323833312e+0i
-.14785219505159270396532561711732425233e+0-.56697103593412731805224389948044714034e-2i
-.10142565902132578147776299520868510315e+0+.22749191367719157356037868915579895847e+0i
-.67737388319895992878640804113807699443e-1-.72285774472898458763592839979530498443e-1i
+.60921540465066871581989709733896279357e-1+.57202131938890240156738825940777070100e-1i
+.19269097597462448498369750079734219792e+0+.10191294843903949385302379260815634031e-1i
-.92419580261683333747702199710209468943e-1+.12062429775726654806066127316448542739e-1i
-.76335230613657358127353268571608677067e-1-.76782398883987682875367468764346350410e-1i
-.33489497531797338837322287748815060961e-1+.52570983407845241214535077496163052595e-3i
+.36083038833800383621123834756419385361e-2-.52822452621114787712396635586029581349e-1i
+.84727476133347934536732371675987582272e-2+.13467340868197878824513539916613056621e+0i
-.37455864240538573179502820802215320968e-2-.96022609808096019942998369789284176056e-1i
-.49492466363945533002278587168975004537e-1+.40211088072770100611933843990258438176e-1i
-.12068632867101933877780639133543981770e+0+.16713941978399356474052246275764515626e+0i
-.45315044907173435904008692038836246000e-1-.72333571462700850345966233146831702235e-1i
-.33650033764252795085308579807758135854e-1+.36129119863036927737626547161136380970e-1i
-.51175261953231964418261453393724226267e-3+.26817230025631406817531183817044074762e-1i
-.91482047579750747968833517044594451569e-1+.13128384723685531625233759678945432022e+0i
+.68631244595809147598726160302442400203e-1-.85915041252525751061242360782064118348e-1i
+.12752936734300873209278238559630876934e+0-.26620119357060944151306017784084305479e+0i
+.91626935133970854432248416238385948231e-1+.57986224741854884227842061903246982670e-1i
+.18982498975944137797242245265041773596e+0-.10773488618010688281684568348633823267e-1i
+.30935230698796430502310925839935999908e-1-.19385727430001020104115841999236704749e-1i
-.13337342759700485228823188672101466842e-1-.47280918633316548848049123480301647313e-1i
+.42937399356425465361490421597619563216e-1-.23162254719829199070579810184691491157e-2i
-.48309146317635210734962227498911160351e-2+.14365812135574169163488554535121657868e+0i
-.22259101138469406398046320173436647040e+0+.38300163100956916155708166910772206845e-1i
+.63689791057088183625577293629786849873e-1-.12918255063839200132538121294240259212e+0i
-.80523090644358125972831627449232469170e-1-.14952521779161011359756509359757531767e+0i
+.19468671999611287511438488116455032518e-1+.16421567348976508266181114261991441282e+0i


==> sicfiducial_44b.txt <==
+.25896081644139044702463600607231522276e+0+.00000000000000000000000000000000000000e+0i
+.81974575920250981668718596305683713345e-1+.60858596352799524713258982600951639474e-1i
-.90846865397602982190518139246955693328e-1-.76613379434419738939692929265628623934e-1i
-.83944950878233962466027922088860505576e-1+.41995481401299308446986754123409606978e-1i
-.10710004762199588817603696841619588189e-1+.32234643266205234258727484833510980978e-1i
-.11791368461835770128390132847248475554e+0-.17638300519773405615668802485931948971e+0i
+.78198979351886551304518830990448961653e-1-.76245590664279538683730438251268833375e-1i
+.14135431293861195796363425395669102931e+0+.31173023510964396258248808885383431048e-1i
-.63842293957877216486203480358128930077e-1+.12178298406077115514074421986787585410e+0i
-.64471012645091562998620521690672400832e-1+.23574691833444949911689380981186312985e+0i
+.12133156629354932700678004425449325234e+0+.15116716372060048371156642111084327986e-1i
-.96551352399796633942959118188797549220e-1+.35451891133902747203790503604860738596e-1i
-.32516616198703137889497878245714186643e-1+.79321776204848620058705991846935368539e-2i
+.46446721074954741540528775804150343904e-1+.34121868486449496207158066980749991855e-1i
-.22587317960573237363541081949959386387e-1+.22219538214895298445822933489388964133e+0i
+.12997437200828787810056525106478380615e+0-.79184237059635185630579768216398614452e-1i
+.27218644235632939929890605872130503034e-1+.12958523095122123774269929433566158175e+0i
-.10638382198587959513174271965655103114e-1+.10823430316171323565658291540993427654e+0i
-.12261935878188292848663211055037503634e+0+.12529547611914832068256780579284458714e+0i
+.16713434252392436230475439273875044075e-1+.18605161994589539495666599660930979251e-1i
+.16720938810316223870746526418101470441e+0-.52795640806170145141324829229659100650e-1i
-.68806680168129364999933257909103282714e-3-.32462375147393507460385046846933978063e-1i
-.13277365561046352877925884634095540568e+0-.11266760330883648136794590530694513453e-1i
-.25162889936187299221098873061490551976e-1+.66020334407770618638247652986541278851e-1i
-.12953606302084977525344124263315000645e+0+.79973127568485769658142348793935764010e-1i
-.29654328789509820174230140038786971076e-1+.10940481337291190084249249709118168837e+0i
+.15290250261965422825885639432247116492e+0+.21164959443293435676316264244630941942e+0i
-.94696812612389675357487128262652881650e-2-.90066292387414370611011385684978093229e-1i
-.31721773781617065419667344060333535705e-1-.23837639161382448387275769183100786762e-1i
-.36264743556094245895627998503293668052e-1-.23872675407274161123557949831995243791e-1i
+.14009996473076350757334484420754448733e+0-.84752040919805422084428062891999074408e-1i
-.27584375283790302344334483919587090370e-1+.18727874243761646807827536404704689821e+0i
+.46879746738103869654447993335998482995e-1+.47938102881847081406086644034038359343e-1i
+.72697899347756218787743856862026849577e-1+.43778976637993202268135776160516766514e-1i
+.23416384681389244140507244478053483457e-1+.26564378238902826915155503192166584755e+0i
+.60412482976935661555235892350319171833e-1+.12277387029042733427950488293356261071e+0i
-.18049272918545731555293035966689729493e+0+.33287914119053116890491204665636148707e-1i
-.59051793577783521363820304184716774985e-1-.30483258779417146373373133001864966632e+0i
+.16609869806755366668623724365780737984e+0+.10822093938116794612111115648300919290e+0i
+.19016938388337375270682929968745433099e+0-.43111271697722263560978329233455633303e-1i
+.46288242252104659975861034312926922337e-2+.15626607561677124371934709666386931778e+0i
-.46391402393696623391862430230971160291e-1-.95960417581616130249405777802405671949e-2i
-.69126094293852344785611760774423034464e-1+.33026214427053886656339591597011916499e-1i
+.12457601126418589281924156454676928422e-1+.58647951227964510085953461107474345310e-1i


==> sicfiducial_44c.txt <==
+.22910936690820984973453302400234349601e+0+.00000000000000000000000000000000000000e+0i
-.11412014975483302864278720678834764836e+0+.19395953155070585133081779041277305567e+0i
-.14710108534653079705165038408298949485e+0-.95588853280639159830600042212253347291e-1i
-.86716801266322402933589318208361118308e-1-.37250897085668826260172831741287298369e-1i
-.67325671503325228474797779254570300554e-1+.10920949466302801473111402382698302107e+0i
+.87836935061299928444455090346741917207e-1+.29393728151206595983280451771732065083e+0i
-.70739638649808157519414055431779778202e-1-.13451475835631236248106238673045715123e+0i
+.46951856889460605039791995477909452478e-1+.67974846156737907055242214378621723021e-1i
-.33989077353982484156849967780033458022e-1+.51747429075413838784614958616052621376e-1i
+.12645482163028275104668708842921637255e+0-.23879389572880422523681025284440846543e-1i
-.11270561497536625094620751082078728227e+0-.92373576305722084681786622461218742558e-1i
+.19698875375990694763741918907145984066e-1-.52460083375050705695151046292286967804e-1i
-.16923815527393143370589366765741744683e+0-.39929380080346148073351507612554051006e-1i
-.47458167771162828550860004147641869162e-1-.17612247823877822403257249486232910069e-1i
+.46037274673356495275954282756686683800e-2+.21831225677304250405639706380997625645e-1i
-.12222585426711097006982043948684954507e+0+.14291067014015299855781841182180376313e+0i
-.46185743525189705825739927257741984223e-2+.96083598538381549626713083100125542333e-1i
+.50529103409468993013260119832469511835e-2+.77647093137916534882925980556046805084e-1i
-.18082162284164117576543312511700500798e-1-.82877370111817875886907585993966301369e-1i
+.92477233395698714579210294271000310212e-1+.47543222118649536501580517465352560066e-1i
-.27975660527353441703353581199166134805e-1-.36985198197782976976154619562391830731e-1i
+.62713510309058520743732016680495977393e-2+.37614422113834333643297458898724533142e-1i
-.22824350185051397478266368233571395226e+0-.14405756025818597217017778187764480776e+0i
+.11854627434173322204176553724966534250e+0-.83519922741570854842476360618510801099e-1i
+.20311336751432637731247406992287822258e-1-.18892105592595338673516136222520273185e+0i
+.10634674005522362680586300849700375588e+0+.15669397686449361855595140138154401694e+0i
-.38100503067066389463350620720411093624e-1+.25646024457830123771226007625586361574e-1i
+.18634543648889890843154320291110463144e-1-.71615303635022347871077530181125134233e-1i
-.79671095990096331014820668199242453051e-1-.76572611191113167574468704036607930952e-1i
-.83223146543126781560222625386383040321e-1-.12215183908203278314526292822439659638e+0i
-.13927174842915025585195183875293018629e+0-.16029732077564651771254952989971985243e+0i
-.65221109117877420503893158240788225422e-2-.24649289389299558999092541838207443549e+0i
-.23940868311182198142663725827878532852e-1+.64690668706331928741139817659343357728e-1i
-.24074911534983312434267628183549198380e+0+.13941596903954521649316626134338374596e+0i
-.90891361833344608249857085866470692633e-1-.10057341704654622080306898771404156349e-1i
+.14187684201551656389552226208232777736e+0-.20935678453274018758698260686021622288e-1i
-.13924731419559880598952904734650006283e+0-.94677926268102024757985475133298090471e-1i
-.17842786950106563848406744864145833337e+0-.10694299314251764950987176239672370607e+0i
-.66534782760259134316018547122878942245e-1+.50297106559778464059160774511227474082e-2i
-.17280268195946943749686222394058895617e+0-.48248424070330805872923468297119973205e-2i
-.66009235606833430628423430793432375585e-1-.66335314171437324650542940377007932365e-1i
+.53854097963269489131573668598465871819e-1+.93212005567006747655503814570256580322e-1i
-.71860396974383195333743358804449978431e-1-.51489275996285108461625290847506548398e-2i
+.10180969328714276100473448283056682900e+0-.24614397134560349724772636851041285356e-2i


==> sicfiducial_44d.txt <==
+.28939328937446029838706992688419384957e+0+.00000000000000000000000000000000000000e+0i
-.30101797058623297242626159457853200564e-1+.24998711952918605734589481911029456553e+0i
+.81530150710584445253438499910414827784e-1+.33512294219781726622047223137127542646e-1i
-.10305719485576512157553473427054298520e-1-.84170842887572348018830229158145029568e-1i
+.33303148265044622275628817124718882065e-1+.23326055649891159734301482999650415726e-1i
-.36773688952448074455120742846972115989e-1+.48938540049459377654149767322410232316e-1i
+.61707862134849542135203520554847872312e-1+.98431041635536011494761146809037780728e-1i
+.18881356094753235878843101812616859518e+0-.69444811841043528660893086901141853201e-1i
+.94503802503555362715369402053955373152e-1-.71626078993980277135485875202322009436e-1i
-.19865578967719618822088576190698565114e-1-.14575564498701014395152006612127110909e-2i
-.14485239359661724422822598358524095618e+0-.96388944880541975885133561015191479061e-1i
-.73177314139779972335764062016208060716e-1+.13749951119739166284705186337421054063e+0i
-.14150108682489749222200895198698774585e-1-.10240618093812590402060940471619686238e+0i
+.31316461582545824809613242857892552098e-1+.10815269380816849900240359242109289066e-1i
+.19510959454754028883723675471217071902e-1-.16579418721420908959610595846496114755e+0i
+.13095455579180241817027893729794881000e+0+.16584295653765339387176826114221253608e+0i
-.51661285438328462380433379725767754074e-1-.37666913728355330337942171729570757790e-1i
-.14214764390046787864764345654927994006e+0-.30437817007001396903525967000863236288e-1i
+.10179313604662681121702955152113093395e+0+.19496175074770484068064585236526326839e+0i
+.47829740036850503086889236597539655025e-3+.11782906164763267148525656778276705824e+0i
-.14186060803844894035986269194190616457e+0+.81683220362666588320470154932445605124e-1i
+.25137457031348777713069992353176465199e-1-.20035858260236854987486985437314053885e-1i
+.25417722852466196202574251079448939031e-1+.26777513099026473120368230029198564151e-1i
-.87283832230025864009710999572587318659e-1+.21324404662876642826708984551533900074e+0i
-.33958703673853835804922078563563269728e-1+.44504458265594130348222077592811515170e-1i
+.45744125841900056177484143617637750063e-1+.11924574614879513869633063188275989097e-1i
-.86500489498876308961936686391927133021e-1+.14531773750967331689762211446793973152e+0i
-.27573455089224956825148607706178574966e-1-.34150943652521396095581184544170894227e-1i
-.71192829667436858041166544523428019429e-1+.31196832936513669128949820490752631833e-1i
-.25508700792822723137708107936648384252e-1+.55845132698207442857026714736773478434e-1i
+.82199211514782661610539993332524068720e-1+.18450137501239299482216491251625641230e+0i
+.13856874146680949410649125980389665398e+0+.28079400704352618008590162945450697752e-1i
-.24414298963458778892651637204765031756e+0+.94942627800233214181562689713501837403e-1i
+.57889194051794323653556431022854450014e-1+.94390961552516527735052024339958626633e-2i
+.27352865752344245579885549845960540866e+0-.57069348472764565375741846213075680241e-1i
+.89797549523558979689418706617114762147e-1+.16533932725730419990113698551282861773e+0i
+.33305501918155511865211891917015276854e-1+.20549665676285179437823717154642588019e+0i
-.83708103486326883984053573547412224838e-1+.11067776758794631853607710685564406913e+0i
-.93433936791574767403945480087480338902e-1+.13747646438899105809167635803716942899e+0i
+.59633577220063543795573533534534021979e-2-.20588627120138823739572146143859661643e+0i
+.64303975952890154386979688758836843448e-1-.18967606690262460342329917666800685465e-2i
-.24168378167912885791849536731063523921e-1+.14530128857549553940182420117007680219e+0i
+.33638851053807165944669217015310344699e-1+.53410117102324552223010877753971735466e-1i
+.30401662454522492771743046171445311642e-1+.63397992346890373902998496607212910375e-2i


==> sicfiducial_44e.txt <==
+.22427554188798862489319731994645517019e+0+.00000000000000000000000000000000000000e+0i
+.11386352120564774824993187041497654686e-1-.31675764682155905890475400095732820831e+0i
+.14090736238403789599829289433668020308e+0+.11587666839593027746338404488208564467e+0i
+.71568638106293602568701868967050690027e-1-.13859129453435527614763081012341864581e+0i
-.31874124396505066389835425772152691491e-1+.29998792937756401099991289158099526078e-1i
+.85556044167616877458530218234488836277e-1-.22421359918240187558172011155221193842e+0i
+.28195619973476064902703346063444762298e-1-.47236317711418647360255468500734225876e-1i
+.13357391918364111320927941515374356178e+0-.93058789252404631202921346465274786158e-1i
-.18396265633039652005038034719347071481e-3-.20667325637139384558897935557980043261e-1i
+.78664331065145111329510588837582147022e-1-.19409483067791240407300519771006385905e+0i
+.27361375655699444629994318989976188493e-1+.13926247423174328970516597472340787029e+0i
+.60448086958326352292160246619652999355e-1-.61453460937384941940184059679233572435e-1i
-.32406402747198420863297194795918273489e-1-.17810163307683127733228911833934240104e+0i
-.61572652261244716280325804281755707124e-1-.15760949416277115476389683838330540835e+0i
+.16826438264460938212610836661463396388e+0+.13367104866716559902258914651141191406e+0i
+.58729876827505422423543961000885747347e-2-.91902790534094318489658620920964963493e-2i
+.17944074953771743008752823919887783727e+0+.46151995414119266204794925038069071564e-1i
+.85813269174645943838580160702654017427e-1-.11397833410486042027713132308910286715e-1i
+.35811596527630248383458880582117310865e-1-.10580274174868492983813015581986801182e+0i
-.41900444274796438918412213855158709941e-1-.28473857642708115435122393741105944913e+0i
-.69047536131452194324707314516434058247e-1-.70915170480897416925528704709908629064e-1i
+.26782600560553974021448921612061936193e-1-.89342517927319186151340922713062669520e-1i
+.14523366401249693202700758592550256699e+0-.22313762020551200249345421255210607343e+0i
+.94299079423822595701093588558301156727e-1+.56003192492199615892726497625988883875e-1i
-.32956531677943835836642534746146791565e-1+.12889715409791677533488204181499989229e+0i
+.78944710737891442104173374310583542400e-1-.82462530216172792598890484474234975079e-1i
+.20093911419247004594543298268906278230e-1-.13436532502357529091034028879075965537e-1i
-.66702311394947675243587915769974111330e-1+.17570565822320462535003317587329938913e-1i
-.73216783308513132227042010180343898561e-1-.58173133998860273253289884618293386660e-1i
-.19320522593486328123317785815057733298e+0-.20067787690828733334429362242486666456e-1i
+.33177856330240158510727577238239685887e-1+.14282849643440686449129307196160466458e+0i
+.19626177331975776604635488829580961616e-1-.12636648188290554241871365058049776429e+0i
-.19759800466776820835901408193015053784e-1+.98128253286426451887328559547940124162e-1i
-.17518546424709538963026115980910948737e+0+.15778944645450885507078961313084380976e-1i
+.69531234693926547009127902193217282583e-1+.56656207529885649617890748131471363643e-1i
+.37562266999774836645418942430180200743e-1+.49961706480365602561288126835678346893e-1i
-.28137259347983151170025746786698974560e-1+.25278114740627527170955740472007563326e-1i
+.49291181551725710013379439487945177804e-1-.10082230381663319101961374220310420418e+0i
-.16570807052043116218711174588305360873e+0+.42644671191852987032685146029762101633e-1i
-.38537286804031254829811951621738341844e-1+.13873145951099940806782149120882241318e+0i
+.47932564382519331177604016118634629246e-1+.92627571393267720963978254278757204098e-1i
+.57085295661163913097148058005840063097e-1+.95295557282716805562290565680101564591e-1i
+.41738351850881876392227861838240890623e-1+.33834974146943168516371472407734207664e-2i
+.23900240358110998374845355452739064805e-1+.14694599317111940167651372488255493476e+0i


==> sicfiducial_44f.txt <==
+.30614085127211577234944581854017963012e+0+.00000000000000000000000000000000000000e+0i
-.65887408009649634974097887656706307220e-1-.23998651255254332611467247384659820185e+0i
-.61600881478072403289811882961713570057e-2-.11965474374831950528927360194300503111e+0i
-.33636260906169717434431540706833186977e-1-.17409390980395768499477832887181719939e-1i
+.13225499058963198450331303673101259171e+0+.16539738032851062978308012852825640930e+0i
+.69380183053486167637847093343064310019e-1-.39673561260918792348705062686393477247e-1i
-.91685240078816544788696124183064998786e-1+.42819810044554196080920382554260785201e-1i
+.15136535117722682902839027671052137786e+0+.64114452068364562845792502007606118315e-1i
+.12652372020776533920477488980396456185e+0-.18629955925021648435875174312160652953e+0i
+.21540762945199572186346811055220552824e-1+.26883365788266026984375361803720797863e-2i
+.37056057687362575144731895433358650883e-1+.16835558113261481964129788532385436175e+0i
+.92423373761121192578651204787861819467e-1-.12859154765720108070789187727487495635e+0i
+.23115802349859019595919250469773747155e-1-.15508934244286502678362487615663409472e+0i
-.89461888410630470280728785519230896834e-1-.15579664110523021427110322049737448312e+0i
+.78865700068382503709338381415310253032e-1-.19825033296148190203504948393797841072e+0i
-.53626642676541086098543145415694583019e-1-.91113349621366106723486564129330015187e-1i
+.17842875980623134749813088045024040102e-1-.40255675206921235106766923150022923453e-1i
+.10503530680946911444674725910190871901e+0-.11458485273883782500018052566913196475e+0i
+.67022066426483457758963673005991446274e-1+.26819677097267628589979414124300509525e-1i
-.72662698304735090905700281092791408864e-1-.30233932823142142864812673575731474293e+0i
+.74844726240347597493647725756694221478e-1+.58995917552293085598057748186291216989e-1i
-.53872613019568030081071501852943908027e-2-.10185076546641622183993291734119548965e+0i
-.89394069914079973549305581954203535123e-2-.13578704885395258933059585201767322028e+0i
+.83484579204563268793774221834514806408e-1-.43910096349684903192035109933277501229e-1i
-.10597856026782223609765521927836626770e+0-.19904089508184322395588355999932180444e+0i
-.52714240911154450851771217455447005664e-1+.11536525505011945173429638875176961474e-1i
+.65239883517100041433804788657345708488e-1-.42015112189646615512067579622647756653e-1i
+.25786751080644984273575870714804470355e-1+.12158264171319309328935890491405432519e+0i
+.11392031552996762076436683105201229896e+0-.15113652060438161723254623921776324813e+0i
-.79653930330271459511746609245077985497e-2+.15263225854508516386243448303534973945e+0i
+.12223620533598253381152070733831241031e+0+.74375332624704752957029011921175867872e-1i
+.96061742740089786164470191617959541748e-1+.36941564454312729217475575800886953293e-1i
+.40578229781453459082182796341506810130e-1+.96106873950079666807544255899229578879e-1i
+.13385347860478420290440899594038247600e-1+.68765428631194437636660924570647217411e-1i
-.88620038107788429491362910419886167261e-1+.34177153824130644677093592034507378052e-1i
+.47641269981541116829475506479679262847e-1-.70682441349524131083924816802165096966e-1i
+.27400211936069532975513490963988534869e-1+.17344777919127814832584330253447211620e+0i
-.74286964481157501508914058223364700685e-1-.71292055874707220752364613413798308224e-1i
-.44869703897919530455874243116314486611e-1-.10862884703608018183957280166809269957e-1i
+.70639118939786773116921989194693966456e-1+.11249944413031695152236159538974449306e-1i
-.52490468313765523874743426607845299511e-1-.71576276933130952826346914663953100010e-1i
-.51642808531889111317209663807319099597e-1-.15123191130812899903069555840361552758e+0i
+.22307943032866365211266953850047528211e+0+.48993038708946059444929771727679221067e-1i
+.10907809109931550538391305432027006953e+0+.43503276576850886348221915157342561940e-1i


==> sicfiducial_45a.txt <==
+.25851048546098753819726027025691310030e+0+.00000000000000000000000000000000000000e+0i
-.86874523736301025312547490007124539083e-1+.17957140466649532499868259752856160434e+0i
+.82328090890252343175491972025906135461e-1-.16108315589990800755738583075643344558e+0i
-.20226824183404956223444970659940573758e-1-.32270231051922682697492368964423302957e-1i
+.22082295018276758821263156935591099484e+0-.67515743599304766008720739841390536977e-1i
-.55653090723685309156421360104452110057e-1+.10194244729881663776508063257471606665e+0i
-.11312737044292975476139749131691735698e+0-.15786813874741031461117076110084920500e+0i
-.72753149180980440420235873280285028459e-2+.55148689424250497702012717710422392331e-1i
+.22056749999202261966036394256426454683e-1-.15304058887958056644145427238831072333e-1i
+.33524382849650725342211505653638263906e-1-.18503046269215017048201878409919212965e-1i
+.89948050516376204504197526386362459918e-1+.51470991971764855419961009126845875299e-1i
-.14422415317842915754866595318254635077e-1-.14790650986871237840621301937009730789e+0i
+.74020716005577242435254875270123298407e-1+.55371626811071534564785640204080057044e-1i
+.83712998771397900315705432982492294378e-2+.41114697754614578580536129892775923094e-1i
-.12111815979936470473166613394594741583e-1+.85429970586808711348843168186581202735e-1i
-.97951171253772476679550717918208990966e-1-.45061258259182529890453994721823986390e-1i
-.11703146336920140792421946419866034686e+0+.11708169396535003620129671817040284833e+0i
+.10144164738168068140716403007153575753e+0+.10662373223699043410527012877844097454e-1i
+.13031780852346054363918586490725988864e-3+.50678674768957193300795027682288878420e-1i
-.11235374994961037896443846678004875242e+0+.35955713598026348861671012140707125982e-1i
+.17400311048971770600247513406612559631e+0-.15752940958449787647332389408613466110e+0i
+.61426110439375976538568106868591551631e-1+.12853489006479630966774992778700236342e+0i
+.18100247828128934715137574619053706071e+0-.95657614367355051437123548438587002514e-2i
-.45853456371407958319177346854441870464e-1+.18908441860041732570250022549774965056e+0i
+.21534950175457165931086353505548261967e+0+.46182564772022300809654282017982076984e-1i
-.80847772732667401599602187656407207285e-1+.14101477571614522702237833317787476110e+0i
-.99918681611935977319698523912691709878e-1-.15396354757341994509197694605876201611e-1i
-.17837024794189952824117185147882096085e+0-.65296726664941465096211340376594623182e-1i
+.42228969802992778141622619454512764188e-1-.36987915546170175841228795599086500621e-1i
-.11377256732039184576132132485055608507e+0+.54026443245011049950195814900216682584e-1i
-.77375654618841021706223194699651181583e-2-.49316394854726158134055599386257496185e-2i
+.20584608293874199146785941284101073204e-1+.11248755290860236336305958365580664401e+0i
+.81679026986567587306360189078873978587e-1+.32299109273114759707532233968721028636e+0i
+.33162598749507497271040090807238474643e-1+.87095461699574034997035913022435750210e-1i
-.10575376828170265129221415104895378249e-1-.19011124239372679664274001617863677994e+0i
+.16383328855690353061450336507490333565e+0+.11332506695252931032767522616738026239e+0i
+.10275033751453401992944748529426605825e-1+.37031974167221344472730890341016889058e-1i
-.78737924968361989167743742416412790324e-2+.29251358920776365696237484013377612446e-1i
-.30167667912101246436486928814484738155e-1+.17141824828219636248342349942240401147e+0i
-.92864621723968692036249768432992120470e-1+.12167034955194224103401792474656549908e+0i
-.29343077312974138565465750770370650083e-1+.15946954104998146375392212715981972371e+0i
+.17404134620713051460680829840273642498e+0+.95153892422799329325942557034131330582e-1i
+.91549393702538474894850782208196442439e-1+.37409783682417757569561902969561084741e-1i
-.12315441618959979691898504922389589262e-2+.32546735829251438896245822987333111246e-1i
+.62364481343694373972541566804270086285e-1-.35981034698587440170203295770586596002e-1i


==> sicfiducial_45b.txt <==
+.27160327010348087354065215603055300578e+0+.00000000000000000000000000000000000000e+0i
-.14008764142403460792630155670379307934e+0+.61659673097019674546286833087179915077e-2i
-.13826054502800866008486065991194727398e+0-.19844119579124326675522057509437421255e+0i
+.63838430920612762307772925953939924018e-2+.97569510133472227759561832287733615718e-1i
-.44210232704253765213862524759559749494e-2+.21495778738940140018044783387945411943e-1i
+.12278761464025956645408207053007033436e-1+.22926777190354791005925799259945466304e-1i
+.12937305913945493376625863329698456682e+0-.81932194523648039388983513754762404360e-1i
+.68919338316000657923792507095584398598e-1-.10015230895272423044951055563548189215e+0i
-.71278669080913076441009607857361775019e-1-.70970442113466730398539595152857748842e-2i
-.34828614477070922165435638703001079824e-1+.20320063935120110403469886679412184469e+0i
+.27335816469874886191401389921401716837e+0+.33214044473608178524891352381965649291e-1i
+.12443944712356764865048150353411533644e+0+.73579187386287295255313430390431662921e-1i
-.27131806047788645881307738337834343501e-1+.14662606811515349337184058061295520613e+0i
+.13773904709306822962524270282726483687e+0+.23451084249287750990449322214178136740e+0i
+.77572122883831927011458673430538843442e-1-.46353858375558308169152075957995044793e-1i
+.13504849013870212011904168681289834968e+0-.15757444714744051366349910695235545383e-1i
-.14578268460854091470617718926907603629e-1+.95418048575399980330776915682118719795e-1i
-.17557222542605215744711124753717076476e+0+.80414412248636170329189948188278276326e-1i
+.12077301521003046441670449340142984483e+0+.18978914482971273070167162245808066168e-1i
+.94766115706731548807089906702562449114e-1-.84907646756028983045851964260966096620e-1i
-.84997102263986572978087283305460105256e-1+.96049013388360924216737648390875878236e-2i
+.11225133654849761907311641776119119477e+0-.21839587154735989620749109355383557313e-1i
+.28451477346132582147592384001065552207e-1-.99475486005738388017301466988092791627e-1i
+.49593211153947316989980072192861067086e-1+.46229170884248601237562140593498956349e-1i
-.20994698305990222927157807714248842701e-1+.90380641690521521995185896207350673890e-1i
-.58496927595675016267277572549321912898e-1+.45109368409281122805885290460175785465e-1i
+.32124935953399911661642071145924928132e-2+.79117226025540012065166119050523764170e-1i
-.30587858185072457591947719157018998673e-1+.90546486697905896021969461351233131370e-1i
-.14086926371554042851524344753731147011e+0-.17107666903633544423526028141401299323e+0i
-.54629893888757617827746800955686314926e-1-.14511451212349441723103047168791418728e-1i
+.15672986688534291588415844950122503769e-1-.35974667977534024096161124302645361854e-1i
+.10390986745955873623513352862598732775e+0+.15016919243323992371298306011986016795e+0i
-.32526883061296765406973603465510205351e-1+.10962321884550360199877342607682880077e+0i
-.26809746284375008409809674424547025086e+0+.90839309291314090777282314872270390924e-1i
+.90557032771417817381217194072656565968e-1+.53619485284422525852016010106127184649e-1i
-.23623391904148273820814321937169184155e-1+.91868440783552913289158210867147583884e-2i
+.63430134136541999619043360635534889915e-1+.67507776409257431604617702465142458730e-1i
+.12971683575736122507320460682835119571e+0+.17137770500006216893182291864474689641e-1i
+.89096072748355658305453072541145708894e-1+.19856982391140210573009758229040986117e+0i
-.31956811648611757768892366660148728834e-1+.20897801711106264314612628180149717956e+0i
-.44200349799584457186360647142017565951e-1+.63612626383188165129487310017343266608e-1i
+.99972995283523492879959973235292645890e-1+.68655905212587683531970425985337297682e-1i
+.13141334327037943157076233409863387313e+0-.99133373435039323046825443064162831175e-1i
-.13567393947267781856793738444945903913e+0+.62420624773284202303554074851096913138e-1i
+.74265976464873710411096053409425200177e-1+.59116761197849239551108306780684496987e-1i


==> sicfiducial_45c.txt <==
+.31164983237085568678516592668822439182e+0+.00000000000000000000000000000000000000e+0i
+.19511200747567449061083151681339072506e+0+.12618707025521419510239224315960863515e+0i
+.57927840232341503302291531261157079276e-1+.75963850797598194565939190211045261808e-1i
-.95840214874544454989359567654294406697e-1+.22770909435802431993490582722212749333e-1i
+.14387581126487351592318666939394920286e+0-.13373919647164061971172923289216366291e-1i
+.21134024929583127124919315894615179718e+0+.11189612174501264757334973146889159325e+0i
-.10519785047330100085208677426401826867e+0+.48615426798813329328254774478183320412e-1i
-.10386526163670117554516618514767991407e+0+.68888180615353884603413093891696636407e-1i
-.10416834989782367444675710200557829604e+0+.36480173386007834447217453989317193554e-1i
-.13358358599192831930657248958966615007e+0+.15284546967391412002578641152249121092e+0i
+.70142190024139509786238051681738107793e-1+.10877494718870107616344953508265611299e+0i
+.91161954985229527570598077832501881445e-1+.34320356362025171533643270220198358322e-1i
-.13495730979400035446557105023328756082e+0-.23052034561110596505636391687311230121e-1i
-.65374201342273304649991018003032203242e-1+.48763590150557206323325882620944281579e-1i
+.23787266032874375678475653376706520729e-1+.94462417945891765651913053373762386518e-1i
-.66392208438203617497137074924375914797e-1+.73618552764311418486667961720844546592e-1i
+.64661773538267533444282434147444097393e-1+.18703649338236282258662836520699226321e-1i
-.22615469450624433902092507471658175909e+0-.48428457168716080787905804530936779234e-1i
-.23132703089822112767413101299065791794e-1-.26901016672565875508217380782622304613e-1i
-.49484750300048339406571674274486634983e-1+.86836617353266435856303361259366324890e-1i
-.80267487842077671660708036367401883226e-1+.11198466120764107621027787241856793169e+0i
+.37621763332531970086865581583795676325e-1+.80585771054041830200221424931382303923e-1i
+.14605956865348613170197680241388304456e+0+.38101114974795364306959427681015862157e-1i
+.13702758845240940073567810954611840783e+0+.11177212063491318527292365482245914743e+0i
+.10275768557309753702731960889083385931e+0-.81150913664968216014497450045643818335e-1i
-.19906198126583082052179310038427717897e-1+.15785797959329792289008409160085895763e+0i
+.32654982385267276311473745541799299159e-1+.54635695373828737750952516240595618510e-1i
+.28117881374235402562297712993618510797e-1+.66792270237413623479628200008196204584e-1i
-.83642187901915726011025139149743339687e-1+.11233236844538730417787090815715968231e+0i
+.17421953446768194635653407264593858784e+0+.17574054277856699208270480259936322553e+0i
+.16124338535858005671404396504011713820e-1+.14693692759863996948973791031780607121e+0i
+.92355718101047234584019621277814779540e-1+.19480548107384339125067383569343750369e-1i
+.21909291151100820445403148427178173470e+0-.40193078401841488362725182023251905085e-1i
+.12925343712754378819857356184690776850e-1+.44393127365522787594286799803456579329e-1i
-.21306862831829761823225697795097554521e-1-.46673217577609755711533025530719682143e-1i
+.18968581733434193505807150671055357236e+0-.17551218905301933957614500829203475421e+0i
+.15570522025796958069988962421135273176e-1+.16894751028677891758668229557856823152e+0i
-.99048621011034906679800956976332006964e-1+.14989838427278141878171497755464163090e-1i
+.16316425129422098491311029977275738060e-1+.29177419085320649347190272847490755598e-1i
-.73123890756708033925047528814527219926e-1+.13118759044665096077920007300631435652e-1i
+.51582940661157951473058871744366513036e-2-.22473790697402022327468049946222008771e-1i
+.17108328849374264633616382001886381309e+0-.51554266043238544638259614425324020050e-1i
-.27409536600922260519049787998610325320e-1+.65231757909356611106715628839766555584e-1i
+.10597567693916387805125322058176372562e+0-.23257262673986684991321933928056842588e+0i
-.11424503435561443157435121633542032729e+0+.51201680222950101103590588679423059740e-1i


==> sicfiducial_45d.txt <==
+.25095253312692944480451245595963816959e+0+.00000000000000000000000000000000000000e+0i
+.17911628921560873009149885694432771223e+0+.27826035560008549119389465415597159037e+0i
+.68162140594258550333082256184022509975e-1+.10668937726379720785640766538265307566e+0i
-.17295406517643765848644501159004087113e+0-.11744176403355886621309100833140576725e+0i
+.70602215273481074361842967934287873035e-1+.47280705556931713507015230182423323874e-1i
+.30741357932034643920097491233114130363e-1-.49194220816173074856665100034293850383e-1i
-.43952650809911263167081531126745737242e-1-.22858400395609286850793133317500907534e-1i
-.48074765627795206120705608566202428778e-1-.15685716564657426192182025773768028699e+0i
+.14714977532414069536658448591039500061e-1-.11861736936996248799257919969271425648e+0i
-.71118791442712566743403784130507000012e-1+.51779044573355870606810536144871172886e-1i
+.74509428294852868382749564422487682745e-2+.55171199825906532146181167935251289002e-1i
+.45614809720120057926334397572660784692e-1+.14726350148190341432801374826002376286e+0i
-.57257641792168035902911390807030308164e-1+.28463215225988622137457976606062737504e-1i
-.21054835494173424838889590307663752723e+0-.92422653083854963619120064746799036289e-1i
-.23699012856751090074134699424740904891e-1-.54787301535586060270454818621656900724e-1i
+.33097713805324635065676065727915841418e-1+.46172482234121476247318822952035070233e-1i
-.61891771702795746087645043526002912680e-3-.17050761490325359437133650917311118348e-1i
-.10813659908414969383612772528751043013e+0+.16488262822982642091520626879526335990e+0i
+.85653522246820310968798052117887928356e-1+.90675869185781813645109259548938401498e-1i
+.11564132270337141780073978108386432793e+0+.25710891500553877441414083800639271838e-1i
-.13931970074358970703407204864837225517e+0-.14643023401038252188667113861278569235e-1i
+.21536352695915098854004771767312476519e-2+.12456669544229003677373672904568705875e+0i
-.35381525474812642465205847530022297927e-1+.87028194950448537068505267104916870215e-1i
+.79268568874259560008808797568472106898e-1+.17293459190719797455413447991716094112e+0i
-.13929803495194904117067546013574232828e+0+.51339518697799717296817270403311106161e-1i
+.10365377614157968634364769424912149148e+0+.14425437618945087584818499084586682026e+0i
+.29144740785744440401970989628325759998e-1+.32004493258172962935262132473243913319e-1i
+.66636903290567423625651591177487722310e-2+.13756299803207634934346617253769927935e+0i
-.75071835397833481870631336123626669124e-1+.21954786973295963184773029609255080317e+0i
-.24191328623135289231734420746677129237e-2+.12391112347159476959222235222820141332e+0i
+.12612902868801101799868999602090524165e-1+.11104111071232586205608088770310134476e+0i
+.65586080495923540590539638570876075262e-1-.39000576091621888471609105337843084351e-1i
+.26583168915744146836468053574581104868e+0-.21220617668235163769046462946602661146e-1i
-.19315155998699152586189578891434031113e-1+.11328142194906491082215309894445561644e+0i
+.16009117326507631775438288816147952123e-1+.22708945075994206355698492761223127872e-1i
+.12038017652859115408810466679115620387e+0-.96699280634923704939873804082630297409e-1i
+.40767711927038001655017142149198703805e-1+.11037538160713561222684180095800379467e+0i
+.20002310605729813198547457853288767373e-1-.21000619542292872468916767592317494201e+0i
+.31121736579868559526993652595653412363e-1-.10029745632442751724963307528247649377e+0i
+.14151016302082049151600970207258495011e+0+.84663225428488094751172238347898856576e-1i
-.27720726254786485602147173050305250367e-1-.17140241820589667920264083867398393645e+0i
+.49462875824784853397685936060292200290e-1+.12585809947928662131584888414342153298e+0i
-.42278861374834403378489511570005921984e-1-.59364938945179922192300728653286218427e-1i
+.19814122057002722889396593346938389688e+0+.31978207703529386988412850846574898174e-1i
-.25172063981734694930023559051711011210e-1+.64361090983572478954404313265347957133e-1i


==> sicfiducial_46a.txt <==
+.33803297594827332571958748298379734805e+0+.00000000000000000000000000000000000000e+0i
+.15800198790213775299593552620957309212e+0+.15799889479246142918491799685067363947e+0i
-.16889655124611723387624471463505539165e-1+.17548406770227238074997662078969030951e-1i
-.42525912436843420667821975572692250196e-1+.67349892781192565544796663118562981234e-1i
+.17223325799689018601301660894049338030e-2+.12073240889521435166922231230756713751e+0i
+.11626549565137800644874444830774253990e+0+.27279015070887530597508653417567706074e-1i
-.83664860788668190299560552701586338226e-1-.14029102682299970299224373823019425932e-1i
-.43916871075984830662002074803974717383e-1-.10889009340383144847406541157579534996e+0i
-.13637541118445236690086526685399267048e+0-.56950839927502201606810962174929127165e-2i
-.20425291497493260224768250259566634534e-1+.21403348626805586663524659301181793630e+0i
+.52554086139634034365970493462032795781e-1+.13974714813431312249436941560527676506e+0i
+.72023950591060015632886087775244947798e-1+.10158993511516440897504555480714776660e+0i
-.15712033305760444018193293090677410806e-1-.10088696392442378823102045457420014800e+0i
+.68107463457965941859227061040466500381e-3+.14572015370552517157583141162217916593e+0i
-.11066648999717153636137646325789286568e+0+.53531375781169549738451430516714508977e-1i
+.85623792172062419601372163568830853666e-1-.35974153319660501311102884477923728729e-1i
+.68154181778914106102549067158118219249e-1-.16702119657506714732838248336745538788e-1i
-.87292388346214869655441702199301072253e-1+.67474142715830634572069237399712793263e-1i
+.36914940917531622247445370629858302416e-1-.28591588575356434981634830042561500056e-1i
+.22909455491309364186318324208236044256e-1+.10711817227898421278702317017138649869e+0i
-.53072865601251198049394589146420747460e-1+.36145913162549725009531867043384684236e-2i
+.30744939472501926091165467401746699174e-1+.20697598939059858857812618062696681874e+0i
-.93548331692156745140149542414307279096e-1-.32715240694330090849777859164927233440e-1i
-.10212460196520231166296321508304611518e-1+.44244413566788556614221865240617654498e-1i
+.22611968573639823299374233296775042376e+0+.15329016611784569533830946282921777749e+0i
+.11292087862661296951933421960359641755e+0-.50286243688668130506672913230601513309e-1i
+.72350066450300671822363744590985911590e-1+.10653466100857133165077761735902354795e+0i
+.13178664162315578659681630292016428392e+0+.81763197799769947973704152495949729567e-1i
-.63128645993688895845776615428008124765e-2+.23328252990169415521636938268120878316e+0i
+.10651732928700784759320415511689740924e-1-.22729990760231850513877134760573075480e-1i
-.47811664751777154961870501062129655656e-1+.16637556365118683610037961446044593440e+0i
+.80830697797570888976605888105139294757e-1-.80333413249088414946292176194285437228e-2i
+.11620105390918676376065336873305530098e+0+.10319387241438234675469569658536486650e-1i
+.58689323995018071240915578063636242155e-1-.37641227425713555722992591557803099832e-1i
-.62602228616132706029561955758837989985e-1+.17443764424254794174810366458264896152e+0i
-.23808142418875884886444062515892250614e-1-.11811100074120888428659038515538535042e+0i
+.79912898502748167894742706010836162628e-1-.12867024588985977070279655295736286363e+0i
+.96091189447045985279959438362902094274e-1-.34210443414156848101050855532781709431e-1i
+.16159547658642398994805403702707307854e+0+.35967885790460908882433929528299547029e-1i
+.15574352218587608174423292641739421080e+0+.11914626649523473508633874438569934594e+0i
+.49773207424965287810730645794116442191e-1+.13296921560753242185220957783620178490e+0i
-.66644371911987216039504621130484785940e-1-.21238331875696679008541666727595060910e+0i
+.11991868736664994816281748297742715113e+0-.48657050102143182485237643102927435484e-1i
-.65898966498350126474771520678302027522e-2-.69595206400285739728515454089171654105e-1i
+.19558717069284636864369053191551985805e+0-.31245992026247985493723792095231202682e-1i
-.10258050438580590295233987967089401805e+0+.37153064313539890284377466678337326663e-1i


==> sicfiducial_46b.txt <==
+.32883498984580377637847077972749612059e+0+.00000000000000000000000000000000000000e+0i
-.79377778067991611700368670243268257677e-1+.20647050505799857784800321472107686936e+0i
+.51371469931375937546274516353924489512e-1+.44163092040637534037603444275683662752e-1i
+.85426750643781300410751943435536678824e-1-.52756775770954276813648969074828916671e-1i
+.11602415861271659278746611407047947060e+0+.46173856485077062770442042616604953304e-1i
-.73322904291388588856709988711607479602e-1-.96504597065314527408367413658173635047e-2i
-.36044081392118956020317919117731008191e-1-.30491580632791384828057668440319121456e-1i
+.57474981183760545405143094301273605173e-1+.52983678365525585870256223893885743007e-1i
+.91051449443205280625870512795237384579e-1+.17337663974155109401623393261361455954e-1i
+.16389227096522864235480267250688886452e+0-.13130516948524354915342730993297204379e-1i
-.66455169716562546754721702295089708486e-2-.73406949007538166799467469652409029512e-1i
-.97421548994648480802284371620369790044e-1+.20674870700636648862818081609370612699e-2i
+.12678109856369463220020117730156743886e+0-.19717391497881731825620330282631645536e-1i
-.12819039506614477045752950417003496811e+0+.54172664672692169012494490862916304317e-1i
-.52825429345448695836495275791516107367e-1+.52394004880551055355950725023581339277e-2i
-.92244368479354369497219046163170742473e-2-.12675199672986610800558933795983004867e+0i
-.45573534584411447962621866975892942155e-1-.17064188266281288871148077888341282664e+0i
+.15353029040048280323757931349514095266e-1+.13058397936822093214074524707667435282e+0i
+.15213920121004184119405894204111957395e+0-.22532184550656157315979157960689915101e-1i
-.81594822678593769407037664235217048682e-1+.24607117081641593477647965932085833604e+0i
+.45849299140326792179627786091799915267e-1-.10976022165083324034144398904337676551e+0i
+.45644310588599001655577318677590824401e-1+.20823366769710876573462512222907642190e+0i
-.24321699259199875986641124481587077660e-2-.92282942969405600335203710800513266335e-1i
+.66480430309959420232805186631127901794e-1+.62547621393989145605001536568112388596e-1i
+.80759845014374240123429819213669367260e-1+.26228108318214175360066366009918478871e+0i
+.58944216174369812512866412730002000468e-1-.96949426879829296156067327098967727423e-1i
+.73064324548176486651395973785831677344e-1+.19649738412944433458792734127119309258e+0i
-.16574048188570389963479338047964757463e-1-.74807146233497320356611582727212768727e-1i
-.82959335517357159009132502821306338722e-1+.15756140294542281629295917337002731033e+0i
+.13076298854470132876456662521332838411e+0+.45743371476723871974807105927903798605e-1i
-.18298641946073541102266990812612735200e+0-.13629145602343179987574888869832105220e-1i
+.41110399263335332898095797564852204138e-1+.29108332843272088227335123305283479950e-1i
+.14605872991115628107416174387905223802e+0+.14004574651706142739276849874316819439e+0i
+.58727436183260380940843711238074306688e-1+.18919126268659146517632648214001450677e+0i
-.35803481017684031387244833089568779350e-1+.13487872703859809952432167588124745462e+0i
+.77103261492025094002009868640124269753e-1-.10550356252508209320908312934374927101e+0i
+.15399866857689298101791876519783762292e+0+.13977378803440687682556638019536346654e+0i
+.95546765047332275927761090776902037331e-1+.12104307927696167665071333236473476712e-1i
-.35815334083770174374393173984044174500e-1-.37733481654287820935835188750489840128e-1i
+.47300477098413922001104393543521858292e-1+.12507554382806603232138354726754586424e+0i
+.87865635541695865675816362428933457979e-1+.12665227945339950224017924415735164373e+0i
-.22217495768707658930501665486082084232e-1-.11736723903131482996665331953928406033e+0i
+.27680879379360652936922131568056304500e-1+.80631436887713493226509723849060498961e-1i
+.12078758830122444671338102913911399103e-2+.68650179175916142849726781841683622218e-1i
+.97522556592352645551274449413071116908e-1-.19520202993888343946412062310836963056e-2i
+.42068443744805024428626840385604881699e-1-.38137498932131134571468898318207919464e-1i


==> sicfiducial_46c.txt <==
+.28070276781237169072430432059461771920e+0+.00000000000000000000000000000000000000e+0i
-.41736564440052420756489464141603736565e-1+.14108621860845203306399886273812076211e+0i
+.94754460063877010643481575029243631571e-1-.89256044915662394723618803053722896128e-1i
-.10844383329112318776281161202866968595e-1-.87964059574255902572663630971784283346e-1i
+.35661660688235619662891227169300989674e-1-.50330501531181403707757051232684012950e-1i
-.12149199980299175048300605257851061809e+0+.10061057539167494042048089961650339636e+0i
-.63980130913226361403151081916986229661e-1+.12212872828319374016915097744705515491e+0i
+.33912542110991128347513380686111319485e+0-.16823087193648506189566076839716099095e-1i
+.99764859769035997486872100435014881250e-1-.11185138202228190153800514153830818132e+0i
-.10297680444615483076726554409600969001e+0-.43042405602158944673258907924155115889e-1i
-.13785960007303033226453700014349427270e+0-.15543325990145175498565504203275644310e+0i
-.20697235360834786328474413021749436470e+0-.10083089735661461915995692887644474814e-1i
+.12662446623915310192812350729077186432e+0+.17854208814158857361401607462630180353e-2i
+.54075028232265846452063383046661481439e-1+.68617689523193231901229954819047485144e-1i
+.36016859565185180412089807552158050056e-1-.39997693488827206737709167904859138071e-1i
+.30026083232726647171951013530191897390e-1-.15001327489920903138285418077577570098e-1i
+.13967849057739564012656437413526706553e+0+.17605757085442643501396606069873799834e+0i
-.54834642456913919128467463897510828091e-2-.41180479257376724352694113131460745950e-1i
+.74389301597548764359471780312614390528e-1+.50619018859758347592583014956203644945e-1i
+.82041186857644904243854937390133056142e-1+.12530268682155361840444318225613045455e+0i
-.47941428273960324585753931518598058469e-1+.15713702913760320596599106836938748788e+0i
+.42367913992824931794256000495580150941e-1+.23527998352292674539754077484427664721e-1i
+.99552691729163536380203537006036934279e-1-.13768995095852706774421230035559859539e+0i
-.25354081605104730768293961771064287187e-1+.37570700643112633384450713877117085816e-1i
+.48381786362022616826871941378723277997e-1+.14871864940228673217759904114017863754e+0i
+.14155613229802441933055980929649195921e+0+.54630939475959458721071068201539480548e-1i
+.30945550829274048467954170502568192625e-1+.49180160711252240346553636390143168403e-1i
+.13052520691841105441539902669433673404e-1+.79423559587728083908293356074023248527e-1i
-.10171590650025670300455661103601881259e+0-.54561827559894633332048234198326142489e-2i
-.26746438824962053818762825653437086291e-1-.51631996308188264644625175036574428509e-1i
-.32359630872727624895241529923269668868e-1+.15013821788870070287937357517655464423e+0i
+.38600952747645674917310660549171741371e-2+.40474760070411180978007138697615171325e-1i
+.79690139419687474508286865328940500176e-1+.18179967253277845706562162725999682093e+0i
+.17428787717253862879701136918881014953e+0+.71663821464482109423422170695819388739e-1i
-.19161744818617476008140869460226781036e+0+.17253059202329897692210416936563839872e-2i
+.12130378979417546541567507059303731898e+0-.10939758487986400302814613969519101760e+0i
+.17015257323829916553441368104025541071e+0+.10897375926640837890157178237751832320e+0i
+.48060900362907222617097774744302173641e-1+.51452415826617051968226847613362290399e-1i
-.93030119124140956657888531166764027854e-1+.18964873949901654357301919754381672017e+0i
-.10585464615787000197102645878581350279e-1+.12128286288469180109973629838183010513e+0i
-.95934616322359774200254560196525003613e-1+.71981269257802843511785676946107834227e-1i
+.12212721125394861509402571158545149731e+0-.77239895955058778515393916815203615208e-1i
+.10909965621080354410531611953114662212e+0-.42521917177081869467599855301859249130e-1i
-.94052007973066200637073609883211897019e-1+.66494087119403984876060537701358694028e-1i
+.41419630787065323245425641873804404681e-1+.46633308685772859166848611658334564771e-1i
+.11816657055015819140132991808426496230e+0-.75611256473824686463669939375234897712e-2i


==> sicfiducial_47a.txt <==
+.23417138246731931673503308021113884376e+0+.00000000000000000000000000000000000000e+0i
-.11748554899060494631862743482558206934e+0+.18808212257782518521177501227928665370e+0i
+.10371356520924604417778730260798783502e+0-.29530395560596348597996611653144225088e-1i
+.12407074388894133189815229870972224000e-1+.16231556364615277087152369863986882188e+0i
-.13157515597843312513330798546510355022e+0+.20538424774669472197813322681191602511e+0i
-.10990557973277589880284344762062965845e+0-.14296087797357171833918227568896909200e-1i
+.12293868424441191899324868579289966151e+0+.97149214959348141857113616806794390114e-1i
-.86653249254375687163155123972593342582e-1+.35961072321932501361020237051158398941e-1i
-.59261044047688688376870460667265868222e-1+.47916144817005728137279102714639079987e-1i
-.68063355108204710138500831101200049809e-1-.81520132132345490513100079789953835513e-2i
+.10222287336557957027398392348496738825e+0-.18489075930848061941963904853753737321e+0i
-.39117002854143100212449630622081459782e-2+.90832714979362303116193256862160286002e-1i
-.30330411975695156307328403032472093356e-1+.69384914443538525109009345781660686819e-1i
-.11440910358213401582149004404083980011e+0-.64903491130758145088036874167382677564e-1i
-.15952421312154943423021539705955961070e-1+.20538715153976448513345874898761959216e-1i
-.22338229225303613554257731695271997690e-1+.43474516642073850895746092936086427328e-1i
-.59453499485180951559047680464866911287e-1+.10294028391920847039266186942638618397e+0i
-.79729434997015208616097334556262845856e-1-.43258178985318012681659458952181670852e-1i
+.90855102662924955007241409498665725643e-1-.37518834564881210873279564346431806641e-1i
-.29910958505659588074489913649912371026e-1-.69829070091777917034020354254986497171e-1i
+.47935659371789465761851985679655730521e-1-.11290496394831050784621186228678751726e+0i
+.36441978027305662691607837874867150465e-1-.13303723187561056050393431732924242331e+0i
-.26240073891678323552436333503779417595e+0-.10809859415484604098614314521527502678e+0i
-.13574568115092724138493733875320222462e+0+.15298734753584706455749090205510663983e-1i
+.16899825190282544114781144376557970312e-1-.12342867042167399507705975868069504507e+0i
-.20974859840880262728362440692595163075e-2-.46896007055434660361010094837363730824e-1i
-.61740959954218044146772107234838391323e-1-.83545734952666380761814440768676078408e-1i
-.12974800298354647165995571018291177714e+0+.58683448311369859369802438901493128851e-1i
-.12462671776021863311751873504937989834e-1-.13594984826609514042912150524830993287e-1i
+.24510684406989877477069703337278634664e+0+.60985102931386295499434237040586690910e-1i
+.91155137485058327893724122142662821413e-1+.11183561221330799289925648122649865442e+0i
-.46427693528034655444568576483230719601e-1+.15765899853530765959959166763328594328e+0i
-.35583330683366989063441035989202264052e-1-.73565824580579576978796001329494252532e-1i
-.38701572165087900352719628841484826725e-1-.13135887419295846043841647576065425605e+0i
+.17791420276647191112062286348328044532e+0-.85852340243117838617742573340444387888e-1i
-.14973179938500822083068056624394665284e+0-.33472448292633503739476319449899924608e-1i
+.11266511263439596547791326964253481992e-1-.47893739845536681907791531211930862893e-1i
-.22798414004200481893202139661580641140e+0+.20472273994078793219687965971501374477e+0i
-.40291114697341811072630208166095570418e-1+.91607608133362980009087784446973058893e-1i
-.14014143361247442123193273403095691239e-1+.85413144507645159038027753109650749137e-1i
-.59658619765165032026197768726715436187e-1+.73771554842581909019079572536079164739e-1i
-.11824495107356708001821307237998374233e+0+.33425347634976538717265142309650883359e-1i
-.81804801153194864602796958845481517776e-1+.11955974535842552596700961472701713628e+0i
-.57575133875942071390736567951100225140e-1-.11502693093977699031526225397145484982e+0i
-.17747474346963008234826356957357351493e-1+.10429012040551019038497202176703215213e+0i
-.96257217607615858446092286366337486962e-1+.51080344191381510315948547399514657814e-1i
-.16614716678762814114795955592217207902e+0+.13144222076258681954553365821619804522e+0i


==> sicfiducial_47b.txt <==
+.22894529335515933576666547438264904779e+0+.00000000000000000000000000000000000000e+0i
-.17527338552945238665654875745672540732e+0+.69529781631026937510276250210915428003e-1i
-.10360508809780029969255426870240127447e-1-.34947629051351898750524465323471980546e-1i
+.30121442901953693504319052836606576343e-1+.88604067889299762561930201115875966394e-1i
-.15523365601237756314362811494240048281e-1+.10479560482128362775531762998297011863e-1i
+.13933648931723516800962561176582752732e+0+.10157059230210692350447605280778356587e+0i
+.15933496333465268960381134180028594718e+0-.13835990338744020630624879872866445875e+0i
+.34108416401964821807894158501839951962e-1-.22565055504922337389741812134074567798e+0i
+.20658473974364679734494841411421777379e-1-.93154617670796357863071370547938493419e-1i
-.13296097922458177260791152872311962081e+0+.31934099970454335040068798203936973931e+0i
+.12027224722140815262994895884486833718e+0-.75293763691514246356824154966409625572e-1i
+.87111761940275644898807203735375138304e-2+.93136901839354087900248128460641020506e-1i
+.11676453510923623224662804622578027497e+0+.35758771449801391519798330268939943640e-1i
+.69889915533909073860172572597688964243e-1-.15953740696572797263218240858556805425e+0i
+.14280737427590588086178758725004782972e+0+.16164434135422269171674393569157797597e-1i
-.30487859286632261333197256349540627795e-1-.10772718771910853202317692672395511889e+0i
-.75704339795643098379529935621990562699e-1-.12145674575824593141042609069210724123e+0i
+.67954827528879426212960853069352250408e-1-.17355611490001776376948126730547104077e-1i
+.61223358734533862823091418638972944237e-1+.59881883600083179117716078755394107465e-1i
+.76407351043973282777674334612971273080e-2+.14960628462826665157770701702969036193e+0i
+.16640350054302837323767467164000573201e-1+.14484174881198125617454986394747887180e+0i
-.48653471949825167815749050478766391263e-1-.77599553987309018803068290887873216105e-1i
-.87795548297531874437652368481844532063e-1-.14477860434700168708608255711193756799e+0i
+.61091814297526974581274228254751617548e-1-.45513269083975261731423314472412391128e-1i
+.11315316233494433582918971126876669150e+0+.44534898128473011027747793629881517887e-2i
+.43527367834253219229350455182458423104e-1+.96177030110602246108397415541571043737e-1i
+.74644454377687215617851035619501611033e-1+.13779481761026608037643285460924410033e+0i
+.11596158923232494472949533490110804388e+0+.26562361657581200832019885788438802866e-1i
+.35928142216828455070968422618908815642e-1+.10339935143158426215156713297112551435e-1i
-.13633877340557886807200179729628278439e+0+.17090004890940665179337772120019494271e+0i
-.19199774990277844737098242557118022131e+0+.89279384510560015593706919833924015892e-1i
+.14383523488105183630427108610607554803e+0+.24013106732993207860792232270824701165e-1i
-.11288307440938166383820455847187714267e-1+.92990118982717212852958001650114320300e-1i
+.20157226104277473145791935497778420836e-1-.67519374980291434681903209102574227802e-1i
-.77175359277396777348616217683164927753e-1+.79522306489448000526371177996263940289e-1i
-.95687476001002252466231195648438917331e-1+.19235758189132945988765060839340851384e-1i
+.15442659184059359659214826559344962851e-1+.73654949190081877499855151385250430171e-1i
+.79492834888724454712016448511589381160e-1+.19024986187977603824118915446754827820e+0i
+.15405904349151974363303416727299165275e-1-.13091361777158681219313640108065193127e+0i
-.83423803540210884898656834138878624673e-1-.16077942841474129089264879752901629293e-1i
+.37012466702855537540159021419602358879e-1+.12062635133677774318024565100185721448e+0i
+.56894859525457889653242891888702327690e-1+.12254753771773242638837883902664446665e+0i
+.22985372704054614694406629317512054716e+0-.80070900469244232245285840135767094994e-1i
+.24517243991713140477131740240054899272e-1-.58768410410290826137434390868960923473e-2i
+.51323878142860379243228390587339608114e-1-.11175433559084368278010824807333996335e+0i
+.11751032708426547032762579379647408538e+0+.20197364232963806152587066005374706045e-1i
+.71795803090335645323763387574284979621e-1+.70913338731338633319977430993027105955e-1i


==> sicfiducial_47c.txt <==
+.22432545102922154574983860088925201717e+0+.00000000000000000000000000000000000000e+0i
+.61782205505196406337777720650639374844e-1-.64422059468059623899118245889633544282e-1i
+.63705662417196542927830370433482850471e-1+.16268068070035383723533736804017389557e-1i
-.21604201892043336154975068113065905303e-1+.10948813755468298965244795853659181602e+0i
+.92673033800810960494796405945705994117e-1+.93509966776626229632653873988517610885e-1i
-.62748850150218408730924047817563196726e-1-.61530708085776075762036357787115394990e-1i
+.41702885132721238823709240109254989122e-1-.13700695431394979272805322318058700472e-1i
-.27496260615665867163793188601971273784e-1+.21933617535914905544792685159397825535e+0i
-.18760899931034189488758137499249584587e+0+.10495742441373068093328756265481110610e+0i
+.55374069443593087945459691138548025351e-1+.40422388505070394284061380518902528427e-1i
+.19167496083449282927159128774015077953e+0+.43611009059944843177707909468376902886e-1i
-.71697745742534514757843799403874484220e-1-.96079997201638690094021842739868010122e-1i
-.33807451138368348997008397095445069910e-2+.11883137034507156422232073072716937957e-1i
-.16501958218445509829629111743141221143e-1-.44391871116229630094888134331477753456e-1i
+.12842820194846313667858058296117325216e+0-.69189990258176906628155095226624174505e-1i
+.22101969919977884532684382652648193873e-1+.16007270805373548348788934332432169682e+0i
+.11869355801195560706756847579175507738e+0-.15993621008868539364752491285494664982e+0i
+.14402603504143045187474517187056157734e+0+.10215004058380031813354085861319216684e+0i
-.12631533448825784801968501853700603554e+0-.27941418121036221697490489282299984192e-1i
+.44682292401433530499914678337855483139e-1+.46421735624787053666160412066566812400e-1i
-.82037753113106138358632284091328028245e-1+.79197740232225338194037509849165538040e-1i
+.92681203989918991527407903145732870775e-1+.29130131689485276527787649149517599281e-1i
+.51585715026397100302063894051106049072e-1+.28003286297015917263956449097399087895e-1i
+.61563437506911163625216328587782625297e-1+.76323334124515656486645695907355739684e-1i
+.26562223548237774597886564458781111431e+0-.74236961789919384008429768629963716625e-1i
-.10572363692854969360415279208351712112e+0+.37210883809960207636367121213954719678e-1i
-.47478662227331557103019379065494398759e-2+.50845044620387920991574802201141284544e-1i
+.21270877547816191061647841780521248553e+0+.10132366844893374588500318542674492280e+0i
-.18288928276733450902879921987614971366e+0-.26997935255312269744349309549408187635e-1i
+.32121936600844665646256776926346730849e+0-.23299399630373299749580204615512267977e-1i
+.65365484513074521059700077644464337106e-1-.11057886619838685796612713797047798967e+0i
-.11219618117738420957833843893180993651e+0-.89296957772512182519808024189895473489e-1i
-.77792690551782857736497405633880979445e-1-.16763870649389701129527534431023453743e-1i
+.15515012598415200598267871769669805351e+0+.13352806729281140428220126791002767995e+0i
-.60370297401165148945962106489102712807e-1+.40108339748566624777119013506122379235e-1i
+.16341660960496546928417624044931595269e+0-.50233682972830919458305609214931721767e-2i
+.43836607978477833035903961260907101563e-2+.12528294731331885013671628565350014440e+0i
-.39746207647644140321743141762064711821e-1+.33590400340577699808423187098901092253e-3i
-.10101391586264910646939098113981278166e+0+.56100286578723027275757796841146005483e-1i
-.12081232785685022088049229183254322233e+0-.14975535872926080401136488796703204583e+0i
+.51864222173436211710086233890158052189e-1-.12634271955610033527853970131777016305e+0i
+.74921849316344286066199797788121879518e-1+.11952733606753334127498998339655179826e+0i
+.19421052713941025892195197606876804418e-1+.13184669096478512318388198259477795931e+0i
+.49074259375073311438875891810050885501e-1-.24754035520482275043368056446784677488e-1i
-.16331504756526525912961155989144785956e+0+.28400328255871538150036949713472858829e-1i
+.10340140521057287450622986194258887691e+0-.25631224935518215164683395719576560858e-1i
+.18308146132718708404369402841584658929e-1-.64622272103124855940277569936657723711e-2i


==> sicfiducial_47d.txt <==
+.27195459271459791696886501792839512681e+0+.00000000000000000000000000000000000000e+0i
+.44362499044570401203319454980613785542e-1-.10391891589807776491069199269955845493e+0i
+.19920303455725427930325878373792519363e+0+.26466154811844087415629638121580416419e+0i
+.65712454783009908795760139275483969345e-1+.21247430161357194434925121869807565549e+0i
+.21088796600380871843940514136066834545e-1+.39857033663311007093405156360751132408e-1i
+.13902177042865630466945426696061750933e+0+.23247064781901093878319004198462637616e-1i
+.52444581038156082634998685118834883096e-1+.59036615944519968169917325052135822371e-1i
-.15403127284669316181346571459424950718e+0+.76068524021995659927667127522734772330e-1i
+.72191497408022294807843988276340753239e-1+.43736277191888717251116914348064393316e-2i
+.57383907659760565323644830674334755453e-1+.44099231680109422222096637243004390853e-1i
+.24110311402822905320283000700349553667e+0+.83051113239690109715812298708406373903e-2i
+.23186898425930708699453817275818914512e-1-.64149420245790137405131372043220474585e-1i
-.66323068384097284703630845066824456396e-1-.32062945142803792416669512743232659607e-1i
+.12661487915689294312384027356715600323e+0+.88616363558051965681418957282201568321e-1i
+.12654021364292166683819597238538253129e+0-.17305612751999865185069473252337432234e+0i
+.83480679528277723949135111183883353960e-1+.77291469507974978503843118466287709662e-1i
-.55128014546934039041524062709726639148e-1+.30830276599749497381130040676344170911e-1i
-.79110488134893517646939446547663974160e-1+.27983731208732543593205535331768857572e-1i
-.12506151851683467226512836181771970575e+0+.10426744653289329971483202868930908878e+0i
-.15542815799293571001288755687168577572e+0+.76510889752414138054208594260767577116e-1i
+.21209208677791978054557862890651277693e-1+.13345241030895707558746547655753828349e-1i
-.12560903641433486790609605208302770507e-1+.47309888726787084241921067255964450539e-1i
+.63248660239390800517071126310512321408e-2+.15893868090668821462477094706957380236e+0i
+.17665850633856849676918243527833513361e+0+.46551474908340485315648181431895164922e-1i
+.18157800749878781792614541052702572431e+0+.85475400891154399466248974220477200518e-2i
+.10311895009174797190769481366599178371e+0+.10348602672343675280679205364953257114e+0i
+.11833547621269728155876988304553542493e-1-.19244891252883186762660286778544376902e-1i
+.54537882603095396244651352300208550316e-1-.55553369491579821322019856468138527956e-1i
+.91652890113961602386104304240160476529e-1+.12739959542387393902277361087987598711e+0i
+.85444403426897432147212653081865200279e-1-.52886957264093486430674288836665308857e-1i
+.12485786652471506627863204760060944487e+0-.99457377237487029281731714026310960866e-1i
+.80930908880889902332294381516780687224e-1-.12410104387108821856978043059552964013e+0i
+.14200927715407771187907794353004452624e+0+.43175523517873204665046332563944167353e-1i
-.39180378015153829455195493019178259082e-1-.12843824312875933023546595092713516112e+0i
-.12643038607123567897763264441182041291e+0-.15287056490301696894381602915676208168e+0i
+.33865774497250451780960477981771437810e-1+.39727819332511011766790955796108966489e-1i
-.10356508949248322704275683986309448937e+0+.74108758356488387325389293993439727385e-1i
+.84565122053914989983100776192383978738e-1-.94637037906686363813496504896569576660e-1i
-.46764551637747046250021478325678163685e-2+.12264402486869830128595761192868603188e+0i
-.34449077055487513301866109355126152939e-1+.75732275842096958622370125036672830739e-1i
-.90346913836322976438748169056218996876e-1-.10376921417180146522601200128223686592e+0i
-.42719811090451112643794406117383890341e-1+.10974782266643537286876992529926451190e+0i
-.76061489413985131164544259577360062337e-1+.53689496738232996584963831952061390000e-1i
+.23045911385017814810808399904535242029e+0+.23429970156723571161549994184227886725e-1i
-.12492683284192663351309261219200549294e+0-.22077645603643148832327514209000787632e-1i
+.32261824590838773496363803267027144275e-1-.72201916439813962355694187196399215946e-1i
-.80956278902839894000237706620557620393e-1+.45181672084514369274234331626323948144e-1i


==> sicfiducial_47e.txt <==
+.23182240561200298007573618698227879400e+0+.00000000000000000000000000000000000000e+0i
-.40668609186186379997124421764827953032e-2+.11532080034950797752297868278756851840e+0i
+.20943427531553662132808594506880311067e-1+.70234164953625888541078937465236682984e-1i
+.17378997333207072059564724290629099565e+0-.23939348433732442885274360605156527812e-1i
-.43367089774465501893564463238160066726e-1+.13508325078351443010894936135803864360e+0i
+.16559321798044329868971358489044638282e+0+.61583791110379628139695616391065115103e-1i
-.33043603737965798642857414241167562883e-1-.10663145084066806266958547399857529238e+0i
+.10418472885195500603318809691311460983e+0-.12111812550935165966868083356643651230e+0i
-.56067829951258827334311201069837959348e-1-.31099478962493266477376172236716533155e-1i
-.64841416908153351603521458633543460881e-1+.81462700262647663712473451667032592857e-1i
+.10079568618186965999817561308950146824e+0+.61706324608742939378191571215414405355e-2i
-.36236289939080143426651640031466174620e-1+.69915764907331465087744120711556671366e-1i
+.81606257579741094043568965350551819295e-1-.11835415616896306438975809178505766099e+0i
+.14679012317614328062147842453634396439e+0+.15161487084590623087532664779952722598e-1i
-.25807780723207419661775693931240788593e-2+.87051425237060006774831044499025139638e-1i
+.16474734022392945874775274829166074019e-1-.11666005740103464795430834668786525254e+0i
-.23206305041102053509120314687752523802e+0+.65479092201693156728420640388946352120e-1i
+.85003942202956166917537444328447579762e-1-.14095605694825879463379777934230527776e-2i
-.18811335395093977037038786635659429174e-1-.20812215781663076174959379281138721294e-1i
+.81825134086660057826342446522098191747e-1+.21106975563288755783092101001456469876e+0i
-.93683663349375377539892166070739709652e-1+.18767455714878210367260907837034210871e+0i
-.27890281966706001498335332166231287547e-1+.20609703597725135284295404725389698189e-1i
+.16345243619551156644209983711179533146e-1+.73729491216673601660641907597480689851e-2i
-.12100942581745954679070651901956586251e+0+.92569581535188044119026292069857860258e-1i
+.31259377849453280402187993705845379117e-1-.34456252811415898284516293539785750314e-1i
+.13709218309416232532907790019959920705e+0-.14865192790157322713657590000305402119e-1i
+.10074064001231186070045095895366718414e-1-.54628939118218546329872161435747183234e-1i
+.10849253136712322518131862342674422095e+0-.71503715058108045946637935865495030036e-1i
+.10985491242696709687498568233999691408e+0+.12992889662191594127132042404614372431e+0i
-.20340697128645375871146650589193872287e-1-.54661834363177846569043788561470762688e-1i
-.10381238508507964408801825768777333772e+0-.12124867971732154215486886264441513204e+0i
-.34381835166470801425462613931678845386e-1+.19107635398936122583095851371412672736e+0i
+.13658349643130704883637850046016785439e+0-.93368954171085912310775534992077369573e-1i
+.12705817401913974873705143699917435485e+0+.19219002896356349119867624401764407049e-1i
+.53890746063928893494318102483851676991e-1+.11651221294562884384592429484674423746e+0i
+.81241117161853520446409403234439523091e-2-.59342322418270681033934868690063673840e-1i
+.64490734272212926907104237178866458499e-1-.99513492384913464821108464974071214572e-1i
+.27719913166573499256693987379496526305e+0+.19092454916217225327600734613479300334e+0i
+.15252928553247911379538226815203371133e+0+.10562381858084650929674932536161848656e+0i
-.14277821437728420815189416415362212423e+0+.21779421801185461881018619824271529150e+0i
-.74601441518981598470966731025531643181e-2+.14042101536517412167316667113117889604e-1i
+.10092119194934450669240447076941057613e+0-.90431119462691599175702551863492055723e-1i
+.59361346073807132055945506020547983088e-1-.14743068915389927025419201076344625601e+0i
+.12204131272301015095538507313375696161e+0-.16822138979524562400012772547085531594e-1i
-.11864332062305160477062251104123299986e+0+.33512023982115920555690368339206605682e-1i
-.13063310548400874407995842386356515683e+0-.29103199216334629233966918827280606652e-1i
-.56066871266979008718792499675442121522e-1-.23344740046753749809328260465079337224e-1i


==> sicfiducial_47f.txt <==
+.21408491183552387856442143984444491334e+0+.00000000000000000000000000000000000000e+0i
-.33061347634070113173416670945031357484e-2+.11157250895391380169487564682511296417e+0i
+.15504976045025275680374974027330068996e-1-.10987472453145229849380454621593761468e+0i
+.32523305822165435083674183586437080667e-1+.66423614805190667445008537747949516084e-2i
-.56968266801530509250093175396760885511e-1-.97533031407194547452354446252171725015e-2i
+.85574601109095131543506889221909386616e-1-.20409980577191145067039114975177379010e+0i
+.89960947504069879713312194491349915474e-1+.23220435132018211628707788194640583893e-1i
+.12514489872660944817715649432735201394e-1+.12504740734982005169721950281645782956e+0i
+.45220946016364128654856141776619977805e-2+.13397868145291915164599343273169359789e+0i
-.85378943079025358446843368909837135477e-1+.16679129039596412955682937561627889475e-1i
+.44688246996900542861240618347417900845e-1+.85310976504318847743211156638577080883e-1i
-.74816519996198611325084777645801489971e-2-.17069088534136734920633602813720314499e+0i
+.24656498363338132787940392144297262805e-1+.16573713232118273348499193417463758323e+0i
-.97878914680852875216657048631473469655e-1-.15579428136954368437010182793386256756e+0i
+.74984413548219303613348001225301651070e-1+.15416785257072407210678973552535688834e+0i
+.16262191346226631076422863477737591952e-1+.30097479372981301462818786371507331138e-1i
-.84592046882557346899538071564096958542e-1+.89544226802524977478322593603856316676e-2i
+.97443038056963724062238677014572926969e-1+.11572596072885446936556972842059869522e-1i
+.13548558973563578285891938229868013680e-1-.32659936150248704129391587770275815492e-1i
-.23624925776241907402487358802295057355e-1+.24622281705903636751461714694111469846e+0i
-.69147083408551293444288898843385675826e-1+.43528548998220393403257351339568955575e-1i
+.40394321172796252566300957656317172649e-1-.12439858414314627875527664149277660583e+0i
+.18676498038662812545320466354876216041e+0-.70657253987427261862127922300034881050e-1i
+.89893120339800772651469046042557229787e-1+.64419767196674891045120950207255623614e-2i
-.90366489459818193200343967971744265194e-1-.89590748051137866980648757558523576384e-2i
-.18200111222615782142118861446773843647e+0-.51514654330711914122662312448595849084e-1i
+.86181308402664857953074097557279177623e-1+.52423616353054280504153875525795937144e-1i
+.16285745111640005870237708982911112803e+0+.14384149073091002147533493370992871740e+0i
-.18254480933699589667166451103048853670e-1-.11245454753554924332646290940057827788e-1i
+.67621988811497417994854187870059325065e-1+.15233008911615260385542877791709127938e+0i
-.50959832520446832054118527119629376678e-1+.52155265600476150876550494131196929187e-2i
-.13885355802651569209077018856206624673e-2-.23262514074962818940042757672439925414e+0i
+.42492181391739122761224788510278350154e-1-.96881511344935848162030463259022010755e-1i
+.11345342081606238722126608703713359813e-1+.58652469758083764497612994256186840997e-1i
+.65607881653225721043545345498632863594e-1+.17496196559268117645281510859536110707e+0i
+.10410362822960765779848421116951336030e+0-.14218048788502965279568353551152154803e+0i
-.64094341393276943339879595167832707793e-1+.10657165949513918904198980614541813245e+0i
+.14532076938277943437409131423795372374e+0+.20626393326548857652950472064176510055e+0i
+.23492597353843776629546135394209878849e+0+.21170028288927449946817002144112741824e+0i
-.12764425979716436461153276728586367531e+0-.72707048800558747981664500320186079712e-1i
+.95849883568852923064637259878250815852e-1-.86478749094050702965060024384058905366e-1i
+.27432545926128998141837169830927779277e-1-.35023888445571772712893552398044583626e-1i
+.19016531622218146600537543768920109448e+0+.70060760530408648153218492124858803494e-1i
+.33299313153683751502708568839376644065e-1-.22899143425464848173075351485544336785e-2i
+.28576770070544130366570776015399694691e-1+.76840376020141183699952901620736864960e-1i
-.47441561977895942088320437000556557084e-1-.30576909822134604472990861157521933833e-1i
-.57513728839270999553207644270049959990e-1-.45778781858953685133773553717326590181e-1i


==> sicfiducial_47g.txt <==
+.33718136117775930055818401787021428274e+0+.00000000000000000000000000000000000000e+0i
-.15936075385534244295208388707916957437e+0+.13672042515993668943138099299027128927e-1i
+.12766740674398060696642681209540511684e+0-.90378965808769509779333827083615423057e-1i
-.45952725316689275613340666285858913302e-1-.60466613047955729998272815684098392501e-2i
+.25126165633897986637848278655264099356e-1+.49716320978588290960905745797826773694e-1i
-.11185166113052119530948229776541671798e+0-.20151550554890317305091172092907473027e+0i
+.10158138164491025254702020986200001506e+0+.78124281863391738005989736332517858671e-1i
+.78155881798987652606445993838862003405e-1-.87266060726044329353532734455032836715e-1i
+.49145253066805152103154217974696783846e-1-.58147306686236800416305509188319150272e-1i
+.52623993876092481401291752891866755295e-1+.14581977806815274839293243824917381152e-2i
+.11746789110189677933833012703188359709e+0-.75589195271339763471782365764536497065e-1i
-.70603507417348294729056863048046005526e-1-.41064466242899104115103922660512778871e-1i
+.10878661042352950326971629537965547749e+0-.46137670854245772307386428335952990951e-1i
+.11496824730189927661164053726286386261e+0+.15893823673298573118703809881994976292e+0i
+.12081556312508525791803083452896951142e+0-.88775288190302592352726944379506323548e-1i
+.20305822938386138781929864524548066342e-1+.45573229505251534504448165549859525871e-1i
-.79389543628367853441028143018248302056e-1-.83583941813244554523006042486346475388e-1i
+.13523453734311197889920558277047230272e+0+.11747971744222773091789981762310006648e+0i
+.11634135570681184512489949424463578001e+0+.41930724314640918355817312752141062881e-1i
+.85312584368196196375110592311972606174e-1-.20592619139626899187017346523108011724e-1i
+.13044280467129363961154641800232354559e+0+.30129369938490231427043097233650796536e-1i
+.16321966554587607873344867732984680299e+0-.11153953463328208255241525324692462470e-1i
+.23794762162738944460197134452932690892e-1+.10412569302128522174053514353787371778e-1i
+.35000023817246766195158286124893122675e-1+.38603259556884510673516455806285933905e-1i
+.12964277865987259007574801454791825106e+0+.83836768291531301512551891366843218128e-1i
-.17707311206704823223056798542570462575e-1+.24002634774745884250508747866070695932e+0i
-.43637442249451707920747866669381830368e-1+.37042381590342047461700295507193619101e-1i
+.87139611105127905754237605271213274315e-1-.59804975112929784587259935640148854137e-2i
-.84333441624851628535379596314606178053e-1+.20591406390936736031307875360595934827e+0i
+.31088072017573559463902245347216297272e-1+.37924377884445463065377784699015906367e-1i
-.95491242243083465996808111782827520283e-1-.68204032830540263339126432965153835400e-1i
-.16820142859352852525117902246414316208e+0-.13425959160961879186892816545977250712e+0i
+.71421310562476861263923667449913827636e-1+.62794757292155366798597984801343480320e-2i
+.83448718667322329619766365719407824020e-1+.31823870920002276880907469676542406442e-1i
-.15486015408510738373139775909145511176e+0-.12616980549101792282168001354671223659e-1i
-.41216206956670686693345211643409507328e-2+.68367618488076920512526157845550447459e-1i
+.14067125529737988033347470473493817853e+0+.50625107112787786498642228975330669805e-1i
+.15342481338810031326806364129202901372e+0+.15311844166810785511113922976817032359e+0i
+.13046186626285290737797878673998721720e+0+.11312800209770299261333218551738371099e+0i
-.10215994918001266871654673106536697842e+0+.10278689802568133611872460878791014160e+0i
-.36640414887182476632908590046629120374e-1-.34543903921155692640252315456897248048e-1i
+.20222031551651856668716304290432094438e-1-.74695360495048519461434663835673847076e-1i
+.11029043633073414016140535706637077515e+0+.23111282920941314700841159890355360650e-1i
+.55381189259673165491579952043093390883e-1+.19791790051017180817921508455885278641e+0i
+.91882850074588923056876753937375594769e-1+.61991051925147922460622701797629667172e-1i
-.11695225273110332008830465494485574298e-1+.22892764303369197189974056065466590159e+0i
+.13966358976000893994234177581406244929e+0+.67492295144452961967043126504137132612e-1i


==> sicfiducial_47h.txt <==
+.28941977105640692648180787761905887221e+0+.00000000000000000000000000000000000000e+0i
+.13105445623582481487104523583126206370e+0-.25253672622256778583177065010525170606e-1i
+.17841748999786157823936487130239469407e+0-.68423391412026884153145474009281607099e-1i
-.54589960967540311591934703403411560947e-1-.88429934328499012620538839580481722596e-1i
+.10595351788536724938698374551581515228e+0+.46976291525695202260411674542884612682e-1i
+.29160177578044997826032539060284063907e-2-.69086748313486040389881327068288046558e-2i
-.15750587653263071113945369203363852554e+0+.22171393087252864231953819596059029571e+0i
+.27775443422935603535303718253798590661e+0+.27322915868583392995811032020499528032e-1i
-.46178561841784126192362486751787479427e-1+.10429822789961977177282901975660049527e+0i
-.96438194445231613370223378334779636360e-1-.46005161564416230903310381354654070275e-1i
-.16907483824483177610968782929009317513e-1+.97016669586082465210566768235555641277e-1i
-.19626826937230611046742948054922054706e+0-.28351630687388146216414257730149061341e-1i
-.38966666794457624838774841254874142173e-1+.18673180882214737790834563539546945404e-1i
+.66690112244621179510814917189738374442e-1-.34356427143559948783334569756892686002e-1i
-.51556317616913529327582679952107851220e-1+.12208779021719712317556176739791555455e+0i
+.11020625492992500374074532094242610446e+0+.50224783452363692472317734805893003277e-1i
+.15564018177019398603865092877452168579e+0-.19666425845649347086432369006995650697e-1i
+.10683003587795368922677394615084308573e+0+.36312098515441002952691784047207650052e-1i
+.90284100953423317943402288395575411136e-1-.46213626368762970415168963705843023650e-1i
-.29201324550474042426015368312260894776e-1+.27111903691982419407880809472678438117e+0i
+.52880453969518551540321395916057625909e-1+.66282896418685020543380419238486136288e-1i
+.19896677593315188068146207512225836681e+0+.64072391880646774302700165120737635744e-1i
+.18933355666722910738084852786841584474e+0+.86564097501517362604498592508612359364e-1i
-.66343781779140290289481484950492388669e-4+.47821480359128899226368737177856180087e-1i
+.52158058563618254043085887017315763659e-1+.11428378363168200680564630523938578532e+0i
+.34543858699159561328024627558004026471e-1-.10609884926099046747788402428790766455e+0i
+.63865680304387312571765598114180593917e-1-.93119432173392564879009711665989585349e-1i
+.10469079718084605898841615264570660076e+0+.14607339978704186045636760296751095837e+0i
+.27221136414016744866510314379072906795e-1+.13407650509158797664512157932890183166e-1i
-.99107517108934073889655951721601232142e-1-.84487655865873317962393153396473812751e-2i
+.78069446868848431798688273629744890664e-1-.12060160434870988110238584572432467484e+0i
-.92437097409572209460328504583760875379e-1+.17782227961015532728780169603640087315e+0i
-.10140894830135399901488292059139798283e-1+.11987070825349277729128343296167298172e-1i
+.13187328361114712734769236758310056270e+0-.35621260358343434070102509468320238722e-1i
+.11839356298019843311621432679304920651e+0-.17764280405189194756138319105450197075e-1i
+.51431465426624955499942060840848940328e-1-.65933492291182659103237960533321192458e-1i
-.14060141881187315373485770286862496242e+0-.10518188596114511532502648393666076127e+0i
-.11428171163754591624386106342600909981e+0+.10421867119682017793417904821814863067e+0i
+.31971747820027050164459209407673712402e-1-.46492523302093712603098992313950566269e-2i
+.46275024199212540974125045867013727141e-1-.50054684431392690824970832413224109156e-1i
+.10733770220583867683419493035718458005e+0-.73011194639481603616866906211516474918e-1i
+.32385132128641399621113062236111853664e-1+.25426936763971907291760435799152248912e-1i
+.41054253847412195858602837616915358633e-1+.39454484871406399088002783318458649093e-1i
-.36662301450951273479328375694019701896e-1-.12403479309721489932753191414011911216e+0i
-.11484412662338646320580438308258252772e+0+.11375243789533627511505669178982408974e+0i
+.17405574033215622090368639861803184867e+0+.62383079820393437998216731242772486590e-1i
-.37585298352788299174336497523614001616e-1+.90913845321839939177885911732712535691e-1i


==> sicfiducial_48a.txt <==
+.33166859261134887118272636690632934117e+0+.00000000000000000000000000000000000000e+0i
-.52852157726521153273988878121234148311e-1+.12246184745562354380026590324572209778e+0i
+.68859651376742941129583084100059956710e-2-.19610255307382127716792821789706689961e+0i
-.94092207144872786498584982789105358946e-1+.10683769627994876945691721285917614972e-1i
+.35371881791341376578824204218806875377e-1-.67544499324691707496081493403060965963e-2i
-.59616620722383698330333787291377716074e-1-.70522525305549232224221557848874614589e-1i
-.74178744844315096959362195507475278954e-1+.84880668223770290292571256522373681881e-1i
-.32558421696206552690557891062466062677e-1-.21116791692229995204526546313255150635e-1i
+.12619143464935483308935749156998131147e+0-.72689700530361472651472105481595002495e-1i
-.38656523055727406485221543581034120114e-1+.16962886965980123319207285361884618647e+0i
+.11480824091050050711923136413874280992e+0-.24272997429968364834794889742288912147e-1i
-.12709939326499284601895431558265162069e+0+.69277396461972393011692406841568158454e-1i
-.27704845213069195733896235651412249911e-1-.62923002646776109880806486866957569405e-1i
+.68138433061083160271116607193869376920e-1+.55830421064946782301718277680286976544e-1i
-.12316079392390837299872759658807010498e+0+.16410310587052012287550156219677502620e-1i
+.89974365516443135115923201001376237181e-1-.57259490488597007086990025865296292576e-1i
+.19559881192430936230098148862426368179e+0+.21153986434388569795229349186349969947e-2i
+.51593319830161597699174723358208006087e-1-.56094902118883528978951368316585877890e-1i
+.85070563362937219473798483528842960566e-1+.49751617553043727707731006819739798968e-1i
+.66352570750816119774657863396962390404e-1+.29762496804827891218176565467108288979e-1i
+.10045080410681349630557269882462526394e+0-.47792187262248604052075458550368443002e-1i
-.18368564907223937007770287880851679380e-1+.53216305101147648650526608958650957209e-1i
+.34797938013394708923318043224627233668e-1-.13463987675424671465925938799849651034e+0i
-.58690908829183655693121302658280260869e-1-.31302648041746082477309928050793070579e-2i
+.78237741028672564489995355364801924606e-1-.10260866883482640653918546975704407359e+0i
+.16552610440507065508954938248957165760e+0+.16539608973765671674914478911216433474e+0i
+.20107591055051797626858772189052160735e+0-.61790398240030579362194718693278958467e-1i
-.12323182111781225601857842951556542188e+0+.71029770922184876902585145010568808528e-1i
+.10011305140798788468833798035357317306e+0+.37973857163299553755540040288556246443e-2i
+.13032537979860224753061881198939993232e+0+.21455490440078490949552023698550277724e+0i
-.17862350687164897749617955359273423428e+0+.10977496009973387478811583666225899140e+0i
-.85373720383279527241668782994910106011e-1+.44275558268145166159796520998017170561e-1i
+.13212497878938068225833082011149492518e-1+.93489972356166123353751297040068429199e-2i
+.17673752664199181719525878605546635016e+0-.14294554821272588758854129517488242855e+0i
+.63482335148054596064642692695959031490e-1-.21885122739915394229443525224571432692e-1i
+.48935944639417640982123372610043967266e-1+.53105482403379659086565520794608303839e-1i
-.10551865131745393545055394512944876955e+0+.18744479128237800625031103067175243587e+0i
+.14132167329565740840648883887238271843e+0-.35657073382620283966247460729462805586e-1i
+.17075521432799151364803470504200928603e+0+.20902850106738322844615521500915247776e-1i
+.86004161876802161713475223921582829222e-1-.43860457584564762585663905138503481316e-1i
+.11002157254828018183109993319147205920e+0-.22442797564352349512166730530634361508e-1i
+.88871439413638912113255299235015749300e-1+.31548599272956276101023378332487172691e-1i
+.83859317404471248387595555489974708844e-1+.17341407600449509241316232721984436916e+0i
+.19482200666966295385091224121817045136e+0-.16307225257124983061009064137868979076e-1i
+.52850823126638686292982177378944482497e-1-.24013985638754084577605663353431663061e-1i
+.10897036867981548112088718525605201570e+0+.20282450260311785151711514807916572758e-1i
+.68303586331357704395834835121898548042e-1+.14425135228248851647382408396139838251e+0i
+.28966785436182079451803034812444773266e-1-.93604499634910404233931653911819027516e-1i


==> sicfiducial_48b.txt <==
+.23923368126190309862898695708010166716e+0+.00000000000000000000000000000000000000e+0i
-.11887378618395790166772734587791451493e+0-.10285773670085111867168906304064674160e+0i
-.47454934675290845638931582906805861264e-1-.24974203384209630157540630241049838132e-1i
+.68836676570158193862310239164014346448e-1+.16083876970704013766739337524931473110e+0i
+.88766658083807145103349404581846522876e-1+.20742294950916398256270953158591788834e-1i
-.53221560957560032783564876117470728970e-1-.14777518029519007492903802922372586025e-1i
+.19639419260483478337562498429174389842e+0-.76009782221740633992797228805216229865e-2i
-.59457173815740948229701034216980888405e-1+.14869585538173686947344306632105879504e+0i
+.43733777938690280486258739056663947689e-1-.43483130638505746789369075869471463676e-1i
+.15853148339893343738963811472964684708e+0+.96032386888280363523413578449681869581e-1i
+.14802870793105731363390094170104475417e+0+.37727975021282647283717432722100857067e-1i
+.98167926639173962196424891083051105151e-1-.16332309585193039191518575495942436079e+0i
-.15186222736093413230698039698530306329e+0-.68304149291434680657933174975599517702e-1i
+.26879393477188134448414126165222100611e+0+.10276273394737419871244235482805625030e+0i
+.18962577453947890934481516017921466816e+0-.93654618001998231120513975932574226540e-1i
+.89833773229011238278653109021647049121e-1-.11668437439540238376120982929921638005e+0i
+.98790420921518682474108976542682065499e-1+.10824119012138940399747713413550379111e+0i
+.10557897573839534915377511156443553166e-1+.12905452062599531946915225925058145681e-1i
-.21004349217389299438378398816900974239e+0+.14308065275474474200516105917110711298e+0i
-.60703291438170487614337717747502111223e-1-.46971963889220682807008677881521033066e-1i
-.32183080090987031727497806901611669259e-1+.16007360670269122663591008480294173810e-1i
+.44873612001992826459511915356668172104e-1-.46602262241476440491191657339055981899e-1i
+.28551721385485301665682856342475320720e-1-.41637100538237219685064999473936871970e-1i
+.34191354494662385511018003052074296163e-1-.11160328756561993632917468766652188538e+0i
+.44287026701073078616031750053305403094e-1+.82379251591023717090239991205955368144e-1i
+.10289667026932690945443501958045268475e+0-.18337323165591790891218950850640225442e+0i
+.15823003093426549988729426396290664396e+0+.80767919702641676266881477926295167124e-1i
-.68795415601666434396698692918498738646e-1+.50606668640497937871073363045746736462e-1i
-.66840704526758921112209121344352952946e-1+.55888620155988713364356149119553562799e-1i
+.14456704812820280737308319614548106897e+0+.40521558395236390886783762203726336370e-2i
+.41951925599675176523892171204130309226e-1-.15689891839348928770301950829511596373e-1i
-.67770515058553900550125784604773404042e-1+.46816076872848240612332059629636527372e-1i
-.16386076337798385691814035792245726802e-1-.92372526027106437962115206413963410156e-1i
+.13853132375768122004272902760036791159e-1-.10103622017364305103458911703649732179e+0i
-.11012806619400179328573188494764620234e+0+.26911708141618351090500832624859584362e+0i
-.78379475181903403908096436604715374066e-1+.69060825949371392379101041426237312602e-1i
+.60649407399626402391270437336578401308e-1+.74815609487073903055234429434983068307e-1i
+.11954719118659666206242815113745785182e+0-.39962668379815394598753767464215150784e-1i
+.79632200293059953313255827960694820446e-1-.74589850857458682280531789599270172209e-1i
-.59227469385729004801859956231377600199e-2+.49825107660083016143572591477800727699e-1i
+.71675175470235892952921183612862096576e-1+.13966103131400453917861665030966564634e+0i
-.27097852695168813891852347910772856487e-1+.19022529379663530288265314987034940438e-1i
-.18200351179747971323844131488133229279e+0+.37962436885180270917418422387354304357e-1i
+.60692955597324909548687718963679146968e-1+.95995618715377309190145992337357998350e-1i
+.21306675142499296400947527303948443307e+0+.13421813959749350179525941510928172871e-2i
+.33364330973551806037339386783221337616e-1-.87976662367865901348061600721141742222e-1i
-.10895797091372379095912810981709551996e-1-.75583095872433416871943037551853763410e-1i
+.17677266650050847013616175001152557806e-1+.57692880884884287141761771636920239494e-1i


==> sicfiducial_48c.txt <==
+.26891022679212717943415006780708486592e+0+.00000000000000000000000000000000000000e+0i
-.14010845598790703186119731888120472684e+0+.31571964038168286117740103232705761886e-1i
+.19747170122230522322569097784427410875e+0-.14684344740127584114853332580439572959e+0i
+.11521776570300387254460222616577135565e+0-.12489075529135384701207449893002512834e+0i
+.51571963813062088700684823592746207461e-1+.17677699149133845971651635341640984197e+0i
+.28130641691567870069312691463012940692e-1-.92579841011737890145415662589929637198e-1i
+.16918482075654305131114293846200150972e+0+.11055542198068929758704509915757515129e+0i
-.76945447889058534364466026871823416449e-1-.12669530970639543044151225778516063647e+0i
-.39374274620617729991922207310891782244e-1-.10994306889235017622814221079341221427e+0i
-.19823786557072701824190315889483010333e+0+.16691235197612026630491038435063342975e-1i
+.37938404657697438279570984541993765019e-1-.50997331640074621098984381426563908018e-1i
-.25682294871338503030835898749774346958e-1+.83367816592325412473057750691016575498e-1i
-.71973227731003902103605035672998598856e-2-.36220974126856354994428606235379968921e-1i
+.12137636311821976558001427108010496002e+0-.13905185704761997918370007094856499560e+0i
+.83878427230701729447461523107993128112e-1+.73886141929525059509954125556451645767e-2i
-.48897212794769477280848169091449414288e-1-.42890743880914229370706680214485523697e-1i
-.34882512400554958825937022967390777926e-1+.10950277379691248601359668810056164968e+0i
+.19240342007057168569243416220624961190e-1+.34825800364813998268146552506906019959e-1i
+.13071201196439819287514234778714583715e+0-.10014268904164820872775219110237433778e+0i
+.23931883313394206736898259053579031941e-1+.85090601593493103418277652605487143759e-1i
+.84557754222695657291068683810160491074e-1+.71564379208135325312154823054469494571e-1i
+.10438035799722269340247493843713136783e+0-.21783290728308833097531537272573299878e-1i
+.67040636467923651596408425154716506197e-1+.15140945897548211547393362946634222450e-1i
+.18816286081657067396435604171938536737e+0-.54045225321275317432851016670179484978e-1i
+.18150612300428614519919045269679716192e+0+.53222914461809482998843468572496534176e-2i
+.14105576104895955829925536339879904644e+0+.17483284098342555571730935599315197901e-1i
-.66274301428420530618926898253385625705e-1-.23100571355785529492337803727423186911e-1i
-.82861206494042924039065407302382900796e-1+.60459680838402983596820658020259779927e-1i
+.34494315472920573830558050887770049913e-1-.56389643785718339779430364826669456088e-1i
+.15256046284515110688048236177085265244e+0-.12837358042967017756970989338311690234e-1i
-.20661292065080036982933644310415800086e+0+.17909066268925475711092871584526112909e+0i
-.12393427564753307064946660235437807465e+0+.93560998956460879692968996923299190766e-2i
-.34951433067732596739665868932488806383e-1-.50292310705869141667056242881033918600e-1i
+.42656328996415071822439866714348588738e-1-.56637730451881906077161862772513895936e-1i
+.10582715879606904993134749668185531388e-1+.97561932257192692010348304211447112380e-1i
-.18105496083910718898025965503314983803e+0+.14882551013002344173507545262770935420e+0i
+.20987329461567622272545970577991331507e-1+.34186098228379237783507452208596146742e-1i
+.92270221142046910593494854649334819495e-1+.78328839522394917367656820860334749419e-1i
+.28101350370020422742185578667984046821e+0+.10211633301598682354187071292310919790e+0i
+.15238672394989284563213507903701260087e+0-.69146384258259675598844476691119847191e-1i
+.64417816897993883356326321951547876923e-1+.57734150424290353141284970203778764467e-1i
-.85206092754659505971018682778376389456e-1+.68733045673240995194537018504104389561e-1i
-.25852246626243841904266055189978485123e-1-.94531764231355766310556238875500107204e-1i
+.41452670575524106452893757865581569494e-3+.69405067159066034990512991802132265220e-1i
+.13715199460685435686832003271831417656e+0+.58023286483335936683446938070371453801e-2i
+.92593090388136287049923066080105151871e-3+.89942513914970897425899739482594338047e-1i
+.96075909749291698513473589763273475671e-1+.11735986366656827928336092749091411705e+0i
+.77449309904862650799808274437775470375e-1+.70326780733239599679056289689585199064e-2i


==> sicfiducial_48d.txt <==
+.26925526144075026758486581293336509002e+0+.00000000000000000000000000000000000000e+0i
+.23663452260444859570251376451311701057e-1+.17786347235500823906270522680406357867e+0i
+.97910364971279585012084047963667592788e-1+.10599079558776826576477896836689489764e-1i
-.12506313305016992202687432900511206811e+0+.38947028150363865686926097384895395565e-3i
-.58863108895149273082611946714042525265e-1-.59499264624800152539655030122589161648e-1i
+.33049575238802047684838056791295608325e-1-.68272386454030793227643380203006825579e-1i
-.98541132148376923145389354225736581665e-1+.92042922560853556141734739246471158291e-1i
+.26779766179704748560530638216658775130e-1-.10483719236629752660350923376046237359e+0i
+.99785691077760947462782143414503194116e-2+.50604633689101161389796171938798266229e-2i
-.41298574618827728050775482222983878913e-1-.11564712609411826196036609090796070757e+0i
+.67984078647476067954383722887215704031e-1-.54911360830259369716399457009226643066e-1i
-.24045407613310622989234396526044639819e-1+.21615259206430728170874430395330917741e+0i
+.18148766230895625946719710950780430798e-1-.47624459995389448073106625235147410269e-1i
-.17550303760754946222781502203484424840e+0+.44375140767614681446404552337916943922e-1i
+.89692540677187207766537067181881175377e-1-.70194261951667716696618664386190768175e-2i
-.17393455582216582129808893393044187693e-1+.52347513273087643725719348690268194082e-1i
-.63366120729463689074274511926393420715e-1+.10436290105636430960271474446677006981e+0i
-.28580402406070769414276163763961175496e-1-.56612944900522491649340499811201812762e-1i
-.11499778014486145620618360815621219998e-1-.16671279794081480389242255481591360298e-1i
+.10852037571703935037090891320542490127e+0-.89096850115368156205616086213903996154e-1i
+.15942373527543307344345084115448211214e+0-.36491339010768072224798312454608171361e-1i
+.84323451613881960706764935291588502206e-1-.54254952725059284639926825372267969522e-1i
-.13615331757264492241185857231911000801e+0+.16359553146769777122556802257193168352e+0i
+.95035337462118433458832868392503650215e-1-.24821546001135844523537831030894794078e-1i
+.13375126775569840315228571758023027150e+0+.73399428209375951981227602278607072453e-1i
+.68715334594068792579007046501964793850e-1-.38647991861178578155983720613233527287e-1i
-.15457416735741421512859107911324280962e-1+.15856411310092412620783126865414160971e+0i
+.12437586935736266481119730241772530773e+0-.32303136426004021805542144338252624790e-1i
+.18485136558180067133527461517273570948e+0+.15051821447096251861385479587254531545e+0i
+.10814458685945557523766198817179332813e+0+.23456684554687269922902156936549469314e+0i
-.84275117692983584181356983356425945965e-1+.51205945544037663267153360083291119165e-1i
-.33869898559083547159273411703258898001e-1+.32230727620788838746950198029808219814e-1i
+.23029690196604878125934642120319197957e-1+.83801029322234903425582842293126651049e-2i
+.32178276533797840985790349456528939400e-2-.24980495064055054552824435953642729658e-1i
+.16342165864238362002933448567595776850e+0-.21806132448084851217620027381894560002e+0i
+.13356234337864619943681802293665080707e-1-.11165093759199831879065605027097623244e+0i
-.49555308460494420159026291599407100265e-1+.15426010140542278270511539412666619607e-1i
-.90291945527123770527030713623279207776e-1+.10266162222759885025273355758309691722e+0i
+.21981941561608828657175992525609385707e+0-.74002621380726234070097428335373547183e-1i
-.45610073726356567653085344405382048262e-1+.31649699806026565988035418013831749824e-1i
+.44833167606454125621203281130218076082e-1+.90193309836414745811004325072893223506e-2i
+.16165180422603288646221579702129604246e+0-.64752959777830045004165834515915241215e-1i
+.13490595556772438936745574939986469951e+0-.57201562312987766700673772102363260031e-1i
+.95684339888238014610514942276176299817e-1-.10746191224438045808646571568207629905e+0i
+.79617148064176720541356502290753615375e-2+.14885935806550830988127986814975984433e+0i
+.18764917718062492356857663370099955659e+0-.56817205091304810591924120784896264753e-1i
+.17542174986414884298110323075019246014e+0+.18737427989502686863122131463999846251e+0i
-.33297877118099898829552744642832375058e-1-.66189163639395513396739976420867144569e-1i


==> sicfiducial_48e.txt <==
+.25356028882349387531940994179598259304e+0+.00000000000000000000000000000000000000e+0i
-.18655296285822107765793952510217416060e+0-.43347301893251061296848862182448264767e-1i
-.65365983026317349244754784439941819727e-1+.94663254394286646572306393679995423335e-1i
-.99548837889671732574886847696808719708e-1-.18484275792649251263220400089399612121e+0i
-.37163178001229188260450505786704992882e-1-.13033430420294743529886220590046186736e-1i
-.73266368921665702697714882153384505661e-1+.16827174325544738084576969452833839703e-1i
-.28489121582377117695125049008268790005e-1-.12218727231124936545701285257573252020e+0i
+.61230716247964311110274023286187518772e-1-.44095119862948034323454977104707992383e-1i
-.24260448171564361760298294447169441526e-1+.44367805831964668871522589971516961178e-1i
-.11746308144105128597926695966672175856e+0+.81594912878425078373410535625626876883e-1i
+.31757045294719196052686454596613240251e-1-.30946166329463177763788174948311135983e+0i
+.51395633713552045996661498653128488060e-1-.30404637963893267206157437480198392011e-1i
-.12119733199219253182246557836626699041e-1+.18596870762583160543660351881186916905e+0i
-.41497063605602399007610324830212242751e-1-.12013012480109379822764097415953856258e+0i
+.48739782455221632165016262649826427947e-1-.22272875838303327460654879319850757994e+0i
-.77776673723864529179687820063581260583e-1-.20873267991982760606611472250564504358e-1i
+.18151989919996950428540255937174501438e-1-.36068970700281857149665243992283252284e-2i
-.49976267465460571166984804459124003690e-3+.28220482618058364499264360885064853030e-1i
+.71938884518847839366262849455828364345e-2+.18566379619282102662636069732973732657e+0i
-.23592757659946015036317531774946763735e-1-.95283897785999134782239437358237477565e-1i
-.11883125766309943085428136430658913490e+0+.66900316343474389307483279540550324279e-1i
+.21960730921553812146023081095220264224e+0-.57742850541405081758072984509233978751e-1i
+.91091347561934695230026949090571830327e-2+.13186736259809821543765153483267938768e+0i
-.11185867640126297518645283991576081468e+0+.11437202424054678533571652343743609597e+0i
-.12474554080097847842619211076608806278e+0-.17365128326424289337111772744745984902e-1i
+.51639186481833342462137552658928267626e-1+.29525815461227100790927768504350543473e-1i
-.16032584714378302786400588812629561927e+0+.13452675141641449817119228826192372105e+0i
+.46059766054944607945510121899566958040e-1-.23402669073018394239425164577869078550e-1i
-.76126813212115240599027472850583169787e-1-.99143215553917285164688926285550668313e-1i
-.58399941403824430427664186145810541056e-3+.11903688625724629771946803115391006198e+0i
-.59875037274933803968937924670663738478e-1+.74319090467036180106785956065954423526e-1i
+.13601688835211813409870547307908988156e+0-.13194713136928811437897878649418102629e-1i
+.58054030481663845276703946853813892252e-2+.63027676283189540715070095883165679539e-1i
+.46716995604215363883760647282730534985e-1+.27466437188802799890560809102095952548e-1i
-.41470032235426006150598916904917921160e-1+.40911593149502918044841914337862962667e-1i
-.56209336232883431708199592422152326203e-1-.18686911581343685044458366213863555213e-2i
+.54042861517221978866508646979198803118e-1+.12501760408379789179665325276690488781e+0i
-.10871632424045708267126994273406261864e+0+.10358729798538642779989125665450612811e+0i
-.63868536621725738969804514278076612954e-1-.15841114977393692584287161492149903824e+0i
-.52075813529229012874788289653535078728e-1+.12449935889461451645544407052227801577e+0i
-.64617078064040826181524833406357542718e-1+.50533147911724218326192121838552883226e-1i
-.53810171143702577792197108421861600571e-1-.44769584349380064476163434946108614518e-1i
-.57213492990865334815190531539727341278e-2+.19055582568744594529423474350356081187e+0i
+.19945091689351938702134352980522049717e+0-.15365888698520449469451883378074091797e+0i
-.14044437179690303029189545964968654140e+0-.11145473657458923542681231986395515735e+0i
-.45087490461477828381636805345249473192e-1-.20705161370589581787766648869622693015e+0i
-.66221050884787212531583633768857623513e-1-.22420189268877417150412444002352403569e-1i
+.30014188302697844132010166098151331111e-1+.47040611546890499099701701592086411336e-1i


==> sicfiducial_48f.txt <==
+.20316844270430936237739969021931281466e+0+.00000000000000000000000000000000000000e+0i
+.53002781627305640998315699642754220220e-1+.15304097227418875225643782814408941109e+0i
+.14177701012724606815377896542174831778e+0-.29248398644245377579529881351170587699e-1i
-.66017727678583629368914812684566685339e-1-.31528978037671315995803356919331196792e-1i
-.11832442759112020491542512186002144540e+0+.18347835193966056358301640453382042990e-1i
-.63820362715311981525157148347830712333e-1-.73041793396421018299122405278943672766e-1i
-.55987595290118012726576810952619479027e-2-.38626292729835726746587724692556896647e-1i
+.13437745577618922723751617535366565494e+0+.21897217041204978206512750115451594427e-1i
-.21126934290172647543146183906838827568e-1-.55909750359925193816370570948697340725e-1i
-.15295245270271858916977379856080206853e+0-.94580419023860004649401321742332378487e-1i
-.14177701012724606815377896542174831778e+0+.29248398644245377579529881351170587699e-1i
+.38190412252206123439122451338809156465e-1-.67051123150933890524567813182956366651e-1i
+.13325171654798119210300532506854265437e-1+.11992477127449522750764275039412294644e+0i
+.44729072060574613951330507342271089297e-1+.27556213756958959738599646290083350195e-1i
-.18540379042004147214718848935049850669e+0+.88397776080713889127656670587707447786e-2i
+.98619395579482828035438723314414838760e-1-.16299805772281422202850338460019119073e-2i
+.21126934290172647543146183906838827568e-1+.55909750359925193816370570948697340725e-1i
+.53002781627305640998315699642754220220e-1+.15304097227418875225643782814408941109e+0i
+.45031688544704935390422505033872050615e-1-.10972900610734333542803708123674482157e+0i
+.14439887756819715835023041846720109233e+0+.17450502002915144622757730624168833092e+0i
-.91750242186919042338616470564943598483e-1-.46710428347339234660547075022045727308e-1i
-.10373236219819514696914719036672557090e+0-.26065361021138059675907040290421843161e-1i
+.18540379042004147214718848935049850669e+0-.88397776080713889127656670587707447786e-2i
+.13437745577618922723751617535366565494e+0+.21897217041204978206512750115451594427e-1i
-.20316844270430936237739969021931281466e+0+.00000000000000000000000000000000000000e+0i
+.10172344401335936242171608505829285548e+0+.95856490508938791394413042791815850789e-1i
+.52310979017396571909857840002688794237e-1+.28478786920623067958598512741353580340e-1i
+.18996139275393833943548872685393941539e+0+.11050830060267448966183729551419304260e+0i
+.91750242186919042338616470564943598483e-1+.46710428347339234660547075022045727308e-1i
+.44729072060574613951330507342271089297e-1+.27556213756958959738599646290083350195e-1i
+.55987595290118012726576810952619479027e-2+.38626292729835726746587724692556896647e-1i
-.54217014794186920896795168572616574872e-1-.78665964009885689469280373812406142716e-1i
-.13593760789568964922781160645327685655e+0-.82460084519144016529732986336646984925e-2i
+.13224013248139767477865200727287784718e+0-.15194138934247219372241833729167163937e+0i
-.52310979017396571909857840002688794237e-1-.28478786920623067958598512741353580340e-1i
+.14439887756819715835023041846720109233e+0+.17450502002915144622757730624168833092e+0i
-.13325171654798119210300532506854265437e-1-.11992477127449522750764275039412294644e+0i
-.63820362715311981525157148347830712333e-1-.73041793396421018299122405278943672766e-1i
-.95867034540668634659531619670043364088e-2-.19170889347451253863960074010414726846e+0i
+.34497546428974532609484094982281758201e+0+.66370915713117828536059362463948458598e-1i
+.13593760789568964922781160645327685655e+0+.82460084519144016529732986336646984925e-2i
+.10172344401335936242171608505829285548e+0+.95856490508938791394413042791815850789e-1i
-.45031688544704935390422505033872050615e-1+.10972900610734333542803708123674482157e+0i
+.38190412252206123439122451338809156465e-1-.67051123150933890524567813182956366651e-1i
+.11832442759112020491542512186002144540e+0-.18347835193966056358301640453382042990e-1i
+.11976654371567053460997932425907232626e+0-.15015469525298669413831869799637395310e-1i
+.95867034540668634659531619670043364088e-2+.19170889347451253863960074010414726846e+0i
-.54217014794186920896795168572616574872e-1-.78665964009885689469280373812406142716e-1i


==> sicfiducial_48g.txt <==
+.19729620859510900234472558632206504125e+0+.00000000000000000000000000000000000000e+0i
-.14423158836743082190695882966107799318e+0-.36454278159710161479292347173866936821e-1i
-.16653375438400270319570616791326303772e-1+.25835629436784050004120990339176216200e+0i
-.21827762918723218522006409978209941170e-1-.14897410151918042969789125355062669104e+0i
-.36414370015649211060039630966683178034e-1-.84459223866058184974475122518562126441e-1i
-.83768397751831792666558779491037620165e-1+.31725662198476709305834684482937322960e-1i
+.15271726664504693507901709453834463839e-2-.40145373392303400725354963343575502483e-1i
+.10443764199417602361565163659440465870e+0-.11259439006860532690666286074908868965e+0i
+.91086648559729682838907657507572948608e-1+.48056600946442786452780175169418849979e-1i
-.44795094485237674230946112049503840988e-1+.22437074372389576334034423857549190995e+0i
+.16653375438400270319570616791326303772e-1-.25835629436784050004120990339176216200e+0i
+.94596412909071759571922117651986395577e-1-.11721869592831507279489072573443835069e+0i
+.11223480530686540689716903754459832475e+0+.69364924400369893492763277368795872561e-1i
-.86236811305766524112313231633704182409e-1-.69382357091898752036195622393952293424e-1i
-.80392480467846622490557396009182551304e-1+.70494220050327085858824546283321064384e-1i
-.79806716316885390252753688260773395453e-2-.13029565931496599959833028702060708458e-1i
-.91086648559729682838907657507572948608e-1-.48056600946442786452780175169418849979e-1i
-.14423158836743082190695882966107799318e+0-.36454278159710161479292347173866936821e-1i
+.88483315622138618664206813684798240291e-1+.75175480301625182563807775962009411380e-1i
-.65437408701638969310358620614825220735e-1-.10528168625408964418553878104043054612e+0i
+.33519560008515036632528943127953026739e-1+.18100256370393277489489132520355459123e+0i
+.16850554020778795211051073424879089333e+0-.83937468360729374491561202366280100743e-1i
+.80392480467846622490557396009182551304e-1-.70494220050327085858824546283321064384e-1i
+.10443764199417602361565163659440465870e+0-.11259439006860532690666286074908868965e+0i
-.19729620859510900234472558632206504125e+0+.00000000000000000000000000000000000000e+0i
+.15704159458574820099510491756409161321e+0-.10814104531782438440622384668203789627e+0i
+.40343263746023731198096777178353315917e-1-.53689094038932606877725045008817628098e-1i
+.84991806754770990134274028009741025403e-1-.46356672369754442939589422590478188355e-1i
-.33519560008515036632528943127953026739e-1-.18100256370393277489489132520355459123e+0i
-.86236811305766524112313231633704182409e-1-.69382357091898752036195622393952293424e-1i
-.15271726664504693507901709453834463839e-2+.40145373392303400725354963343575502483e-1i
+.28296592734677915894729504762831771137e-1-.40671381004073998863431033542436459610e-1i
+.18871224143566075544790975822131091837e-1-.77024183232502608597828729467204334500e-1i
-.40100557383645191621132747858078182429e-1+.81416868008705229531934683635362837596e-1i
-.40343263746023731198096777178353315917e-1+.53689094038932606877725045008817628098e-1i
-.65437408701638969310358620614825220735e-1-.10528168625408964418553878104043054612e+0i
-.11223480530686540689716903754459832475e+0-.69364924400369893492763277368795872561e-1i
-.83768397751831792666558779491037620165e-1+.31725662198476709305834684482937322960e-1i
+.16678649481091650920901176387087703487e-1+.19267949476815802992105597353636603905e-1i
-.23415252933410092917215316210260264684e+0-.31815818937947693620583432328568353008e-1i
-.18871224143566075544790975822131091837e-1+.77024183232502608597828729467204334500e-1i
+.15704159458574820099510491756409161321e+0-.10814104531782438440622384668203789627e+0i
-.88483315622138618664206813684798240291e-1-.75175480301625182563807775962009411380e-1i
+.94596412909071759571922117651986395577e-1-.11721869592831507279489072573443835069e+0i
+.36414370015649211060039630966683178034e-1+.84459223866058184974475122518562126441e-1i
-.25669047568732790101126732383472085871e+0-.18890124673957353783595419594639452038e+0i
-.16678649481091650920901176387087703487e-1-.19267949476815802992105597353636603905e-1i
+.28296592734677915894729504762831771137e-1-.40671381004073998863431033542436459610e-1i


==> sicfiducial_49a.txt <==
+.26366506103539194079240160213045041600e+0+.00000000000000000000000000000000000000e+0i
-.19882061550335708069514067432991139291e-1+.64076640039731463172607583215252827915e-1i
+.13306207953636080478201000267354195286e+0+.11681667400656312327285610074912572485e+0i
+.11939374627555035308686943799730914375e+0-.15701240817579052041873744443940069277e-1i
+.25685809644736408868931742915887509052e-1-.44842095535793131541727620205241070854e-1i
+.17128167595835495160702700876297734162e+0-.50975235200569491979492434437515675350e-1i
+.86748218091072291680478076315731249552e-1+.27815626135394458200145670841325885341e-2i
-.12631900757889771789767460186978824409e+0+.87696544656989077035260568522213672019e-1i
-.28444278275565156917144370221612288372e-1-.34052710540693120753054480578750073708e-1i
+.62155516716050587768759405684313791389e-1-.14486999642996127846319162190197535747e+0i
+.14785533115670648281837625954588531933e+0-.13204488645193446949683858023376118368e-1i
+.46092857845245249981357733881450632694e-2-.27461399953138236760331872958779396833e-1i
+.25992199850405373429608580747841732702e-1-.49377329218973285297391212195673371241e-1i
+.74293265405067504708353624923203848885e-1+.99102905292818258003314631665501654093e-1i
-.14690025274192593718075783681818915353e+0+.24932357595543370536312790799691842102e-1i
+.15824975129166031903835324272216037600e-1-.18159217764787924418739884248507960207e+0i
-.27052434585884847583277898547401394233e-1+.12958202700583596468739934963839032147e+0i
-.43843179107208478433128469032746700958e-1-.42328531657047077120547431116892354192e-1i
-.45850569216529834977097731213984043278e-1+.27933426972953580001957405790184952959e+0i
+.86569132000905451478434524792299258332e-1+.94797297571606583397287538753483501240e-2i
-.20727760060926008808934866828495647359e-1+.24075380357780929178274786918108253211e-1i
+.64204658018615716945193174165760360611e-1-.20989794953262521517500157177030822727e-2i
-.26128742919345132062398514963419016686e-1+.18856710635705211975674737311478715661e+0i
+.10572037450770434712362484110835998925e+0-.13043199816369190220995618963542921962e+0i
+.17786443018112257226774008290398632500e+0-.66216251035982099019474239938009475802e-1i
-.34702860640109568555463102503598880095e-2+.24558628867804077007794448894451755410e-1i
+.67427638162299152661388904714109557894e-1-.18343554893030687321272884239401148224e+0i
+.63000178801828869315244442521229390039e-1+.19043537096772738830528433715856041899e-1i
-.12773807883314942458019425611159708948e+0-.20064994800877273431442521015327600668e-1i
+.20343857415956177430078366896366604172e+0+.17446483442242027143194990054865387107e+0i
+.27927296025560349647954008875617782800e+0+.54475626690936451732823717972996347660e-1i
-.57339790482750477864385443013048556469e-1-.13650465344440395721065903765273297685e+0i
+.75564593894171352221853485403301968420e-1+.16802381066377373253050784727435946414e+0i
-.42211136933824372001909298411935165644e-1-.11212608482023725916630956405827683085e+0i
+.28197984456613336629044877037605227687e-1-.25424657888581357841977762808141706979e-1i
-.93273430289016769568583218331727014530e-1+.10758161976242520381029453980872639519e+0i
+.38511082936602585110431759752120390490e-1-.12241409831896358486373676669426712701e+0i
-.26970979727944666223058436213769800822e-1+.46582723267221665762309517094544811538e-1i
+.18259546760650139095523502538359189986e-1-.51869808274072849359901978474585417415e-2i
+.18073590383417113858508355342561540324e+0-.56511791776467576717045234412912142321e-1i
-.27934914087522310737214247898082472045e-1+.15197212580174273843764045001692983997e+0i
+.58637869077216879508916309945134010130e-1-.53974208832819863673683963051035951361e-1i
-.12914206844633962575940762065266292855e+0+.15366949445138900643688210070629092291e-1i
+.15521086307607871125393072266876251432e-1-.67514344142986529571173803999698534788e-1i
+.63429468678142087256477903420136876123e-1-.10425203402364090958014242680076677145e+0i
+.10954512697962471116599362088980753876e+0+.43555858570671988241043813174099337894e-1i
+.74284735340994669154815559012507909828e-2-.11812300985128255966626126536245281327e+0i
+.12383255888393901670162197556139904750e+0-.45728209878488333275658304823174512963e-1i
-.58844407864946210265519780699735396283e-1+.22342139876833003372011812502972981983e-1i


==> sicfiducial_49b.txt <==
+.18157024376651207272716416502186334795e+0+.00000000000000000000000000000000000000e+0i
+.17917254242807203759028720141872392090e+0+.14943629942957974283410788033570285165e+0i
-.78113233475361729634934392696390228200e-1+.11780177035015194133933258190414524944e+0i
-.14990646248154064149655037969359765891e+0-.16228256619662820432323237766537662687e+0i
+.83111105312276427890207853212494109550e-1+.19764498748039197512732386826904652187e-1i
-.11063286211237936415712107033366061391e-2-.39343312789146439873348235651355730590e-1i
-.31600754283661349880732297770391609981e-1-.13243859035113825349905749647873784529e+0i
-.14299886318847238831050196619328941795e+0+.79231827378599564174420742306616095053e-1i
+.52237462523909937652850957798937340299e-1-.10593285246475097203301835303423745673e+0i
-.28376639204971109833028969509468366689e-1+.20716583141792933900347206969834178063e+0i
+.90975263405581756484196825091838613417e-1-.26754663510124781549946025378541007802e-1i
+.89523479269437816896174101825936436090e-1-.39011054223806510208795550916807375564e-2i
+.47447492141545170544903617833664238966e-1+.48087759154035716322322085920681371394e-1i
-.99509152452685499118160488364149562410e-1-.38041990111130074314400714829898838638e-1i
+.19358548345841348863167422790045255177e-1+.73943938554505610184540045473238202704e-1i
+.64583424408588923106875767559008740059e-1+.16370776931254685570765478464556362738e+0i
-.93704632849860616005413773629785564006e-1-.10044796919539534419150013709755233389e+0i
-.16870169289578995020288369517646541652e-1+.11406173238181185809853338047801871089e+0i
+.13202903651609648317254193138018644042e+0-.13714073274430983891141638873786210804e+0i
+.12735518936652655135661283164480633904e+0+.81810808406187212595946130220066847720e-1i
+.85723257627181355778229875215266818658e-1+.10278812160917479355558324949198473308e+0i
-.42452090216088886201833647610528791629e-1+.24759714609101123282960221625843102111e-1i
-.54149772395553891666117163230208131797e-1-.20343213516155737406466700530779468144e-1i
-.19280022194161362235173560756400504661e-1+.82103459236086014826793092311059910101e-1i
-.65623387718738172693411351638948249372e-1-.23881999322478955640867038449991175541e-1i
+.82424601237018835201511738835909350609e-1-.10788297989406984267463056814445949758e+0i
+.11255421639769167731887437421275417508e+0+.96613338431035463672661601511638058105e-1i
+.75087987492225706724184443746455680945e-2+.12909944616454762324649682787058966739e+0i
+.88515387898073281565237001452556949169e-1+.49767869619586588294700350580962810500e-1i
-.10343104443594343364801359078577554240e+0-.85189552938367623601020255719145216398e-1i
+.67643425821890574154505877868717060013e-1-.22053409309225151421116404970652914406e-1i
+.28799124917327542130482838389737041443e+0+.15841682203198691570588712075030418949e+0i
+.83321849565069347394887722687643210201e-1-.19727585344159908121291272891003506301e-1i
+.76777987261132778598088341131592689474e-1+.26099791464742831158828110716350240940e-1i
+.33739564874164898671871116907839791238e-1-.72216190991074080649336080981180006084e-1i
+.10033564846774193881195580996228417155e+0-.21324359039069384651740973275196437637e+0i
+.14535211431961941783000052633528581714e+0+.14644241188539714388630470672912989278e+0i
+.81820115459856061819737729234577176412e-1+.13743554738566274115832267866935226144e-2i
-.28334119534912157067835331071059296251e-1-.23354006296168921989498501826039165352e+0i
+.13127591653184836525938224855923813951e+0-.11226245355644114300438024032156253390e+0i
-.65353760846226075037808667045947188292e-1-.13023384426344116267346385315953916928e+0i
-.15384233738476425372824560814234170803e+0-.15844930671040563874459933083100147918e+0i
+.35830590134326882899923661681526353909e-1+.12277375516991381850325590285260319311e+0i
-.20548138025315422687754168003246141706e-2+.11726360522930048901344702429436992563e+0i
+.48803589031696185910726989691457108161e-1-.12210598951694994495856074350744570382e+0i
-.43534323397215600777476825447199334208e-1+.30508732227344723933129499279723834466e-1i
+.86231303089836655165636661264586806828e-2-.66250838415127796861150432451384749116e-1i
-.23874039640468941117919422601599210240e-1+.71701460295762293413000677842161465998e-2i
-.30497576563736836519784595391196693561e-1-.16529004399752811719916133459004480928e-1i


==> sicfiducial_49c.txt <==
+.27825353231494696186347351636130300808e+0+.00000000000000000000000000000000000000e+0i
-.89963941109991409740057552540887976880e-1+.25198400949032886531271639849634914308e-1i
+.12415192345533844395175785953764296773e+0+.39120572680818500388061006477367971377e-1i
+.10805962765790766808935357489147160975e-1-.85638149148161271500899751173631118748e-1i
+.17574125432000597477024371964524493883e+0-.13785185860128830241436127003392793512e+0i
-.58764633454621127303264971012523413565e-1+.23427869813018713186483115803089817770e-1i
-.49611307985472159414059720527486593321e-1-.19707203029386122806947977936325211630e+0i
+.16722119597014300458754536830400034675e+0+.20793738884821112995838230972790555403e+0i
+.21580715367466595624914402748653631963e+0+.30741102146348852559784665560636242088e-1i
+.82207906157693845865115368517634393485e-1+.21734236733983468610763759192722353623e-1i
+.95899062919980395835539890514344612181e-1-.16934756255296628952428209617800085610e+0i
-.10266573850096946502987923348789389169e+0+.33349248749497561070949063847936845976e-1i
-.95612943403952553776248793631912934416e-1+.14701434765536634790877024210416004423e-1i
-.21725599392181694328700313027465268556e-1+.53507927841910760209338608784908657601e-1i
-.62895234647017984809651497483544566262e-1-.47451050690222125012051405950638314237e-1i
-.84172404597591712127687228312658017034e-2-.75930888193482472854739964379679459269e-2i
+.55453891882057525639705440297192386013e-1-.59093067121607510443772479240553299223e-1i
+.20547651943072767391785703010305910267e-1-.37900014271961465978036044889401855825e-1i
-.28838372031305922637064443236762395428e-1+.16577441070680808117504960777330618219e+0i
+.42181884209697193107153099700360665056e-1+.10320381291055595242225705987698872844e+0i
+.19038561650032836429138150978201107503e+0+.38194837563385477790569377672361006922e-1i
+.17041744293651723190501180107803698798e-1+.52555214754766910548248683630905422552e-1i
+.11027399949809825820697548125868103838e+0-.63724547643736326873810620038355825909e-1i
-.11591057499415686636886641681702245900e+0-.35950796859778995028262005121489258339e-1i
-.56033318119014756661522128100783068395e-1-.10857209498143205031091972645381746447e+0i
+.41206496249848940985208297743623835653e-1-.16193377952003582875365202666965972886e+0i
+.94849433872496956820821308510437597318e-1-.55566309612672674803739499615413523228e-2i
+.22355648006789202463851587032379743165e+0+.83243417299394066767758848579053297713e-1i
-.39338682597850791161900677079905646884e-2+.10264626531875588686933013328617902505e+0i
+.85169272178323542645609169994752515710e-1+.65145463309512871714514356528359823422e-1i
-.13519866059629798885171522286400725572e+0-.52028117052464144841093912257630133070e-2i
-.77102555414435643696432485667149647157e-1-.32904768743362344632979331652747217950e-1i
-.42118371797217170530494903203925021550e-1+.45924074494967444120717956447863117610e-1i
-.22604493361026844117769461788105184032e-2+.11427546059184691572942284743768913374e+0i
+.45750302457221759760899795493694422626e-1-.15803282887882307563540636905916653060e+0i
+.21305409498820369358034246053483429737e+0-.76862755927462937041175653248303420612e-1i
+.76026648932176210166368694207209371375e-1+.33474400357705483065612055592128244250e-1i
+.16121163512173340530836000706603489746e-1-.65912254118028499231885617351837194156e-1i
+.12814494881657442402915161508727661307e+0-.10150988454517068291320474302546432656e+0i
+.13025016580341189878816183823673081150e-1-.99874666648691207329098820174202117061e-1i
-.66620278896173919245956757038087392943e-1+.93895760882548982802600157686182014590e-1i
-.88102947200650815600356782524941385746e-1+.77857159200643282693752784988432520132e-1i
+.61269409726432431971468331044590998739e-1+.32443281252853890661273672169625803737e-1i
+.13074334236930116671166421471199906619e+0+.13155717312129544404071043590289203108e+0i
+.27096371213914250690497200424126083269e+0+.53957912400823969883791263433649381145e-1i
+.45148477470100945067853837031776523314e-1-.74913335727082114586424537702826283952e-1i
+.10243218727399730240600296953005331941e+0+.10815944246825961096290549194460996141e+0i
-.10974858629035012525728463304118168597e-1+.17957856899325925879768184342527204536e-1i
-.68908146106927459552738239282092536645e-1-.37086148302274519904534495794824084125e-1i


==> sicfiducial_49d.txt <==
+.29241280352841254567339740518947749108e+0+.00000000000000000000000000000000000000e+0i
-.27239130819699165902337960439189999157e-1-.81854722238090452045623386517767652258e-1i
+.27937301773891839786648332084998697879e-1-.44961307673863399155818682011842061748e-1i
+.59805092785519982396726882242840318706e-1+.13858257652503030830171430240458348364e+0i
+.29316408053250227339984485752534852919e-1+.23643228881483992755080698478976529964e+0i
-.19235326103317587060619343857574153149e-1-.40235875358626944634726141600128174316e-1i
+.16062197646052788847355730526348610916e+0-.82057812526744143889303006232961603585e-1i
-.42750288318689660011054706819836134261e-1-.13710449859546886299090886084241862722e+0i
-.12356171731277099040587462530692958371e+0+.53515253599044530754575437255356557010e-1i
-.92401114698736846948281991087125364747e-1+.16931315247219042420284156055303006517e+0i
+.19986048153765214738127487026136997141e+0+.13944566522639027792735526288276812102e+0i
+.13198610513033556916781475786774474626e+0-.21593900446636746569616546558987937403e+0i
+.16574297190465446956044048403891287241e+0+.61212354101382133179493279799188210245e-1i
+.13849024492771929834087400360991114567e-1-.23213109978644339985396341031394931369e-1i
+.12286786651461948751087783543330493864e+0-.39575495488384617371454814040137098917e-1i
+.81456530319262255355266892705406612299e-1-.99598919497982540651428854385344255045e-1i
+.77769333183197092738770832609584602506e-2-.29949834704060593483087542128861139073e-1i
-.72001808666058584930047477905732586085e-1+.14599719327503940004497072744719404367e-1i
+.86021322617840438988540124628456933522e-1-.74366426472043532069457586686477021109e-1i
+.62465547018355245664147681056800860670e-1+.57333960696784766661587771130562115482e-1i
-.49658978318702193557263994807807797379e-1+.80472954231520160173923008172408544084e-1i
+.35891672213495513340998644017096858191e-1-.40199442777155070695783545232659674058e-1i
-.76228268988650350766767166407116080359e-1+.74147694966587663362226787593793028759e-1i
+.14285833712516206635626198442517811688e+0-.98665074958757145759130013659066712857e-1i
+.11733649631877002646727573849389707094e+0-.13250217228044322091273028130561370689e+0i
+.95773703263567661667891517023656065975e-1+.95690004504904443289519036686432006260e-1i
+.10652503853238047706905230055997817781e+0+.86501222335952845128809686027049826396e-1i
+.43654889872285764275973564839493517801e-1-.45241607316098008711873039975236851596e-1i
+.20549489173167267067153496059089404710e+0-.85476301303819310214695905830618002543e-1i
-.23986548941793191377583872824003458585e-1-.43077683936521999716994544695257730032e-1i
+.60412416982737541876152250807637696375e-1-.12148017560433546552390297347109887781e-1i
-.58345814611876835605739686599265043216e-2+.60898027269485961015535595090831737060e-1i
-.98996808861238298414079370843981437582e-1+.37782074967229120294393498095364787496e-1i
-.21455632507458588525314595253624097333e+0-.12580202847084669836706532862772871967e+0i
+.17610375571722139844354678786749342829e-1+.10264074938612572587411380764794557700e+0i
+.80894321928161854171848842524001436597e-1+.36071409641174331350843686789600828811e-1i
+.17535593973780538124631569041884659215e-1+.10805462988093684554519614365382389240e+0i
+.20656098580818290700710497353166208019e-1-.42671104675486700744847085466390692514e-1i
+.43800124238593064944031335461090194698e-2+.19800629072521651752529645985609279778e+0i
-.46109842406402824999426565593859127708e-1-.26754018709250250919047812290973618670e-1i
+.13232537574431841299233153265067589419e+0-.18250429909827267400729783397283657496e+0i
+.20790871532742250953541431762841624544e-1-.18132804068265199028925355089755978945e+0i
+.86201797778415022379573345561327178054e-1-.42053039375070938586182122429910034045e-1i
+.80285176719022379527492425625565382171e-1+.12460621419911080225980053458894088004e+0i
-.12822599398339676546156308218794331329e-1+.35077507250311332553427068007887047380e-1i
+.85092258748172264301125946097068733355e-1+.22283344101759318261688525426174401851e-1i
+.66560018689399286577245138726681022554e-1-.11976619689529144306144621761667399704e+0i
+.11164055578343025087114917943304100988e+0+.96831005959359596774161492390701554076e-1i
-.21767304900266695623195080379767072475e-1+.17547934857534918520301258827827764801e-1i


==> sicfiducial_49e.txt <==
+.28711946883692525134399084378518541406e+0+.00000000000000000000000000000000000000e+0i
+.13746380650221113336522396777397254144e+0-.70001863501713733711477734670523240071e-1i
+.24103102974295266603227975630147800256e-1+.14605675546204591298044790434241255107e+0i
-.82949337926241783621847030131418011196e-1-.10131305292970155060275973619343270600e+0i
+.45084541966500932238319925335928056785e-1+.13915430336987249190437110952086220498e+0i
-.78861553998742454361853391497909392149e-1+.19777461344376902081485427033588379912e-1i
+.19700287360625537753577512923902949999e+0+.12748650912342178225097416009423935332e+0i
+.24390074166184819347415858358770958610e+0-.17116594917189315586650610139649288746e-1i
-.79512340275435059811113642989431700930e-1-.97458236324706170366773381654254526979e-1i
-.22262029761190493962319088615804352066e+0-.55749248085493911952712180325252358372e-1i
+.12320481593065906120474599292470429405e-1+.39922039295597135339196243511677269038e-1i
+.58866802133997609071574574354620238188e-1+.91113063864026118271000447697692513709e-1i
-.84652020139833743092449306056349149804e-1+.10498549620846029185488691893407681733e+0i
+.12687805448561672522873177235875991545e+0-.67343480934054055584683596261734218699e-1i
+.16582627115197756943318506994617028401e+0-.51347605991195023566228139566072571560e-1i
+.74332137153998157331036916370234460760e-1-.20189784733791869941959614174910334328e-1i
+.47436369801510424100327284569459476224e-1-.46632767978744356369050896598429237021e-1i
+.63389580379947172247307714602561501965e-1-.76909692309659418982067523435250716568e-2i
+.19663263419390253399671438021536913956e-1-.38777263752216065061206327981118412605e-1i
+.27389822908141773025490746274431386008e-2-.34321720958921719325966052640848917932e-3i
+.68405476061932402261539372721289672932e-1+.15517946571266680965581175267404261130e+0i
+.29419714332537893320482571631716296093e-3-.95337846324464560541612339726156443334e-1i
+.15429940301775884318605216977849895261e+0+.33919283417365835017617075635493147157e-1i
+.81132766486251037413886119827283008208e-1-.26194989292778731392692538764390466459e-1i
+.17168698316282430556638611277586039541e+0+.27832086490817208725635195878194335481e-1i
+.12944537150962620332947368143654071148e+0-.63405400527829064050044962223310409721e-2i
-.69009923271342152873907511854494707351e-1+.59412697928010453743264378441525361049e-2i
+.57276501546948624479535143442498540804e-1+.22519214818344460640274164864607824087e+0i
+.47355321877428972496040727894652838431e-1+.45073145706065872401901858246981875909e-1i
+.67439789731780265565469030211351058250e-1-.21572756016449118190353532039119989033e-1i
+.27095663763074051666181057822977817548e-1-.19698139117355909198855317548534971756e+0i
-.21956388656477243137081884578693931222e-1+.24644982930404167463083728462417259145e-1i
+.38047161130052127292152070987205480802e-1-.49964398905250754447121149883446144266e-1i
-.40992642847512441179721865716177584663e-1+.47269918596184062673360507426943224280e-1i
-.17365113203874747285673257425105175502e-1-.17592611406222838936147777733479357447e+0i
+.20053874862015330141682362900159634541e+0-.64503615064170545243640386761458915710e-1i
+.16993650007975959779104609113847902417e-1+.35778462557455383821526442368490658410e-1i
+.97026147226621947856736949740361542193e-1-.78868519812390518974321227270673158763e-1i
-.12802502893303959272257488933437903743e+0-.14599127723276797518832370017270916526e+0i
+.15654560108085058723833099560016939590e+0-.22572500299274678708346119003624300316e+0i
+.13380442251315198976844722757775868965e+0-.87300370848453662058244751803064557063e-3i
-.88395453255625567335302978733957840893e-2-.28284752584773085480175906554811167633e-1i
+.64491461326543004533558182554012639908e-2+.16071601377760677637521980619332627184e-1i
-.12630445742882727765276583904640660603e+0+.78553691112258895923204487363654978625e-1i
-.51423405858370754600168723312717466156e-1+.48288272360681338353028439768967178481e-1i
+.10334136625415395916596976554987940367e+0+.18206100823769099122724467259335513232e-1i
-.66926931909621833365463344432927435418e-2+.11471872814579127114926812314901500844e+0i
-.37038312104044578965819419771512643485e-2+.17986665987385808082843855048827828827e+0i
-.30559333487910259327301468057455466419e-1-.34503152936916776480264408761102684857e-1i


==> sicfiducial_49f.txt <==
+.19176766581478437235339347466868726478e+0+.00000000000000000000000000000000000000e+0i
+.17309131662734437920460949404234648668e+0+.62775617329320182763558366021321096350e-2i
+.24933596151238070661142033770539702345e-1+.89168985918737713139558581059052046175e-1i
+.12414347478721974534862093189037481127e-1-.12374194226253895525406304646849597046e+0i
+.45393050729735038378367900648476641578e-3+.52420903689163633718309174623825969730e-1i
-.52444947055151735987387308110803688305e-1+.67130511896932590517214057753551880916e-2i
-.84751037386808547426862586399756131351e-1+.27202982848758538503405830004455138162e+0i
+.71510894263567305206296500253947673373e-1+.27666866863829162416543460252236147955e-1i
+.25044631791129746651544722125757510658e+0-.13869665117577497812816868052801472228e+0i
-.22034830911799134294794866385782005171e+0-.15288139534029868921654726280535493455e+0i
+.49532413329665482902379733613238952124e-1-.13731011027723443301651801876013718081e+0i
-.72642996321298313425574677733462112429e-1+.29320353816149314375959632396549645308e-1i
+.32787897425875301674454819450706144801e-1+.21989827622813312046987235270580701991e-1i
+.78204159424050276876211540670783935522e-1+.12686199685374614308103980653329100619e+0i
+.16577134371315568036750280649915051348e+0+.10648407072515115863576010517808178906e+0i
+.37690165130891549576536182587844504514e-1+.44753364829791947999827516995835745617e-1i
-.10957632255253956324677200311343198511e-1-.19868395326193354529807150994887510821e-1i
-.18954371073171453537967250852933177756e-1+.39106632066591780193033228041439978743e-2i
+.22769952219571803704962425853846847060e+0+.93133590059091091189795896157884684765e-1i
+.19354842925059617604822631681137735689e-1-.52650252238893347501202827483684772411e-1i
-.47126077396438919386539085893933633714e-1+.71752905396113937464275613768332410724e-1i
+.50040247073822107372105078189210531272e-1+.26819229112911189460302414136575543830e-1i
+.57979144656762793378773014643423827951e-1+.10930263528520456118655132691181425417e+0i
-.21469847816837707198693452328133377839e-1+.28183806520712294933963787440001344817e-1i
+.14031444390571305206735638067035655791e+0-.78054800192617755592142204184520512266e-1i
+.17397916297168026056439690505092563826e+0-.15359081393563471262117071400875700181e-2i
+.19135239679123615575763406207323956834e-1+.71310501722046852388639376437497979711e-1i
-.41376511698141535094507974068587273351e-1+.37055939967064680143029999732760231885e-1i
-.91101726173761861970268066834209231904e-1-.12743544663099869359768238701734274337e+0i
+.13903444680939351665253622290106817506e+0-.11109192923294569100931429333620615644e+0i
+.10818274137609296719067917288420611509e+0-.35984544492966696208378376229265447537e-2i
-.74705899581766209991061797943174774415e-2+.71879166029535323513404682702307852693e-1i
+.15745718716021240017505372955688125395e+0+.55719700198502211646468593010232998606e-1i
+.13029466979647517959651362492176034734e+0+.82655808695495149995491322645132031922e-1i
-.15610697073533985076517075370815200234e-1+.21223791944742491513619923555186310644e-1i
+.53411706540389794556555091837437180522e-1-.17955478135247832562985419337897770135e+0i
-.13823454309555559446593930986341814207e+0-.39882568392905007842114277340470360696e-1i
-.85678741557747121296132657094606250521e-1+.10540130309550603611528866711661023018e+0i
+.67987925475136577153464371331336378539e-1-.99425852856132393576133178015902183835e-1i
+.15388632478285835280887028625554524307e+0-.55674101582111758170927683966500024030e-1i
+.10209100792156098932782478152582943097e+0-.58931406314055945330707072271335139881e-1i
-.70229024433186366386759920358948639767e-1-.68354091157937619740925470536775669542e-1i
-.18146707659818904457848173412059871384e+0+.89866820562461734996799895542530439539e-1i
-.11140746893562880296388935328125818724e+0-.59037410769664107667378172955809059716e-1i
-.10685434617976582329819862436485362046e+0-.15699333368520740437399102471856364433e+0i
+.92571489746399679425667447716586067611e-1+.74159079343026525782659610890138301019e-1i
-.10396839383275142234729118670180186863e+0-.14292838402872495406503965255150071623e+0i
+.47287228874864604250736830101550242564e-1-.66049593927135377517658915681168129367e-2i
-.48433810062719938208661830009788544671e-2+.88190421929413662615616546062969586986e-1i


==> sicfiducial_49g.txt <==
+.20787351877984434300150022537760148502e+0+.00000000000000000000000000000000000000e+0i
-.13821644104059150989859755625523963647e+0-.41975675404803282905759865685552257458e-1i
+.17238155128687725271666368380212432225e+0+.19525803133449083753951581551911781671e+0i
+.18892902249430153055855020068836196900e+0+.18094954324020554208465645709434718490e+0i
+.83453893254982240676491507183790257388e-1-.38405272651670688016692506422117471573e-1i
+.49240058137155912452327997400008321909e-1+.15553208009665365314384065003801585848e-2i
+.63055629057133701677183489369104268200e-1-.49142367351641568110295594376660491462e-1i
-.67852652505049069581108697846661378487e-1+.34718133286668003591449722851597526736e-1i
+.12762766890371134449628663304863403753e+0+.13564010603291065165607812716451038224e+0i
+.16334213772341722734533495472997926341e+0+.48971425144722479164980648958512035484e-1i
+.53360366610498964487089853128933725582e-1-.17568885342599124799201838492601471189e+0i
-.12783963859106456419691428515022243550e+0-.16883380417377321738442959750787103925e+0i
+.39571663842024355536824958407805168710e-1+.69407517174863484393139700468648551052e-1i
-.89015405609794452512505078897101691160e-1-.66971475993476526378108291274371649342e-1i
-.44811495112293901317046851843120442009e-1-.18812429717975236847567422216271886734e+0i
-.11853099220987516402409201095679471591e+0-.10088258673945858702321419368655112253e-2i
-.51952610013688776580102317047582745814e-1-.21889958886444041840516445854261570988e+0i
-.74975531597618130972311420029859853313e-2+.46401248266641899783018620929047901093e-1i
-.14449093749972946006664589805334392967e+0-.11350413526947081678024205363087321083e-1i
+.36044851896082026800695583071874118063e-1+.12041451298596881840512536598831945707e+0i
+.45856698342522419261229499529886999246e-1+.38893152577625136229448869246202445078e-1i
-.43541555037930589784284580784887230021e-1+.14711683696648705505273208555587409288e+0i
+.87568604477933484064203164377607516838e-1-.49948934874836321991563989424674429263e-1i
+.80496907074514659530633918036167290193e-1-.23823259232841465363527141451760656381e-1i
+.67777831127137309324262868920559836008e-2-.49079824029847482268536640940271787876e-1i
+.15529650681918503411196330993501884368e+0-.12460543927490678469084738711896478411e+0i
+.13600951968302356651102230465895381299e+0+.74550025525697080102142785671744201264e-1i
+.54404774305172241501046124199605676609e-1-.10599643529122480880196367184814749862e-1i
+.25279965326313766428132266953347181912e+0-.96461704524611362849494861512589781159e-1i
-.25180908428039476991785549878926148550e-1-.47791556991762823815616902059504513732e-3i
-.63822864916723013930027821538990279219e-1+.59490216706793918636878150099523129780e-1i
+.17041151617994618895565895936032692024e+0+.64434122993892611709582720270291204361e-1i
-.13661042028030994436574603416196214115e+0-.16981629432257501839271937726555027421e+0i
+.35284048711268153405012826795243096836e-1+.71943363775125522823507661589214712662e-2i
+.42686677440891861735225453637895659874e-1+.41521958528465027086025734311176728201e-1i
-.57771309091640431007792741123160971254e-1+.78140313070339439583864789739682609785e-2i
-.97738836406824475262683774863635921480e-2+.42759129902061162923467282628416430008e-1i
-.37062190847652696412004953012180937551e-1+.59785387434598024733197902655085995535e-1i
+.13690664934062397206549911222205957872e-2+.16569601994735015132000527767817928639e+0i
-.11755540131930680390799686025064203429e+0+.99995447499001379433509654352877247054e-2i
-.14380861413822509118865484852695560305e-1-.44546003166655256808468334149952961580e-1i
+.13577323962493270810769825328667748484e-1-.99142355092393578932774877200625968403e-1i
+.10916532671185354139863324129029081430e+0+.23367677363593134128897584110291139011e-1i
+.67962457938748003117765855005480147127e-1+.20005311403119943902145092003859271232e+0i
+.63834815498313024150540751848840056132e-1+.68433084868269423497686691496655013125e-2i
+.42365295014328849264787518919594520215e-1-.32890274585689625332662961587228422152e-1i
-.47712607634192758689649362331552671066e-1-.48864195977556817361220291222258354488e-1i
+.23416254754072534954381819802302478809e+0+.60219408281655771953521734489178103460e-2i
+.13824475254853601973503196415055694637e-1-.78200223373795339495873564629456902188e-1i


==> sicfiducial_4a.txt <==
+.48571221409126403909152153176812197109e+0+.00000000000000000000000000000000000000e+0i
+.60043369656069688700611847041568366744e+0-.44989636690811813902417022753091663501e+0i
+.00000000000000000000000000000000000000e+0-.20118858648686589293456281596678826706e+0i
-.39924511007383099407155565444889540038e+0-.35815847183145900067351304237205336087e-1i


==> sicfiducial_50a.txt <==
+.17307825480466006109003100618620061890e+0+.00000000000000000000000000000000000000e+0i
-.24245267729436045706389364999562690625e-1-.89932761527501235609509435067138456689e-1i
+.12885561860636270762781701230259877747e+0+.45114205323100225355582141857918875424e-1i
+.85734488211783768330542281442655795405e-1+.10873475730471415903653086751651428009e-1i
+.60898459766640101807392440422131515338e-2-.54803183571266877327924865199347955634e-1i
+.34883697041980867725274211735285824043e-1-.18022001553143106140199753643229978741e+0i
-.15198868678455556301621991785534576253e+0+.19995703982025819818427111179760608030e-1i
+.11026113658456734399120410940607626288e+0-.80727804032764456244437489292638335584e-2i
+.18134243164505173949863827624460702829e+0+.22447686487367505760384398754988421580e+0i
+.20264071029346941578585436830651321280e+0-.17796495192000687899301560656400871526e+0i
+.10991747071819467667116982832105186829e+0-.13236704153382021381566651924489805483e+0i
+.19152239541985615281606366439257471377e-1+.67557069672896056076239491751363689341e-3i
-.82137095075026034419948342659064557917e-1-.69045663802735007715414228801813412275e-1i
-.67664371676415619908717201061328141031e-1+.23190314718896626791778194833374866853e+0i
+.22538857309246313940816418714134098502e-1-.65683125661868914311924462287723845980e-1i
-.74898432454724956341247786888889634314e-1+.56484871668200415155292669276159511545e-1i
+.97967717485987131069565197206812556895e-1-.13468912107750228476268495736542922559e+0i
+.21410765759026296375863850888636312174e-1+.80920441417210710348700798050771714733e-1i
-.10386393389186229287654584282281163121e+0+.13309053366091271865997801253244637054e+0i
+.39512070084929652943951018734986334800e-1+.17369186636835585385782326015190791744e+0i
+.48882538571036609872987113943316004825e-1-.76437904064666704956811924609483391664e-1i
-.31527551209464512137849396859734049119e-1-.14598135327404151465892555547659272735e+0i
+.64265662720183836503233883958989025219e-1-.13421113710476722805454158119328843107e+0i
+.15987826846772542872385226726536960925e+0-.78068966146084131301848352262584364555e-1i
+.31039882429127719241068530213227475483e-1+.47396275094843522446374500857758900534e-1i
-.29534510960089011763704157619053588240e-1+.12963007360235436381757798510563236596e-1i
+.93111273520348501059600882463407096156e-1-.32097242370477853715478080552598644059e-1i
-.36408726033834656653881544852360915750e-1+.87824534073973721725071672108870529596e-1i
-.74681917007328064272384833682192785426e-1-.55981529590113186686562639493182577906e-1i
+.15584271261859984678589675095722398849e+0-.16139705081976566284021210674397736432e+0i
+.28935542254084044482063315385977508987e-1-.62193391750692225360708447731901099176e-2i
-.52089957034327325083216382394342082256e-1+.18058388487683187697730831569656325267e-1i
-.88783979214397433619419754864569579815e-1-.12791630835175760812700927957944266901e+0i
-.27657603885645857128409822922378503370e-1-.95214360994670913053370383831750989271e-1i
+.83073434193852738821489537868982715954e-1+.11162525642251441554069122665784637601e+0i
+.16656317436133563389837083661259238286e+0-.98510134683000287156357296769220053300e-1i
-.37234952276403080542425277499503599832e-1-.45957571556335944526043772286832329167e-1i
-.11510785934729071729080108850751080274e+0+.12872107883746071048763750305058029921e-1i
+.17460779563031214350257369891033036631e-2+.27054756714403600772192488816840858422e-1i
+.12188970684034249238525404016752037453e+0+.91561531822066158108252657473097424184e-1i
+.56839206899850194957936880350185525750e-1+.51747319259013267024268878079625669238e-1i
+.20531266917884911673389551163929356601e-1+.27166515060790036704206309741329919749e+0i
+.61137857965084788769382448275445168803e-1+.25092955322257241877819749452492304114e-1i
+.15239365951459360452300362945357420803e-1-.19677818264844910778390780426268612155e+0i
-.10503350056501768838229621682180712989e+0+.40189441589759181517487224225456159034e-1i
-.39058324038380894038333292073967906916e-2-.33528588609857866867497717417630787313e-2i
-.15841064950742210096313730584505292089e-1+.13063600852876723981738392033019874605e+0i
-.25061177665122837308181633136871165490e-1+.11731677213957864819550590319819163855e+0i
-.94787576842734608841522121294169159246e-2-.16838800380519712493356329380739510587e+0i
-.30696333521247816804443368253056859745e-2-.69478824750659340556318573150896899052e-3i


==> sicfiducial_50b.txt <==
+.25015405343523224156913725780137787835e+0+.00000000000000000000000000000000000000e+0i
+.15327447232513682550758378080621299483e+0+.13791868415877630870928914757560680217e+0i
+.13489706866961509229524170411228223733e+0-.88205004375705881920176221507831385994e-1i
-.91843691396299484664527958128342825430e-1+.17070369262880426834475567300253173093e+0i
+.25527430199643717922737310532652022054e-1+.64439443384905156746222025400572551300e-1i
+.36882187287863507548829904674272338371e-1-.66329902103348138129386546792388530578e-1i
+.65296173767636781568970659824265474419e-1-.11916962521791600902501192552356813461e+0i
+.39226607801868726056207251168718943692e-2-.65263442686271714062346668076533032939e-1i
-.53627582902752984711590497964927180007e-1+.65767112950106904146236431355303858067e-1i
-.82906135373853790483113198837849273819e-1-.46962394013415934681725271664100844626e-1i
-.74652280270478432670521113146820788118e-1-.72444158322933491475265541696192173327e-1i
-.10706455490373112048304168664040312118e+0-.14740088330029566714525117323382714462e+0i
-.44326735283652409948927492850023696997e-2+.20814940691640116155739478355711995150e+0i
-.68786054060999675138997188659851506877e-1+.10188355415274507792312927895845431176e+0i
-.51659674070868723257251526573937577088e-2-.21204736160336617656339808712210241206e-1i
+.10511120391939407834377230736838586641e+0-.40271505373141367013950408330855727267e-1i
-.95118802603649687329754155769620380697e-1+.15395111004409900549730326161123748130e-1i
-.31355614462723951396113036615242379398e-1-.46123972323651527972541462448466147560e-1i
+.29877453598023591763701228513142979222e-2+.76913763289205749507823323345274246098e-1i
-.16325529684333205170271571531392835805e+0-.48315494944903087621951569142652177922e-2i
+.70967436351119586889257563228392507311e-1-.86003955969203472220200366064120276033e-2i
-.21159733920753344695970621987316059207e-1+.17727503486955474680151417263938100607e-1i
+.17509074186588790644414774166656685995e-1+.56602311705929257639169553622074040530e-1i
-.88020046173165634741610299420062836118e-1+.13847680403484305703102287535665319292e+0i
-.44150760004665383121510893864275034289e-1+.93435279353617525165294097214683279219e-1i
-.28805982821094435552047869131161247055e-1+.89622032402299604140211037182079101271e-1i
+.69925443287660195107848937843256245594e-1-.13773336332522375826910853219649035175e+0i
-.24039081151985201909655045859935969952e+0+.17344946620682314291754914284871590629e+0i
+.22373827619044169509838387232376994776e-1+.14588437768283766093602607578114139206e+0i
+.18441245979716769331121913149358452708e-1+.64157841762782933963877137613048350425e-1i
+.84424099400633171993121858130217197670e-1-.10779658848879242962605944816667323752e-1i
+.14249099157345934970809983075880281689e+0+.17515735990477362369901961870016691449e+0i
+.62572403079783143623269549105571129114e-1+.44079247650608753157830038834205485145e-1i
+.13378235334701672256674663576746262201e+0+.21247921841684288493515660410135577740e+0i
-.10611944946350329087706924042830266620e+0+.40441046321668994354141992176722538368e-1i
-.50662994468215570441596493489778846221e-1+.47997942934931495217277908587797579508e-1i
-.91739355601133244028110246789823683312e-1-.31970754204807056116158413058419031249e-1i
+.12936349874258702316992076667321564332e+0+.40141224704496644128193051685787047933e-1i
+.17908916766695440749997027522287787851e-1+.75256721952570976631986946563456344590e-1i
+.24416967026618718653322886092157686572e-1+.32191704640144819582982996483322915285e-1i
-.23379892203937158394162943766723459312e+0+.97948446665828275366070708137647650517e-1i
+.77911255554490728373674375917761152874e-1+.49302741791641289148953378654291470107e-1i
-.56410401329351150402686203799563818187e-1+.18002083165572660592396970058429006007e+0i
-.11710749449189203984609593758683559163e+0-.42440947608013837687634607974087081827e-1i
-.21528330747474349482709776868596226594e-1+.81808511493980739095188073139561155462e-1i
-.20352367203913820539632798146956580983e+0+.93248972096149414758121418962727507680e-1i
+.18140751860065296897258440151657126262e-1-.95180767319310277714540138925898253071e-1i
+.28974045228653234780668418509356626157e-2+.15436626440965053782278517401691306801e+0i
-.10446263184648286010919595845949848268e+0-.86266797792408734631119331387645420922e-1i
+.57096883091785882509227850466220952975e-1-.10520280243250250359584399655702774904e+0i


==> sicfiducial_51a.txt <==
+.11749023412896738347091810375731119175e+0+.00000000000000000000000000000000000000e+0i
+.71313208647844659872574094673170968149e-1-.80281395339289383042048450556664590340e-1i
+.53481839276313374154342872619761111795e-1+.96341813762648213721546469908137840711e-1i
+.80613682153898034597132419156868281416e-1-.60682161074249233187087834161127664809e-1i
+.39693362915703172810499830342739045533e-1+.16189352385119720519272082866246093721e+0i
-.66179881134650091081138332458254452636e-1+.33031718308367962023744318968220677890e-1i
-.31019178527866053145302391485522397223e-1+.26785190383275257494481972110624277239e-1i
+.51879805763406551815029062138560682144e-1-.59181282016045624708836504146144419012e-2i
-.56737283182190740745674606981076079447e-1-.13995493330377403762758083782320204333e+0i
+.54685882131305029830184028598184891792e-1+.43914539035709729183261054512236848488e-1i
-.10326480651136841306963649954352148840e+0-.20945254840352431559325658655568309682e-1i
-.48587227002301487222770022121737955371e-2+.39356995403587459860041822779431241949e-1i
-.65084228991123283276328576362826822896e-1-.45592894590880177829488372071720235557e-1i
-.43148800476068928063336684918023225350e-1-.66568738923946606257838962867868770096e-1i
+.14868066134380816367899343214448071002e+0-.67589776621884065376572296581710961752e-2i
-.34391840601928748330325687723440866769e-1-.31309035128826378494682189776519517260e+0i
+.79598331748095934832678455919258966459e-1+.20620759581046244559200110571704559194e+0i
+.11251747717865666957801265112646707602e+0-.29540837689973884903059495431733357186e-1i
+.58210315585729841252635265255364909810e-1+.90910032951101600951443486726211864599e-1i
-.21755260320921210973104549484878810842e+0+.96323459085450598753088359330426514031e-2i
+.64587815118515734767510824055118487216e-2-.49419043575865269649223076667153665178e-1i
+.22104678411441496652827632182768891263e-1-.10235050090898289633913371775100107685e+0i
+.77802075999032616786723332416053467045e-1-.85257073071889777721405314644811748964e-1i
+.21078867386586884023045360013273181340e+0+.28803570553221927321944713674702116042e-1i
-.79116154037209151733684429954642270032e-1+.85849462774476929968800090963567393708e-1i
+.20275526720793776544542654287961560551e+0-.68167646865980338834816858255825206804e-1i
+.91409553346870206043941907306446049555e-1-.81181552445324974637444684678342290728e-2i
+.56257789928808851328600218597663403355e-1+.44972803623680232189192162482324462934e-1i
+.31774123468383260282473585120118573077e-1-.23001852292691086528738107705126303587e+0i
+.79067628817665663094827669271144353364e-1+.87739089699554968432607776638758576644e-1i
-.16217473232884019657079058143216265376e+0+.91819624390924832626311117237234415430e-1i
+.25154661574707013654862556672217133239e-1-.97753240130396029773071958353555334927e-1i
-.16081913683911597905446225320696275355e+0-.14500033912593779723838559913472553981e-1i
+.56087599173883132892460223870499995322e-1+.14096959354405033550472775745596863586e+0i
-.27050345995556363970124160273911666856e-1-.61965294833682099782929823072457367979e-1i
-.19471526331893533416775532868127081880e+0-.67400145215166393300380303581352989166e-1i
-.33198230980277934935277411146421774912e-1+.11491211602671095487088111735186423945e-1i
+.13037404108929611804874531344252974675e+0-.36103517992976189215083911918232315510e-1i
+.77785181291886839960583170356428290529e-1-.84252510170514626262430421504054503055e-1i
-.67606781668679362741514450035874260597e-1-.62142261325525942212236082248166708920e-1i
+.32806183775522172384501805951067915933e-1-.80643031829409299966744701811719347499e-1i
+.63200098235743217819924513077153341805e-2-.16317557568544416805364048516665767680e+0i
-.34345096986292815113747679944464641046e-1-.34677188810394019512103581071439668630e-1i
-.33232205339606090455152418864031113933e-1+.20515684105033761014845546226941943672e+0i
+.14177046010287262012837816919851697676e+0-.16939720691066141729711502517305211901e+0i
-.31227253110688078125722768061726925858e-1-.28525675881078238631304958065517498913e-1i
-.89246024461645477704040151851774520964e-1+.63634420601158325900459343360455479867e-1i
+.12344203571524573420502647865823190799e+0+.89255954188273702703382994227879382736e-1i
+.49816550973383144689511167841081927963e-1+.57425717396592079394479315755815864077e-1i
-.46641864082255369566460371787445158595e-1+.21955256191932838731100238937129114135e+0i
+.18107305470202698584538095463924574642e-1-.41068357595020535477549824860876199972e-1i


==> sicfiducial_52a.txt <==
+.17131615412462930735459643449074323163e+0+.00000000000000000000000000000000000000e+0i
+.14086157256953566376017846121375588121e+0-.37584518365137533242810194079853581247e-2i
+.13055240695843192357505359344083538301e-1+.29459362955822100387990370444379194868e-2i
+.72104684115265385906089098125428625250e-1+.19789793195319164643046662637162524803e-1i
-.12883588130177790073054798203800333584e+0+.48318069129698105722864273313689119709e-1i
+.85660796719841419947565295618616335213e-1-.45221634275940009354940770237468386416e-1i
-.70577252449558370953040027533703128174e-1+.26977542449448977016853655472726521242e+0i
+.26202230545095268133263713992867197364e+0+.11017591277263976446985520689601892210e+0i
-.87585917004096267994125089849925600586e-2-.44361175418707204021543784675474102054e-1i
-.60703127282561813125537011813055657309e-1-.17938764421274428398182314286287522936e+0i
-.42059330956905492764793561403878369068e-1+.25212937961232765516093653542883060708e-1i
-.24217035884366585041743127149731890627e+0+.56389371581794512163500930876373890349e-1i
+.96558476641257586129033849963456688460e-1+.13503267226373982841706369392227838348e-1i
+.61960080252098318391032260355175724897e-1+.46521706193945627278515108064864640554e-1i
+.12774849167101746434432370754362592524e+0+.36241190373328604048431376029984083053e-1i
-.15589783774620003995102006717352637138e-1+.12530875265256742887634109558819014686e+0i
+.56491550997649901609666101832290323445e-1-.97030970659158888954238654242213319096e-1i
-.13523698232377792977913668138439741598e+0-.46391973023730946723214558823716404883e-1i
-.25416743894270136511006033994324268698e-1-.54220835530030611211138877174608349559e-1i
+.26822535032824204735493020741944059612e-1-.13696468566662014200368344191291462331e+0i
-.28319156365001550096422801905750085497e-1-.60109203217980351854447393096830125377e-1i
-.37046590808390207347766905541776775823e-1+.59621851380833453876034156028716391781e-1i
+.57321696886625662027242800249163101726e-1-.64100987450177824262858090296775036045e-1i
+.15906645458739025828821865119951248470e+0-.66838998550771581558930494708541476852e-1i
+.13378540851329154719694349591382188433e+0-.12446271704079473802342291890191918022e+0i
+.45770944424109872154887006696671739759e-1+.97602850784465495843333469158558516984e-4i
+.46781553013189771496161476735022412900e-1-.32757611802584671887982850978113140188e-1i
+.10784692954764857595892846521189434067e+0-.79969598841234036670712102977239864095e-1i
-.59813163203485163982845847535933203450e-2+.99864426006427632317226211020893216795e-1i
-.18963572698096002518793607158868137121e+0+.17106489302550461624498220997342013483e-1i
-.26778576694226485031313769435898919123e-1-.12202313737908907601672738357983328495e+0i
+.15333918371693148601282886685926805827e+0-.16166274825090933117996469324754482382e+0i
+.70615498807158391943146322649558554712e-1-.67329479916779257385452747633829313429e-1i
+.56324859466373364477144046052660903479e-1-.13087959068214433239564182620457219574e+0i
-.13811633730932760859449568849590885546e-1-.10040298403569372976174870100862444060e+0i
-.18953224629618572886611693863864630329e-1+.66409638744788704908601208298411732907e-1i
+.37260471364258036668136814514662476645e-1+.16148261808144882721673780877063089738e-1i
+.18346927834769262981134911138478650076e+0-.13187506513903077587514993465944867439e-1i
-.11120989179830917167816122965191255185e+0-.53351160532491974126623723910319843049e-1i
-.41353612446624509651096026025532050403e-1+.37126514668722820381873807982227843374e-1i
+.94135721342730211156069414876282345717e-2+.18330977099097190219964690510072889480e+0i
+.42969198941115182011643774958471150563e-1-.25533482836911291665322212446806295962e-1i
+.10277847859645692210439509657362784528e-1-.30319544577193414858646782281505270148e-2i
+.53867260186560413522223923234451827244e-1-.41504193597986458822508884304813636405e-1i
+.61428902073926143236077244070121827957e-1-.21868444891757455293834335920958051648e+0i
-.74850223308867467510380987151333470229e-2+.60556776142291447875282678828971831758e-1i
-.78854092914541219119620374909842304390e-1-.46499923718465833106279570895317892241e-1i
-.15269970827330700249624778782387542483e+0-.14693270246307949369524256091931185260e+0i
-.11366709851186237502448299065831590153e+0+.96692197023799790098704904954608616860e-1i
-.13689749854420026513352309455448390746e+0-.76260606473430647466068428773049757826e-1i
+.16323273334777812045283199554580774574e+0+.62368779074874738323865857989600769263e-1i
+.58211934263027127682649966359734831549e-1-.84168675443148683521038527829561887629e-1i


==> sicfiducial_53a.txt <==
+.91415410443382821442900930800251344909e-1+.00000000000000000000000000000000000000e+0i
-.16990805254765106070896141900296364837e+0+.24008622958269834027932264562916103311e-1i
-.39895716783698743966965140115699452442e-1+.36498492528436635127059728106857966240e-1i
+.22926616186630475325215661938863187768e-1+.15021517843460190147856723313289826448e-1i
+.10584755462596587259614492008133849079e+0-.96810353472902425865273010921033505161e-1i
+.71816775095786185486726319543054376924e-1+.19558058235527039841550044481156491361e-2i
-.15930121576010547217385232981117517681e+0+.10024510635921515382182219265058869104e+0i
+.47332359917702610519471124476212467458e-1-.91689504152859067654710210659852552788e-1i
-.10951751268619424135560280062673862255e+0-.14047735629534074568766527064757868969e-3i
+.38264093644337743957674510175890041238e-1-.13398216934206430887590279239911135612e-1i
-.12818176609488538049329472847760089135e-1+.12031264174855758816979329564380686993e+0i
+.61739739644549836691078514271926509957e-2+.15529745402554002024902124786344402530e+0i
-.14110302511625806154554046664994420024e+0-.35722186965889095703171606326191456986e-1i
-.15989587361237714994888843837334624370e+0+.79038238783912402069009438911029921727e-1i
+.70825212428101880046092552437782575626e-1+.21337853748607228905085623965607719319e-1i
+.40294472980382643480806800536886923330e-1+.65141174350747105998568284388150387092e-1i
+.91806569884408943470944642834607197572e-1+.28462824935185474581002109101879131362e-1i
+.82901329753632364918825940681612676410e-2-.56594980198740344998345611450150870027e-1i
-.56736200251736967323036622996999032707e-1+.88109320101322847077214735143314074080e-1i
-.50777587598346732116602482052944046735e-1-.43772787749568037606066912282436489934e-1i
+.45490585590779803086927380492104526724e-1+.10037508594494153386631096773873740361e+0i
+.93456597378687758627312862345876062926e-2-.23276611658874753237412320754410664319e+0i
-.37802911105744550410490267841894528790e-1+.26989844916787889356186257059224667818e-1i
+.85259270476417904930365851833669042246e-1-.17546502927983947189897188637400863122e+0i
+.18150297447107099761597988843050306732e+0+.24757807538738348771215844102368377673e+0i
-.16521481287801979916126559877995389023e-1-.68114382225641308596272610119478142348e-1i
+.45337906178313660524080514024398790897e-1-.31239934547419592269681181981523562866e-1i
-.64658729972166775427842906813826626840e-1+.94827662397040421478331611140407284249e-1i
-.94136423332477624564810880133108365425e-1-.32452784787419469048101365297350719617e-1i
+.18371894806749432399719761022734013842e+0+.12647974799813650796152390172791851943e+0i
+.32750224126076412476698514405158277557e-1-.16606530850596346176781776628151375998e+0i
+.14612058447951431760941217156924832855e+0+.18816484178923809836308349321791251578e+0i
+.11890534264104239848215964514671644758e-1-.30973041315495302450175479795080803043e-1i
-.19121044468270239010861402800884301106e+0+.23926452665544527561226430820182133137e-1i
-.35082899144053529974486906050380916685e-1-.53455099178036566398978093621002800039e-1i
-.10793850703700010123650025626294087772e+0-.14205575656658675210841949621817601222e+0i
-.11602207652040407294093221229666004189e+0-.98271830720409690187162595328738686237e-2i
-.28144294270302615862726145158484617885e-1-.15657147193153983742369830430459819402e+0i
-.13903797395291114103909877002613924024e-1-.33094578503870190306343074176239747497e-1i
+.60057068796593280282302244834693428471e-1+.89473966799388987767485442520661626992e-1i
+.80290184715967108420883847749467770280e-1+.54934403809857689951259555260688246619e-1i
+.39428977606951805945486120368027597625e-1-.61367195692228620672527989686878660274e-1i
+.31057429357463710491948625794200828244e-1+.10410387994963802106196229108186409818e+0i
-.40105083720862737385789631028733055003e-1-.13601876252656778216812116135821532954e+0i
+.91580918140747714208991197976442153868e-1+.42407002575813808617769418954870263126e-1i
-.21428773352828824692581140457360805978e+0-.32116672523207064869293525183914922189e-1i
-.19248830367300062586222228749829072414e+0+.79328105054875649260535705831179125907e-1i
+.24962119394649120687830916458920410392e-1+.85029158904696982079720677946034282674e-1i
-.99671172897061193919089418768601507072e-1+.50246565352704148816682236355724149827e-1i
-.11988298502462956065487758953531949654e+0-.11949346551736144960654739221541665539e+0i
+.33246381060259757833120055870103537922e-1-.20961160009173068197682961032684272533e+0i
-.62593397755153472684494167227238555374e-1+.27704289717315038350826126379432696692e-1i
-.28143569899501617030048743376253740099e-1-.48181246786013179948119504990076389162e-1i


==> sicfiducial_54a.txt <==
+.11866587850035743072875733092053722449e+0+.00000000000000000000000000000000000000e+0i
+.15399559171645035001462838620294267508e+0+.38057728244589788504243734704902610114e-1i
+.10208224233018452962028202764406814024e+0+.19905025014890232776924664154135142624e+0i
+.10944280366833939391946707877836755158e+0+.86074117087832420737186718369148752484e-1i
-.88889244776627314360507728081127421525e-1+.12478835587877684684674128382677111227e-1i
+.29366554858849724552235232543600428558e-1-.17724376059528322444250857875267216244e-1i
+.47020007297963519670831613619339858800e-1-.13025817275467212341809279522202295766e+0i
-.60614522965977371418452242631146048609e-1-.13012427848149637744985422723070643897e+0i
-.41573556766869329645673661719214546486e-3+.87458892425888392657801835093810669980e-1i
-.10106812157633122569970546394126394757e+0+.18142342883754902893058934805837577598e+0i
+.35429184421544762417194856108311147898e-1-.31281942639165808842259769380218592437e-1i
-.54333729926463182306448157277775008459e-1+.14937282413806285368619647059036734830e-2i
+.82412707630440845523849545949069853577e-1-.35598353976620444907683813847058134189e-1i
-.57199490552947464222035107350135226170e-1-.96480601188786443200799273410141428472e-1i
-.54889598447215444621801031767067217431e-1+.60927330620031216150919953419659039425e-1i
-.15243651087124376770226592805369455396e-1-.44918024075477461561859447563574403757e-1i
-.11276295887992291416604832277654216818e+0+.81495695218609061919924744433900680747e-1i
+.65233402275083557204139129871893534747e-1+.56160976404821263958650115419174201121e-1i
+.10824021200702174699600419069550037225e+0-.31952514769427102710817066396649568686e-3i
-.13603817444223436009220393199296175946e-1+.16245225585886026475111441267917116584e+0i
+.17818336145980723835763734758218658982e-1-.66955376041811896905830895428662549574e-2i
-.61190166652338343483196582829563563109e-1+.50182081327102401954098888113387930776e-1i
-.47727703192955689923321987844488609140e-1-.91732200313829421421399599656204547720e-1i
+.15751379347395822646272365114327600993e+0-.12455420710003041858268821448583048505e+0i
+.12091640628272088942399542526780325990e+0+.50189401411843757123519568370914917276e-1i
-.37408840638497761846897717593932404489e-2-.15423580041421080804545032626554889701e+0i
+.18199131613264994088128690723838825670e-1+.14808782012711680896267439140046788837e+0i
+.18510415543025185602628137857415779129e-1-.15009505188400431160208293901500905506e+0i
-.11445410676333930356304160662108379010e-1+.36125747924892092808369633205115920305e-1i
+.16959027931960505367492463460476619108e+0-.17024346803621173318550295601030436260e+0i
+.24662154188643052794638874402691211045e-1-.98089522282386440447828955982137592462e-1i
+.10821264509828117448605725939573854611e-1-.16534548538931139963092297053507802428e+0i
-.10553043438695603937089348234956382948e+0-.37926235116798272597957506358101395044e-1i
-.14785992967086615915554658389962321595e-1-.21114000173164361339654212510791684495e+0i
-.21417369552683242646153754983346114886e-1+.55023946544619999080792204813999369862e-1i
+.46194498150425329072614155149703563784e-1+.71318199325940068346843283763029442789e-2i
-.75960957930219219263140701451837427346e-1+.32076635634652416568375825272877223846e-1i
-.30487204337727340971230827908584556677e-1-.25026064338609673094170587377659948584e-2i
-.15968876085620602963624154463642810364e+0-.83392043581473059591890424143579722964e-3i
-.15495621940506439496286994600124699069e+0-.66742076390259862933519661611033658189e-1i
+.32686735848364992205979645312206430662e-1-.20486294323338970330318625797201016739e-1i
+.38622514143845757206817527529538424924e-1+.25496835972656925230130481666999112151e-1i
-.37007273223890443320297354932121623215e-1+.12454702057746076315059354207627724878e+0i
-.12947935912717393128332687639005832859e+0+.13057097903857554005022312551239528833e-1i
-.42607803397791003728861756263815821904e-1-.31135295943096120911039043569401720102e+0i
-.15118687322462927180254293533442922252e+0-.17945771004867158632843307505194327207e-1i
+.12339536198397082799232443265065102631e-1-.13809817768289079922135147140858988543e+0i
+.22854525676154608766725878951326575709e+0+.29747620299997446596338790665949890078e-1i
-.22767457571514581933176413426559430875e-1-.52788622136588802045512979170716599248e-1i
-.27006774715977318683924369049858327607e-1-.40374787349159285255832116160456373539e-1i
-.26254398700608146603895815776391419303e-1-.22631535522860265084920755962455872567e-1i
+.17512963815892794635030905253846288874e+0-.53604380449454554040430480499439577702e-1i
-.86895416763273469448817776552178131534e-2+.18457205728488212828788753739072463031e+0i
-.67936309404483133324916741002796818901e-2-.14148685754464289368608253190962017607e+0i


==> sicfiducial_55a.txt <==
+.26733932331097514155766750869061557902e-1+.00000000000000000000000000000000000000e+0i
+.16174040623587717587978926883904531280e-1+.66790737387897117786011046870354350434e-1i
-.36400478607772894892076851225888503349e-1-.26295820363308386004878032619527541826e-1i
-.18916009719367314324565307758030446767e+0+.15208851021118942103260638162762286863e+0i
-.10226045288723514984636443191183374728e-1+.30197801956202568026361324447153639162e-1i
+.16588851771188616546749304010382346645e+0+.43484338563278239255542194727839671834e-1i
+.57995236492455697602558192342363584106e-1+.12242399155614351138029470046285112787e+0i
+.11039315356831786991133436997096917434e+0-.14995171170639356085034131125830905217e+0i
-.81296908324589039166069645738355421154e-1+.97283381796342814868114973198523929125e-1i
-.20226118002120786016957452004149582003e+0+.13619704066602830802634183966798449815e+0i
+.12873891093224091196545027294893722180e+0+.20786089505575090695714446753664029038e+0i
+.12517255351659323590071411851753392649e+0+.19108146877346435952337779298413344296e-1i
+.82057307735876800648949889621611222393e-1-.79955875960982165418109933355366005245e-1i
+.12931141250209809114506963189912812054e+0+.37958147399612397005221153869710024318e-1i
-.68078327058603027258250231686086109095e-1+.14549558339765371193017048323522620421e-1i
-.18003228198915636972230622867172141877e+0+.47854109628674264932116011759155905753e-1i
-.10744508312339286099166815940289616912e+0-.55156819189161578396854578631821755280e-1i
+.16802854849863918308691403193179380783e-1-.14669357022427641977314828950295130811e+0i
-.31004590367021414525540241031704668081e-1-.76307867683020231416490855311851954931e-1i
-.20019763095650093304012024142278404125e+0-.16930019733226991239110176477463872696e-1i
-.57961278021744823245015668242345312248e-1+.12820077828232495237437422524030126626e+0i
+.42374752830751305609335326588974313679e-1-.59578755067218488369604207969798661492e-1i
+.66293788668589696565805826370925727525e-2+.47523618715639675746047349887038233212e-1i
-.15625791692723686339372165220049444365e-3+.45406754283636943629955828854777330614e-1i
+.14408858787325638357107909906091380582e+0+.15630423934854210699002155267611458408e+0i
-.49558956115522348600866478581754832301e-1-.15364563524242604481508358535637462071e+0i
-.37162247228084717105032872159137625252e-1+.83315393319751441437169242971227463023e-2i
-.78852386934705962414416006177358508748e-1+.47733086240674743104341034142672142912e-1i
+.12979211320702179854520927545426249144e-3-.36971812174794738210898507858977586482e-1i
+.86010634799038809765824759140428744483e-1+.10217397806862365489559307311877103567e-1i
-.27031865102921303663187070469480571328e-1-.55858014166784424340588802384017593262e-1i
+.10268004092193817546636702670378814514e+0+.77250759080950526016250923665910974710e-1i
-.10310957667121396381265764122890533152e+0-.91391596204180762707162341539335297416e-1i
-.22170984785665280907984244524790882260e-1-.12189711181155605702796276621605023364e+0i
+.14977583205518843296437648357890624987e+0-.19630256643734964057685381266985185923e+0i
+.21173549886964547579481676545522829778e-1+.46714990082876909073640152968626573080e-1i
-.18908169387936458341692359392891979292e-2+.55395622417291950700926024077854285009e-1i
+.30617829031719766895344443785226148971e-3-.96912647936850591287658272247937116005e-1i
+.19392396285253264602412700572560213490e-1-.44221095717749665289798180315839215290e-1i
-.10158557796175788352196710748678925259e+0-.52775003834360778993307101287807252761e-1i
-.88963526345243244088184399820855634557e-1+.11947318263050858819668744434001228285e-1i
-.58389430724087521595554334305835814052e-1+.36484472786860388714967128623852532511e-1i
+.73382575769196400633812875854500467768e-1+.21996680076893375828409278595067144209e+0i
-.39359098824073113057658747077020959698e-1+.10081374544938949595999272418136527606e-2i
-.71821249319250366730433134534035887783e-1-.17696795484006071708910606677920532899e-1i
+.15344971801627818002829353296171069684e+0-.18360623413468548869886648698861613896e+0i
-.44526405876957980899658521617733722744e-1-.16369248909714587096446540621687243396e+0i
+.17584197551016755967619621923661562542e+0-.43238766983589193228809084681810610958e-1i
-.74070498379142386160246338859752186564e-1+.36669328270481735947393967242960014218e-1i
-.69108132840092168308577687724816691014e-1+.14500394089467710263660597344361436154e-1i
+.55178036096915240403144481573474815496e-1-.21163789375542433781899658799692527470e-1i
+.24532071248412562994988212106778804348e-1-.15129685542550842170637574357971529339e+0i
+.13867718851549173335914039535037521490e-1-.51169401265313066359217464680910917811e-1i
+.18477616289862720360563254030642605401e-1+.12303463439212154460510455346347364441e+0i
+.85262136947651135995023330203756776420e-1-.14804042434298870844093695402691693073e+0i


==> sicfiducial_56a.txt <==
+.21373806086739448934440205992754357415e+0+.00000000000000000000000000000000000000e+0i
+.88774448862157127462199876361882404104e-1-.22159835618736940524675448412945195661e+0i
-.26353763143888378662048780712144644794e-1-.25920812733665081561993637992679996608e-1i
+.69067141672774732130641424374219410771e-1-.85804423372735629854582089592194782147e-1i
-.56078440732764345586430164863097914606e-1+.10205779956721198560756468022555480206e+0i
-.59154216522682311679197882627577388853e-1-.94285165992444492278097614942348291231e-1i
+.17791562866862359495951287142244561268e-1-.61556557664682171652472169441516076611e-1i
+.30980931963231993580361514913441396503e-1+.29196703940110691408063182433967554482e+0i
+.82116848727856495236257220864225201102e-1-.13147250666550421853969653617639367094e+0i
-.82223376106719791095872111390523451531e-2-.17921934421400063276462512914568706865e+0i
-.47941390198248910800453647690319209579e-1+.62634471845372488118967534648965136278e-1i
-.76398817731407463382218323311200934856e-1-.20828554932878041485684130938301946792e+0i
-.16568916376778988665423663578800410964e+0+.11949533399220514218089608235517589174e-1i
+.40572149386780811422012861519198124396e-1+.49204452183196613248284310547750171540e-2i
+.63598495053877294261085794994704517997e-1-.88680150258035221635877072316211881412e-2i
+.15439951390369404250276871385738553610e-2-.15217935890157605243940062512431246570e+0i
+.64763119785624406995813052576530596011e-1-.97749073226181177733287073294095680009e-1i
-.77094200701259176060002192823604787518e-1-.12659093953358357943808079882437079020e-1i
-.13034649629881183337316467134365001702e+0+.36164846213721667526944022910082025189e-1i
+.77988044836069387114322546650756998862e-3-.95589267497695524229255392387589996298e-1i
-.10250224456176061822649008929313931694e+0-.18316312898467466307728174937475975127e+0i
-.59113487473458558573248894976507409141e-1-.17132965259269871830897166317383233156e+0i
-.50428628867018699847181058265902981608e-1+.12961018183222883092226455452915957705e-1i
-.16172011008239005904579473544863601106e-2-.21118844163511738368028073276439179734e+0i
-.40676404681020169106989141473478311080e-2+.43921904056650204418481386617695157330e-2i
+.67947386836379714809940655001455031547e-2-.75596559132312078910424431398783766091e-1i
-.57281241459723086674948629712532729080e-2-.56450790553891122566768098446366916672e-1i
-.53048595822351825459653742770836265978e-1+.45273059156098916875941999353243633117e-1i
-.14250852389206322821581584229668500789e+0-.70168362389599851761713184669869147304e-1i
+.36405653914071556647360127023320869910e-1-.12864034987566349789797781715012087211e-1i
-.18701958468467933259430548275593761088e-1-.60584584465545623958311678238831325732e-1i
-.10216694852610620228541180992294235226e+0-.31211601785719743888673137560089673687e-1i
-.69726808656994109037068900991506824312e-2+.25414811804677730326863695111798355515e-1i
+.11505822573079598238924874238987483735e+0-.17942841245743958296616864914056493405e+0i
+.99092987831840312336352120364944409417e-2+.98805498015377518508313618930585170160e-1i
-.74284415545713751724979033086930890558e-1-.49430814248018476948029746947380841648e-1i
-.10139536766107837081629051824624518527e+0-.30905132056437835105764790436081097963e-1i
+.92046523547162101391843725305320495639e-1+.13904165290722685654166705465455655353e-1i
+.66721270925333693642728288598374290970e-1+.20365158910113338882464003700848712024e+0i
-.67144241578624345575920838630420290379e-1+.18224958012228431448181547334361743895e+0i
+.15085565541411885805484596540693940823e+0-.16403224144112984634108102416845630165e-1i
+.38861163916161955356971334567826762192e-1+.19311952712045900261177692505414547634e-1i
-.74256957179656596084408329743599004905e-1-.15572007332337148258032388407333379456e+0i
-.10716276368046232269145724528441909276e+0-.89038203698410394897748834307206932239e-1i
-.31146309227835894759677787469777976138e-1+.40597012937222434883873892870430382528e-1i
-.61865942428554599856725980718869812943e-1-.60458515056812129015743895954126411259e-1i
+.11785222547714612375814233293001652867e-1+.19227275368375597027938086411082494734e-1i
+.92855411309335599572097026114353421171e-2+.88451346974568207935572673787559182392e-1i
-.14275702419268111817046519162389466058e+0+.14411205495157903718003409945457036233e-1i
-.87934574611470462514911441112617080261e-1+.31871372326249932548686180793960573632e-2i
+.13957238250440905629681726409021471903e+0-.31891230035622461653704845920564611565e-1i
+.53958111720693481452845229716258020933e-1-.10540744327556901271956080492508833824e+0i
-.18601300759025280018840168351406084826e-1-.55966012401357530045688731754537820308e-1i
+.87798278890481514876900659273901947102e-1-.31849950958559150483515213559759689278e-1i
-.17955389493549377408800383895106170103e-1+.16506895608847903370448878366712001922e+0i
+.71887356721743689901713399048147779928e-1+.62674160831797330000188187041826731733e-1i


==> sicfiducial_57a.txt <==
+.23067354510668564132041547484740659067e+0+.00000000000000000000000000000000000000e+0i
+.85904201001622844497399371954523669681e-2-.69243628076892509370430028860617394348e-1i
-.38366283235314938757609935191879022112e-1+.55256914714109313620634545603928755636e-1i
-.12523004028242050146883028459161723621e-1-.63490168679017093861484785376434209251e-1i
-.17012368717869593008461538730013940295e+0+.10701611734625929170961781251670290531e-1i
-.15738883908147611531749264265149983727e+0-.50554102195023494150562315426059934829e-1i
-.29072004074359263526080090682246605708e-1-.27902284297476951788844143413411648967e+0i
+.96429243447736001928810805116410868701e-1-.70170571217356986713993021140932558991e-2i
+.45349904516393485186393126606775607823e-1-.65068952049366359379087751126664378163e-1i
-.12139121442730515625749204010715435271e+0-.32076776687686304137172796747411253287e-1i
-.18373666141230870249259020100840881712e-1+.30621211986836282114328901000942225162e-1i
+.36415500301277716064650887730690261108e-1-.84306784145353785185603023375088947542e-2i
-.88558917459600374784874170781120257884e-1+.32959249286601879679550237666642391367e-1i
+.13741728137474786889852386747333511704e-1-.22322611390557081796155411458845543306e-1i
-.55832323578631001058689918957806026919e-1-.10510957805072312276292076708028603122e+0i
+.76520858238877158450308114276697561938e-1-.12121774714181808885004550156772658568e-1i
-.65155652340241775751006146578274908264e-1-.98747787973372546637647655283614741764e-1i
-.20797254514142347362363676527164793168e-2+.11482922782216122495905109229884901835e+0i
-.75285871142542054191474714907768477839e-1-.93393348515099980282212675030037881145e-1i
+.17618308130169177480765163773992693247e+0+.30903709097300537712058813749820097904e-1i
-.13045284358013823417664494433578407082e+0-.22515553104641222898870076038377525033e-1i
-.10965289182724828071568549917279507988e+0-.14511199706500371945781917954874939653e+0i
+.26090745405623645666319306140051356385e-1-.37434149322718265369611460802324786719e-1i
-.22837885167329192609426501498898285192e+0-.54964156368796668862165636074377417156e-1i
-.25510042446731072158799059708715444568e-1-.81321406343694870221143042262332151992e-1i
-.55449172923512286434411053253476596206e-1-.12014472807519379425942956572226092927e+0i
-.73412744406590727222272015229225723915e-2+.21977422393497681631589863141562702066e+0i
-.37747941462120513773063919286363858634e-2+.66709286385290008609373107275375253164e-1i
+.70483829568888366724833566199720703614e-1-.98200416152651823473644829165244371564e-1i
+.21697598495558503176905950308807111311e-1+.25833131285465925853024358810059589811e-1i
+.22050324646864590322716554115716480304e+0+.50051313783642409941898269656313912122e-1i
-.14883234524205242548330734554008504058e+0-.15511814722654337770575331042593881430e+0i
+.57255270991940239377809302613308489878e-1-.64556175310813994735141723945044797097e-1i
-.80464186326579074602051549889363556955e-1-.11523380604261918361461468900458954746e+0i
-.13745736917995447231029812615858666401e+0-.17129129539394997312309076531673675045e+0i
-.60469769955676518922506189673986648109e-1+.14378307914299913991477752269751191472e+0i
-.57182221048231786950641612942131681656e-1-.17417263069313159875572753365100412953e-1i
+.61519941058502092214077085971393194066e-2+.71186228072932487548311015838015617840e-1i
-.24728876896448846518413314288566429572e-1-.69155316596578927362422936301470367661e-1i
+.13642482452396539772355226789070535660e+0+.12291830710524672553919302375344272723e+0i
+.39708785667439740824369505251016445613e-2-.11750573485762072446875245209665633034e+0i
-.18765800432360942465158707113878199089e+0-.76071740477042134583238863851016519757e-1i
+.14116230038928170288326111229588804820e+0-.59255681980597533568643596068428072541e-1i
-.58320316989275788374585759282702233070e-1-.27739060088047667983601888855235078191e-1i
-.77395326168245745865488519936900637887e-1-.13523903032494887577715240140556755478e+0i
-.52411704489025505263133883409748220892e-1+.60957251563658171303349657737495719508e-1i
-.80072081680267896916447776914360017677e-2+.57841526587573278864666075672995463753e-2i
+.93544269982198990653349480001803103299e-1+.69219123371469558461520300798323311591e-2i
-.98201276359698987515526205583794713396e-1+.44448748416114967037067553202931572038e-1i
+.13129240981601117248118858162861807937e-1-.12824510625217040163126247959252173113e+0i
+.32510996952777179845833794909504980942e-1+.12142799566213791369917599694406492180e+0i
+.53537471274248906895686862637390120061e-1-.16376839771822761933009610409323340910e+0i
+.37262312784188982161277755154904722089e-2+.34628419525017086525119673950846502939e-1i
-.53720447628031487756962769553773098940e-1-.68082874493529578768188483762306023109e-1i
-.13900574656255707511531167379309251634e-1+.85163536714662042738420048592745902113e-1i
-.19537924359766187251473584613765647773e-1-.23302191095035515743077208030398959554e-1i
+.38131893755465655140033901117855708985e-1+.15190014870545859302412016842022931537e-1i


==> sicfiducial_58a.txt <==
+.15186464869856972188301277599324963556e+0+.00000000000000000000000000000000000000e+0i
-.79482057406625913238146840263214607011e-1-.13406583391316797713818314573736608775e+0i
+.30405681040072899661733733391356141846e-1-.13213438188362783855793827162354455622e+0i
+.60533007493807696271437273958376848127e-1-.20415823155821421985069761153955624664e+0i
-.10423104730091224208493932015762476853e+0-.50188703932419896256620708638707988566e-1i
+.82466483323717952410222977970431687226e-2+.28407495640023850932938314280904899188e-1i
-.11162173796910319966280913006320372906e+0-.20916979266005296226875900580227522188e+0i
-.69365110283700040552899101267831564018e-1+.16119990849998681974360016205107260182e+0i
+.98142613936258554604761958329012449815e-1+.67390387276750534922530553415966202794e-1i
+.43572797130782149543977276695774102370e-1+.27253153165396472139555741620130966665e-1i
+.15369503004793756088984505944433889987e+0-.92353544879395401994843479450253720152e-2i
-.10171143387739494991948450466782550114e+0+.79968183938276816670284744131792537444e-2i
-.52633312441569883165168660085618517513e-1+.28242376430698931332424431358104756775e-1i
-.41907441689781971211205404575654214266e-1-.32737472710084560820412569696356869275e-1i
-.67197258813710111363807617218619497421e-1+.21513063616829565716567126416193305344e+0i
+.48631085360742121825072922336238808018e-1-.82626031377985930518764739791902316167e-1i
-.78895634766835811508301812579903396803e-1+.12293182414282816003225994844495295274e-1i
+.54957144883506307770381676407224866340e-1+.54475095846332926446261220526504223851e-1i
+.17382815956539559711095333676013159084e-1-.18405231856042343064156739773071496231e+0i
-.34561488580160705026489011044407477587e-1-.17831348411804996735089015144421236308e+0i
+.87312861240445833012342988849562417598e-2-.12598001516446085847694063683954675959e-1i
-.94147308432667405793050274590507657616e-2-.86381774247228563034430853080161001860e-1i
-.86360438549315793939434629943748447251e-2+.14308394875717952441129493119033677346e+0i
-.11937697004408177731457641393160917200e+0+.24603168302033703906551172324081708518e-1i
-.29666401081463709199248879991056023474e+0+.16820247661081328937122036362410155506e-1i
-.59649746156236645921742412423969137937e-1-.15946696151866663917864423215114425695e+0i
-.19159827318362720744051131689118374165e+0+.64329055942972543730561903081175224073e-1i
+.30149080652091683165745413082503000249e-1-.74135904919212135077436408363509489658e-1i
+.48064604134972649234825768921824845288e-1+.66988800750639568235831970591753128419e-1i
-.37352680776243309052027975139711791216e-1+.10162547904455378842174255584598805420e+0i
+.77300590260282940591277635483568854576e-1-.31066459060662217612985028409698711666e-1i
+.18893715502092317153875687506926431539e-1+.98779430343303435856290674258060832551e-1i
-.56727042049038363486130143180233724798e-1+.34893593747595749495593438028134949214e-1i
-.38252463545127809006919498669459514552e-1+.16343947380747954632997957293253859734e+0i
+.62777439916228683824379488175529175443e-1-.15208947431551672946088102648939830400e-1i
-.10519062933342477919064598592964859485e+0+.16012728137478811160972898727425862513e-1i
-.59820252713573464270562113093900587267e-2+.20678951484936444426017627991184711317e-1i
-.36803268382106749568851767410900165167e-1-.36192426985034947559519591201654882769e-1i
+.14278309029854661073441045882766600594e-1+.12978419249658495477422934705485653364e+0i
+.93078319481193360719369097695363231608e-1-.18864006828081888640443864863045095408e+0i
+.24710658289483200066914542967222870292e-1-.13253126316468073039769203684088058365e-1i
-.39555309050077312850462535735877207804e-1-.83233256243624066007206419322210777112e-1i
+.50336564226090254053542045024757123753e-1-.13251914908064065235424812200580533177e+0i
+.71929211514032380756679818057814255033e-1-.88168141421900870799485368480618555788e-2i
-.96044032494122923227676659779926580406e-2+.20501034342762625362627643834113006234e-1i
-.12636893648964349634988992907632888572e+0-.26983778903903998659528575941248611403e-1i
+.22550371866287324061815261822702847938e-1-.29926411245087858922654879965106899138e-1i
+.81809577745079292732041435260373543286e-1-.56750306336814299148161411435699707275e-1i
-.29845477362957571181993120888987060269e-1-.13473631355082898753919781149236410407e+0i
+.24877509647262902737326796821131659204e-1+.78863443065736569288617946722031825637e-1i
+.13258719195245041799421178063223719647e+0+.10881017169819580804972734537308494051e+0i
+.31748966111810820442252696352480268494e-1-.39447196881868888678312768039488469404e-1i
-.14528428880554834920543411577324492670e+0-.15514876915207549269072624186063938251e+0i
-.12741627772551311162269202696808644650e+0+.81397859241826005443656165410428754173e-2i
-.16847387377287198322559812779937463853e-1+.10389139645768184556228785647549589926e+0i
-.15308272501899160385582795339693814854e+0-.85820982774639994521756191074332071882e-1i
+.47091862617444567777485051618656194763e-1+.41701820052510703358882658929022455321e-1i
+.29096318892632330755710640891090976850e-1-.76143683682157797274477077807662150942e-1i


==> sicfiducial_59a.txt <==
+.28950283360311380283286695116860780077e+0+.00000000000000000000000000000000000000e+0i
+.45461397114705520840061210668267160211e-1-.53190179821999850726627373382878279703e-1i
+.41766657101033754107931766839106772729e-1+.94993321851217368255442723634603614178e-1i
-.39982664013776411253760097884371335523e-1-.14535180359265428543745889130367592942e-1i
+.62600351529867540987852015729725810321e-1-.70200215676362716442940969795427576953e-1i
+.34658675588698072241043082428539618499e-1-.18072424214459394145403957711916880731e+0i
-.86240458965972093419644112582114657563e-1+.39150680107438794497127883527568880410e-1i
+.12641524116117385056722395464432652280e+0+.11451510828103668983451994186790981333e+0i
-.12963675884963823595075218347629349335e-1+.70880022685965341758695981847678031904e-1i
+.94417135769303055841309320496651340876e-1+.14692984965145331264868913223161306634e-1i
-.42570882019014102829781170363064601813e-1-.15231760520774801527732172786609248032e+0i
+.20166245022789326716314607751507761833e+0+.95439650555949421447131292863307765453e-1i
+.95678856618147081242023421582242214980e-1-.13844172745342318529270793310078786908e+0i
+.10150489281824118352838533999381433681e+0-.16268214412874932941487725570641215232e-1i
+.39780238349817412499252331453479545537e-1-.15171305716962835013618520071002614665e+0i
-.17099592095497478807964515481056763632e-1+.39170182140113843085551395012679671548e-1i
-.18223672905828544649654613771129042273e-1+.52263785476415197045267538726697685015e-1i
-.36840552087019707093129953504761195500e-1+.20724287175249673316833168742458880916e+0i
+.11777057021256774309688365355815226212e+0+.35478278554921067048033878591410256297e-1i
-.73983602272763608982801058925578795334e-1-.10767280559178483718206840678654165229e+0i
-.84006402714768177658233681096126927081e-1+.49909074814672423022251042270155514122e-1i
-.21069706491217244757145219458655288248e-1-.18623320328705044134023722147349500916e-1i
-.11880699787760649263784014986871137288e-1+.45397111334861974082710567451177454230e-1i
+.12943261825757612609702335424560803062e+0-.11592917800993206025928458780053681094e+0i
-.93269582270890747136344509086786616835e-1+.54941876128677678355186019125158857636e-1i
+.81894936405560534014267244634262648105e-2-.14466282086869476239610577157995975883e+0i
+.36091250662064489118997061245378725218e-1-.21033247910261554263937028710431597498e+0i
+.26220080913022642594685885091956913252e+0-.75344413556182416514141841556791790235e-1i
+.39650979858658204411362612491095262758e-1+.68473674575852638396226272461055627433e-1i
+.92314321030456540643541201871809884156e-1-.83831903129922310841113412291714428227e-1i
-.10547106078230323555142154088349721415e+0+.58912462172691894968906990506366477566e-1i
-.11753817254190688292958318062606478608e-1-.17315270148885425515670481394579878308e+0i
+.11305881367855345106595096373030591513e-1+.65406978576611512668414133468722657644e-1i
+.13979065227666461229628673144329402594e+0-.63572214507238792968278168711581769752e-2i
+.69598445341130019279451327852351543152e-1+.17347596019856310925368249780903292011e-1i
+.15138700766544812477139241196590067406e+0-.42167913364990387982563746738516311861e-3i
+.94654334511201885862091335089898253230e-1-.95614793100835140694730607197075961685e-1i
+.48027253209670455868999078584783389206e-2+.37215376486956826258410183877884744074e-1i
+.49255874277583154574701790742578997320e-1-.44640326507377695332963597110704270920e-1i
-.35914907350594828590523316438595948196e-1-.32001532641220485068739780443609284471e-1i
+.41125795936879445853641942337941236162e-1+.38348749159308662457888950304857148422e-1i
-.96284328053003754778478772748739516065e-2-.12925690113993027989049824043931826786e+0i
+.25500272693234453444586256705308516920e-2-.41914006904281833552061871226610932391e-1i
+.57129010224840335970409210429628714593e-1-.31640577518796907148294940754075655183e-2i
-.97949647591739645087788255886936398138e-1-.44193893902165043087586441758108295729e-1i
-.71270103533545099032654758312187523917e-1+.78610824422875866702913238475785061297e-1i
+.60165723808101060117048634348103968581e-1-.10891626860609613664495749528504599681e+0i
+.74778987647310822460320600067128695841e-1-.81425069367516043892801193364776227864e-1i
-.18655681165435659707983166540770965558e+0-.55923609552320193295537073994531130438e-1i
+.35804609061050283538357166677631118887e-1+.46688237498419550065637043260988478623e-1i
+.71732635099654186926260353726048402699e-1+.10413953250127849153928307076129723002e+0i
+.10012846542279380399124853910332536591e+0-.14049757993012078464120489061281248625e+0i
+.64050211833958016317736563852460751714e-1+.32829144315271936148358158405104152900e-2i
-.15269919900679636450459765819682569631e-2-.68058835926525693197215926043531972037e-1i
-.77667519632488688490118029286889436157e-1-.76376958883295676450589544549008682818e-1i
-.43364668592343500974458226477595029859e-1+.11055798854261385098157234469104538144e+0i
+.15237206655127190119142124889778405859e+0+.18634796488230570218730862422361355226e-1i
+.13984835944211994347318197573375151957e+0+.66454875097261224938881206734038438468e-2i
-.34551786521752584936030716109732027863e-1-.44493517577570624960369522843970612155e-1i


==> sicfiducial_5a.txt <==
+.39104489402214774638257588694092612854e+0+.00000000000000000000000000000000000000e+0i
-.28486558319586666154004262263615905414e+0-.64712933282796239400249892482493465752e+0i
-.23188384736899577826443055554623498413e+0-.19820390755555243362222174127453043647e+0i
+.13193857997561206409072011157833671545e+0-.10939599651964327439560846264470517498e+0i
+.43096743921096438598841830212227390108e+0+.19747405581954685663309013848038222203e+0i


==> sicfiducial_60a.txt <==
+.13699950201451579723563243996244583548e+0+.00000000000000000000000000000000000000e+0i
+.79350419328260791015162529107515311597e-1-.10646446382727956971126154975366119893e+0i
-.70971465581355152929207991029455052832e-1+.24806095391042637519577528302567208238e-1i
-.64482471858563216122012068666944435999e-1-.32414393631329059228218822649105680740e-1i
-.21789645220026363404877393625382799078e+0+.41714157321515974527228628980699457049e-1i
+.61826940085437014047040252669427308572e-1-.64785407587788622292355466016915750872e-1i
-.94209003309339383298975200125120286133e-2-.20511469769520137649161381682051042450e-1i
+.29345323127393269894644410288226721207e-1+.83260797139713376530856689951085974137e-1i
+.46594039720887445136572243832363146189e-1-.13263536928572198182623194579327915081e+0i
-.13569522499162664597669039356073899426e+0+.64022485757595357421041108213564448730e-1i
-.11286840666788734026992522575373200402e-1-.10972354754650194834778068905000953445e+0i
-.24907640936028347367657222984985845085e-1+.16912205018191103824646563286112400328e+0i
+.77632275310637243757221216481335426784e-1-.12334267122511634252906342119910704182e+0i
-.68285306250700134994563499604649854509e-1-.43391720895270094201263017003207140704e-1i
-.55501763419125068218901547025261524656e-2-.25012165535380353151514724541110094577e-1i
+.12764414559663048332564122937416346935e+0-.72534987497267867517605822566483043987e-1i
-.14744669496072085892590481846749350592e+0+.41961670119135965359570696413272009317e-1i
-.12092984212820390585916855544986995158e+0-.12569176736229972498485258427883687014e+0i
-.24237804212055456702192117675414380399e-1-.23067069006787488337584948160419554930e-1i
+.10406431470703633881290793423226009415e-1-.36108097764979661070347318735151392744e-1i
-.10098988367798187868403180969805576712e+0-.12021536054747621204627829024854014854e-1i
+.26255463280722692205258078430797046454e-1-.88109935258424312576467457546501625789e-1i
+.53748687873993151073339665769492513014e-1+.13462645530917627283873991408053028356e-1i
-.95621985003399534965555886527954418832e-1+.86000438438344605887160592625339307359e-1i
+.71876102018108439554094974524066212280e-1+.63363020980377090934231113466490102606e-2i
+.74272690528686179547717920768975942732e-1+.18998846875190652659521117278474123616e+0i
-.30851459721288699562499546986541722341e-1+.20262524692763835905404881051127366362e+0i
-.89449969800585690255739975883482457330e-1-.62261794080114195987161433979381202138e-1i
-.16091971660960196420559109583291921801e+0+.26142339686835308057018609132776016104e+0i
+.94355900399718895330484136588895800185e-1-.14378275591994979497602816258976097145e+0i
-.10918744157928098403641388534235903354e+0+.26095428162495563125597594142924385529e-1i
+.72282734684111853534828403868065613688e-2-.82342798494689619202022076280566173043e-1i
+.40766253831664221072302731367027699625e-1+.10649973587368846635182677818644565063e+0i
-.62526038758511387190606503002821571743e-2-.15859734435081178852198495172244583587e-1i
-.20766123317119522452617464097034947269e+0-.84746171303826566832828361889356562165e-1i
+.26838033450420735311088783794229332536e-1-.14238787315778529749691357648131880840e+0i
-.87886701811032945749276470631727147318e-1+.91961887152617360195187498588721608010e-1i
-.36577139142835723819691075972225451265e-1+.32986674166273109515436507590767420939e-2i
-.18139014855966679171590767525463535129e+0-.77413421494746419672260276406172056950e-1i
-.70637345410146183149036280269166511641e-2+.80926887852882149023544667901905248540e-1i
+.15937045501776840210240321855113110651e-1-.53098653256394737073926339058027400270e-1i
+.76593998596700797706085420767619834010e-1+.87976243361762056618214443741578746701e-1i
-.86501237645688435790001810612354187199e-1-.76438162180453428528407568992095077961e-1i
-.26526747187031037370779322090135743904e-1+.18766194713900683908846813588746787555e+0i
+.80888581054686497408101592511400593208e-1-.33813544042620078577744914261919564628e-3i
+.26611772217728448407720253434541602030e-1+.35149050431080754777360278146174406615e-1i
-.82152380096206080703709561820284557752e-2-.98535629971357015751030408879297068643e-1i
-.44471460116134868977872987630252383404e-1+.27880789770047023622773452170982733166e-1i
-.18973091094435676788765596745446607428e+0-.84960082734410835546681486984166372185e-1i
-.71755115890073973094448449409414136681e-1-.53574811155971883664221149304877078455e-1i
+.87518027463904165726465338944717167603e-1+.92347689255585280389892687249608220479e-1i
+.28037139360160782729269437297491981441e-1+.42959955397231675749404864304578628578e-2i
+.77648159796634965167054976261061412345e-1+.13019402145031435708858715626093867958e-1i
-.14190218102744092477946656200884985868e+0-.86328208494315298735752289129762431763e-1i
-.89611625935894652779573020522520326997e-1-.62867420339154659065160602508737212587e-1i
-.22595145114179042836600073185473307765e-1+.10294969542348715966870529336342257992e+0i
+.95010640959182805853933347375263828233e-1-.86012775060589954979996837979138129406e-2i
+.16835843872294631401877798938621350543e+0+.63869728445009846299780745397694849384e-2i
+.79895510236588446163942054229155513629e-2-.78095743471388576255985701460098216869e-1i
+.41504378506068371953439074242245804530e-1-.98383980120528852400880067898910145328e-1i


==> sicfiducial_61a.txt <==
+.15676071492854671400636554726833947748e+0+.00000000000000000000000000000000000000e+0i
-.17512309137640173277953203165110584230e-1+.21546179512623157122375226152617586600e+0i
+.50614685247936554984368277055901002005e-1+.75068635411589361579595514027551513594e-4i
-.52660017069396271727743512247147773352e-1+.55569241821603780788888564139162696748e-1i
-.76166810426874528602649987196797191408e-1-.91059167736698403506236789088749137983e-1i
+.12121001020076315738750188270567103647e-1-.11081483692421585297859731255970339885e+0i
+.16784625425709977099107900204030881007e+0+.10582707109448330731814361797265114479e+0i
-.19532112654385407431392086498106239628e+0+.64642620726984358607803207554771689031e-2i
+.86917631455122468795961230659918635735e-1+.16729439259769890742116614420287415393e+0i
-.49375853433267721680480526575124111427e-1+.89253176653289884510171744920945365350e-1i
+.79167199987579080398556382383807815226e-1-.69922083989549263555292442166678179078e-1i
-.38118169739320629740029688001257991900e-1+.58204127061768176929680249274869826286e-1i
-.37630551589141009056721502037885917416e-1-.47779576578152554143424645503518640047e-1i
-.64207669207055006732199670937348584584e-1+.30318990109317024051623037900762305583e-1i
-.86247788327477968642562189990080014186e-1-.49273683508385639824361357129648680785e-1i
+.79531009894651024291346386769301568233e-1+.17621178942053864242180262835908470702e-1i
+.29304074353616170090084045902947739025e-1+.12573255238922544611588430108629326507e-1i
+.85736970403982388137185935597887670642e-2-.71699643742163195702314506001642778271e-1i
+.46934065541898759931932949883235331798e-1-.14912914747498804488263120230006657478e-1i
+.52126794782546775057035412756789802361e-1-.52720225996022876074595389086571010464e-1i
-.92763845407270801855128270308216628107e-1-.26836379136935691112250482619391750794e-1i
+.10417961622034003040226783810371921678e-1-.11235103916719474537867179995068383011e+0i
-.12761829282194083349351260469660882853e-1-.59514825683634392521411135891357937907e-1i
+.16290685549346722766560935559028234919e-1+.21494562362581490725025665577773183491e+0i
-.48146897171188327471452159436951546721e-1-.14021592411824034480255699870022023466e+0i
+.21549589834504282566187684568355489726e-1-.63700274108041923799371369611142960675e-1i
-.75373137847389128421837746302821215051e-2-.67606081427493426016607859667590424743e-1i
+.16933872897540747231501180936819894189e-2-.69320591943408087037942098958270481816e-1i
-.16941201638350493858463270372691361346e+0-.52376262106069885791768828610613715047e-1i
+.12702186150032880101835262411663981181e+0-.69099123066922418451642724582256723744e-1i
-.10824031094931426631378207010987262032e-1-.98526480612413410399633836332599263552e-1i
+.17642367430927649323036530763202709147e-1-.44728747028926207226554212672997566637e-1i
+.20957414685826767013578776032892095846e+0+.11540057993088253487023879239912109147e-1i
+.81684360656804001859601391833732439161e-2+.27210786443285472991458877810946554919e-1i
+.53757321949250101580308402902334427595e-1-.20019656903493515736476025438378192731e-1i
-.12844306044204465912971099677432109517e+0-.19497968875953312542750834932331467353e+0i
+.14164806814366691051467638580097436117e+0-.10369964540307203519103226677870282870e-1i
+.25187017261999598462555554688613208258e-2+.89408009581670376054786654911767388080e-1i
-.13898320300924595207409406238547367570e+0+.13128688034794375856785435314032025307e+0i
-.19690437952884450828164049763557117430e+0+.35391828840379250215171852045288062021e-1i
-.85411193530430589519073754173818051671e-1+.13889692388757223849183934776219852977e-1i
-.29612852291122327954629148416175813923e-1+.37256381227904495134555501621263120677e-1i
+.16404470961146045301898132123778988778e-1+.11133680440854574454713944929840803138e+0i
-.15350733898657677299112913794139845736e+0-.12430243491744730740538281499915382331e-1i
-.22884394069678314971048351974711312947e-1+.18393904501579787697027898198912298557e+0i
+.68352830505702670529312256100718236959e-1-.50222710717660745217813107479596497493e-1i
-.25115210043186301293353259396024597525e-1-.63380495262021072616855816056287805109e-1i
+.80354313139787333121268941774848136772e-1-.12479037713619641467583359151079460275e+0i
-.92433568582502531303825608279570446265e-1-.32793163231651484139182046207318768712e-1i
-.26979759872687287533282540377715443761e+0-.69924350724999450605204548026472220139e-1i
+.10240042534960694810464816887572304271e-1+.45808234648161032420974560263307623741e-1i
-.12149538411358408439403643096371546364e+0+.13971554769226528100272544208012835143e+0i
-.73502727387453567044183609809619494886e-1-.37028774409948317189870961525752992791e-1i
+.10414430908048108582774084624644986079e+0+.44233593881696109398227873149259997007e-1i
-.38197305803974356076418761407068937937e-1+.11731052104969348242829069581435722217e-1i
-.77032847381641300689202194608957705226e-2-.87224610356919351450142488117049002224e-3i
-.57581044131752624130186791134926086396e-1-.47204121605995588343606686574857552955e-1i
-.12661091760388071956789904334747862244e+0+.97144335592887003636752308455256477665e-1i
-.90098289579333627432728501054316042839e-1+.10103148998219941442643488017349648799e-1i
-.14773347170042897600556538302429553454e+0+.97023358987447605002729215946762894729e-2i
-.11931449280015489861814761518061831258e+0+.31677364654780425063009416614946546563e-2i


==> sicfiducial_62a.txt <==
+.12266667100819327014721314597259096877e+0+.00000000000000000000000000000000000000e+0i
+.31932181254284356930057727393431483453e-1+.14238802339310793410741928775413959569e+0i
+.63586281005954748686935836150761982364e-1-.83385173418206679323400485162454869431e-2i
-.10819673233543299198989903432865338866e-1+.10343298471422238569489686876288413686e+0i
-.17253601227131309435742865231695414244e+0+.12272202085948271363436217402389582699e-1i
-.52829393331281229775775102116805306960e-1+.12058206979358427742417404463709027194e+0i
-.16298683449829680226563688351806621794e+0+.15596133436258274929205458812777307512e-1i
-.17041366489430176186227268587538557172e+0-.22098613392730174012618952974772227422e-1i
+.81966762517540673259577732765650251893e-1+.16020112709230895570679489257837036212e-1i
-.21924369063479326333073982014602390946e-1+.18892794584135990413938972266696406613e-1i
+.49312421337253906850502093409780178707e-1-.23198952026785846608333157917093261967e+0i
-.27045440973695326250462749068645630882e-1+.26158240671197873013424068501288870181e-1i
+.11292091958042554009466210177108252609e+0-.44328543391724329864167571453130830698e-1i
-.10022133471088224493565643109204382099e+0+.71932612803187861929251253721519732829e-1i
+.70399835675694610473414121079950615826e-1-.71084841092865915257603936531433123501e-1i
+.83215528879543666504725984416519289939e-3+.47957795856494516527025165322804275105e-1i
+.83281823903596258820354156945524444754e-1-.42953455849969404154070347716058684257e-1i
+.12559481493946591897565977369952130891e-1-.10231643603616785413625704561844118048e+0i
+.66309134788777902184664406128111522817e-1-.38730999149349829469876776296391344632e-1i
-.86573181900831789117904263187708800143e-1-.78026843568577951996288651167320949862e-3i
-.55104775669160410116388743872407872625e-1+.26804167201119869688317368314506220600e-1i
+.13243404839589554850369116442000535251e-1-.11429453077417615362985430563885937478e+0i
-.59516911221947933621226140100506077485e-1+.76244111450354399393661135842129290489e-1i
-.63304976027935999881927890595582196560e-1-.71606562237688472788968299601502305111e-1i
+.11936145552410481913772227169208618596e-2+.47466218350572948616050504577462099812e-1i
+.15481573939457546768671646652857986341e-1+.43125450590041995288086439256260651044e-1i
-.21062494026021071967634666779894757664e-1+.18759450488919171202501952400548243687e-1i
+.17683259067551019989899887423789203642e+0+.46259290425965251476646720319163671669e-2i
+.14928310699117201869423409556399261361e+0-.92196663170129606407244701436014460534e-2i
-.13402354526390804985230255467517604012e+0+.18059223660671905797638836524171780130e-1i
-.15912762383666316487990921292330742297e+0-.10691423143026334995367544902261135631e+0i
-.11447528825468050153676075757125313070e+0-.19528595287046195035916850418467694752e+0i
-.12986797629254107920360237692330824971e+0-.72130576599075169104932949283577641554e-1i
+.56372354158009129944505500967826526658e-2+.15739572067051769395169841857810929246e-1i
-.50802341274239211281949959741137433842e-1-.17530423493770148466562128848565259231e-2i
-.13741430990932233112984792631169754548e+0-.80250577255011313697161357029229106275e-1i
+.39255263075247155383660025097546540217e-1-.30258865647082448580805871991144659505e-1i
+.62892686931826733796692366502303410016e-1+.50661730185668747959961528229095695632e-1i
+.10098805331119484674358101730299299905e+0+.12088376585923005920356615220621607218e+0i
+.33418525524515007270911806841206076555e-1+.52097514930557580447047815496960687419e-1i
-.15237404045934765141807137095444878717e-1-.58418636828459772035606626503112090437e-1i
-.28214205380114108380041914497192016043e-1+.44606205451870253950609540302046368325e-1i
+.74109382732739710899477154590893025930e-1+.99565365094413980542248763395516495617e-1i
-.20563874407360657039345461419500658810e+0+.11582674880985199389430807642351684853e+0i
+.17341785930758591855765072701691486373e-1+.65785605394459801915226001768324514695e-1i
-.10707474033621260520453022117685500331e+0+.43797533917804232417043084187155311204e-1i
-.62336804695449805210102798649314406674e-1-.68087197522487348968430210271091696865e-2i
+.95519460201068663302814739699642123142e-1-.96691006895123632142889892439349448794e-2i
+.18427077640045723404228928712608812507e-1-.98935732097907616553985778696323898779e-1i
-.13706859954477167789573974958588011176e+0-.17868813002263008950504099877705029776e+0i
-.14375414040515148406895867509691757070e+0-.67854818062649840382407002911917688944e-1i
+.83735620825887848111325353741624613190e-1+.41885141813703415157821791041788986780e-1i
+.36443591650553351411361195169552661348e-1+.87958386211371141718625401177075456557e-1i
-.63548207691153339957954270979166980121e-1-.13747161741334868645779670614611032794e-1i
+.19170267247470555900766793203251588469e-1-.18282805865799215321196762902248572354e+0i
-.38403137779793795604766622003399723337e-1+.11483275965503938417945010467412820054e+0i
-.31092970939465764758274064200747240323e-1-.26555317821577457862375161226148512092e-1i
+.89454073921317860062540005777454483738e-1+.19752721895624278174992660508819503800e+0i
+.68143563873260394473034170008702952293e-1+.92814696252139859228483145360515992952e-1i
-.14699224046939683826147445649947438278e+0+.22254047452815549903235171358517734091e+0i
+.48140175370525322250684010874899132616e-1-.90396440438789263142486676121136024079e-1i
-.68034207774075262457585443233359378345e-1+.51384784527328993628139712978795850645e-1i


==> sicfiducial_63a.txt <==
+.89512501293382796748267730219365635509e-1+.00000000000000000000000000000000000000e+0i
+.59012744391713741972820148479470722138e-1-.45128001988183069270336358030124524062e-1i
-.24598208711643136593923329471034337052e-2+.39286016843951184904508479590527893343e-1i
-.27098551034507603933828822231017304781e-1-.85966199769057645529155593121346662137e-1i
-.24274325338913151791200573335914295082e-1+.59758029969153407777406392738260349078e-1i
-.91819625592233621924033382644872581678e-1+.31231421652998231909510979708003704732e-2i
+.17772870127254163436019154552807266236e+0-.17598833689409091645687897446339079975e-1i
-.12991397610043278701571062341764974261e+0+.24550597652491563483749239408531069312e+0i
+.13933873101323029592789073600819604636e+0+.80347924756107811884668953537992578629e-1i
-.91650273755881737643268434735841481993e-1-.81206153720344498315065002438594889105e-1i
+.61865510580980328213687154154378044864e-1-.19189293170658307621205509397706488818e-1i
-.15850653270516571907290884843059832663e+0-.97291942471712186596169115763069412960e-2i
-.66749381864360353667298401706986689465e-1+.16358112556559921783680012835653854739e-1i
-.15515853829760900492019554368138713457e-1-.21883665921023228816136381238722140425e-1i
+.79083131549728742367809639468311328591e-1-.72925107145621877331097353568142989404e-1i
+.10229277358359703960179964198259958769e+0-.15594012028459965564402064241518014240e-1i
+.16352888816497722029839103049725046776e-1+.43788695320231741379427684400026490567e-1i
+.14683281007968431232047675082785590776e-1-.11566992519888465769064447775102934639e+0i
+.54936043336770104447008470104788574179e-1+.15497446933690103579481612613314027051e-1i
-.13380835502519794342151700993736035052e+0+.15101260239035257045792509849817014690e-1i
+.41447230862034736208135591178883704405e-1+.66891154561446753120735598489104283809e-2i
+.35901915534461758567480337288897090281e-1+.41855760936005970168198569125370252925e-1i
-.68861211964685782409339863739641664241e-1+.10276733771172496438629214145151897074e+0i
-.12154788576727483484336023962182179454e-1-.24322066672610827567014822250286823590e-1i
+.19590973550275771392731145391072255021e-1+.14698588955095749853012438964943346113e+0i
+.84100012041314373565292637339717033180e-1+.75954646446055493917563836981221035182e-1i
+.81780194827160566988776040014965954752e-1+.41373219203231634530311164519882826097e-1i
-.85303198355834527240774896188370226055e-1+.93784162185780493926361259028861806251e-2i
-.72389112076960842242738319901524906775e-1+.15183189830471454035258027453916128619e-1i
-.81214115716652706297785364378899991495e-1+.11597744812720813499139010729536356229e+0i
-.16962950582914305446684056699844931561e+0+.96843015395378656225199528153939148873e-2i
-.70598196959261673065171535070398411252e-2-.11043082667045445726608207421568502419e-1i
+.84261960825135193317944491665738175797e-1-.14718311992611960161175103752721959746e+0i
-.70652630918385145563038899647593667367e-2+.73050959014425304711566525356389106935e-1i
+.17344542835641057035111339932350037840e+0+.10420137239163157077145787384012879920e+0i
+.88068387864182197580255749313877592602e-1+.87043883282319520685988771529360702698e-1i
-.11222446817484448399720304693544686476e+0+.44516183877063301497532745209540588909e-1i
-.17900643019904643282393770595686265980e+0+.71028720337860341141155761282374661294e-1i
-.64264032390821973492245404725911466965e-1-.75004712380714684384934804285894438805e-2i
-.13425113162613473217127677865495716652e+0+.66188568871395352990888207316683236061e-1i
-.41332406257458859785757296666884600207e-1-.54721322595832122735513450043431792924e-1i
-.28346219925057878595459050131504616856e-1+.19403509838662865700331844947099935510e+0i
+.10148568444189861358660352717077504142e-1-.46927736842939773021160222786382953321e-1i
+.69062636854696056341120937160571056389e-1-.60861190574308900750007274151002126061e-1i
-.38118280338929376456525306594820999909e-2-.22201731506305899342572702637700038924e-1i
-.21762056220420307274585494004269628906e-1+.11897374751633531981305146229199387949e+0i
-.13240200673902242922194179955107613505e+0-.10281451759026885921119531606712666734e+0i
-.29282463794634597518765280937284369467e-1+.32928235938478980918175265477646506242e-1i
-.77613650755316303102482998375339205049e-1+.59421602325574317202473128863515859652e-1i
-.61582003940021385485195385117011762056e-1-.21424360743095418915625718431539185790e-1i
-.19431483182196906077300627460925363114e+0+.40148609144752063207522820613854643950e-1i
-.57662104093391965335910207025515699458e-1-.12026104438270568426381479905862833848e+0i
+.10625619691394445278069291451867492383e+0+.30893605821135308594555986630763010539e-1i
+.10535626232728139149775808301741063174e+0+.13122002451268902094335275803478059009e+0i
+.86124451208324699359639839546784915238e-1-.31409547340730244490369418470540098535e-1i
+.34940332582391170625178998680437701067e-1-.24666757936190557840403505439081574548e-1i
-.49495070571331388953602169249045809044e-1-.25253315353507231129266722112762592671e+0i
-.62616309851183434599268601868917481313e-1-.14721441576911545089670806029442114741e+0i
+.57291361313305428054504281568034859383e-2-.59203492799345918419319977712640614079e-1i
-.12867151271980563369433480079368483322e+0-.80307882062491854445475355396065225746e-1i
+.33485739160401704297337374890261796148e-1+.13522128396855499409800374247613047374e+0i
-.46985757610964825921991325157861965036e-1-.10828646161896048067535394042747073333e+0i
+.20129554258812116121599974978260735654e+0-.11047335655722270760533026816693388942e+0i


==> sicfiducial_64a.txt <==
+.69628480332970923630946878161579230041e-1+.00000000000000000000000000000000000000e+0i
-.11976481858794263384753094978078642898e+0+.24578126092195136261548559141121008981e+0i
-.57294590022623046532548554076182650997e-1-.16696814762891778190910175000063643574e-1i
-.15589020684473487678174924829266223950e+0+.50196490685716873027866085371891395795e-1i
-.40084478901709810236218346696545425967e-1+.15298295870463042923872983594147354664e+0i
+.11323679580666931211592367917781899154e+0+.49308133961959431969220362341256037181e-1i
+.43363359901746882064784916815914211302e-1-.98306417235256035271668781188963199646e-1i
+.77814368995735263133747153774670869130e-1+.11621612275205950706147172174717880929e+0i
+.19120130593081570629941357647938866910e+0-.19376920191520111166305770973197541594e+0i
-.10733844088281584309224800674562588973e+0-.10085217593820566097945491363398310481e-1i
+.11280214863519788565088590687306965181e+0-.60257661124697610461026935707975367142e-3i
+.26863268415465528116396972932714758670e-1-.22492846667857390299196390665915265356e-1i
+.41667084699179799170689090605942107718e-1+.17979600849253510978147287600596956196e-1i
-.13710341736693524511332516136256146117e-1-.11829435421176337943696612969773374325e+0i
+.15550942862410056419802579878825342517e-1-.14578057364311263814581204863835912670e+0i
-.10690195236901231521025999101865350210e-1+.52308632192232824243058958223901682069e-1i
-.93980803459705635661826889994620335330e-2-.78288212379900304531355362904564315087e-1i
-.54105616637990557614822073332081788865e-2-.42231592918141973542612273804914420233e-1i
-.46100353716737647121143693290417574026e-1-.11290886500412254693146403506060799630e+0i
-.48690737233051041852847327689227634695e-1+.86103977141238089540245936013741049252e-1i
+.11394658671735123326879553617484854117e+0+.90898839253938803696815231959187636559e-1i
+.13751610483248043696355445832642000353e+0+.10981175795607648402385497686170407813e+0i
+.30219184400384031830218714933289721294e-1-.24582663021342529476481072547242548319e-1i
+.15667978674340249811058182923212254113e+0+.32346302133730559312168702466551336584e-1i
+.83184415705522424194423768223906901213e-1-.21448560661119719151649178337853982517e+0i
+.16601624691884995411295790137867375194e+0+.46006540505789341062003205108398531685e-1i
+.35089030220386216476377158314569830629e-1+.49505254568613831621221205012978531985e-2i
+.82485594748003416919325638741256435324e-1-.16950162882496306239891211112960771569e-1i
+.26939561091040175803848657103101753971e-2+.80109289304632427830371435611464484743e-1i
+.40775918864720315819598642320975904961e-1+.52739329526175347533786129087483427023e-1i
-.44099823934410056208368882299835350952e-1+.64550472570398188226129263577450418134e-1i
+.42645919565407026322880908486491857469e-1-.16658396859067774448149540670099622877e-1i
-.16758748487940463233675898906718067910e+0+.39367977360767499863335999571259514179e-2i
-.15407857060182702388779303909207052722e+0-.11176503741308340643844168736664648981e+0i
+.42024662177695793546631670699950278167e-1-.93594324438835250772739678374627710442e-1i
-.11741119271544997922927262219441500783e+0+.71477260594474984400164474524276917153e-1i
+.59558487745067266342822191047443545210e-1-.11301580836931513735295266885272064202e+0i
-.14928087775659628156722064717603239532e+0-.27977910838958082131974709949630142542e-1i
-.24859177543252950698183522702419704586e-1+.41863549623424485094028237546896239260e-1i
-.27051706312475701988554596779150692073e-1+.28054973941211712886752249220703272751e-1i
-.21254032153085969452531929734064500095e-1+.15690254999079184191663914208976373530e-1i
-.15488064355559976436011727501493319437e-2+.11585022101371639950928788880003354940e+0i
-.12834815175639945451958978135588879066e+0-.40160349945925919191511463255978418058e-1i
-.14193393880404846329438046386313910968e+0+.17431213706553117843118784587688456192e-1i
+.11055830633147748149621841271025879032e-1+.69893935185292785794631194525215556054e-1i
+.34172078720155825540347854287150024045e-2-.63805873989443996871211261218956512300e-1i
-.74739368469364577981037309130814851888e-1+.10370575330468066395971241867026003338e+0i
-.13634318544775215929305267728197149928e+0+.39060979807999240695679640324346540295e-1i
-.56676550789015854158615864054518448239e-1-.23258696564123927083556111033429094202e-1i
-.31111593510719166249936724925403458425e-1+.22233805439100836941001574846457550233e-1i
-.71151921337327392890969168210142025112e-1-.65550082364424433817455639076712648140e-2i
-.20370634325844349898950893312640671911e+0+.51703133762989198466879488312564901552e-2i
+.94719598587205631978527356335911823154e-1-.20346346554569266516299023996877691147e-1i
+.80231979663273062091001720795940313230e-1+.66635823927442183711466196741080079435e-1i
-.77144042441006877801471519571739994793e-1+.11182049572302310584410105555076565948e+0i
-.20827084003202587498093053988718844000e-2-.34331566646322286878667066750982546652e-1i
-.17480035180279299505179435667534376866e-1-.34476744201325989703272088672193139183e-2i
-.14949797341516252275931771376010695680e+0-.10216744860996920965964523836558735546e+0i
+.15407001357933112880841770401449153614e-1+.66541385969416447036754708516414024178e-1i
-.10250566666790347096869741184158094838e+0+.93860330801615676292499140192801714441e-1i
+.14845051150158350075012379338954077904e-1+.12118282161052943429729335047293877717e+0i
+.53265098753228465141376199185274408070e-2+.98040436799728962002519868504615237360e-1i
+.12519592437522063928964600996367295133e+0-.48512391651249275064958122669418315694e-1i
+.85225038282674714500719453184661053922e-1-.14979048262325696277105673691784050818e+0i


==> sicfiducial_65a.txt <==
+.14350328693455051074234920011802985068e+0+.00000000000000000000000000000000000000e+0i
-.95057473128878890310872380454952300416e-1+.73023574558308129069194512734323675534e-1i
+.66929708230777525430355325762689444506e-1-.15095425961561147045891612202986221731e+0i
-.89951299040993316796592858442102559609e-1+.10767180834276563937852402478250956338e+0i
-.13320623841643873615847570393121702146e+0+.24473750133673398087962696322098489117e-1i
-.43684758172912076741662467383923142768e-1+.18740142836600027362561479096717022780e+0i
-.19292940735827505532261658391249635522e+0+.84891350144409732750042239297600585428e-1i
+.17437891292203004946087989491351853541e+0+.43511487797276783239839163544496575474e-1i
+.34530007293228782881489906144369796576e-1-.10355134444523219452739270019343937918e+0i
-.15422051841026134204162532995953095469e+0-.21468655118014200951089313815188325180e-1i
+.50938716912641985656327731013160332169e-1+.90559422287574836238227330053252326698e-1i
-.78862028076368902038524190637870629760e-1-.53251634489024779168995391309077940845e-1i
-.12190223622832830778131182086348522658e+0-.34478782428928862841147105612477202731e-1i
-.21879382646203637795923038767063456421e-1-.73095506105927235122990496360299061620e-1i
-.33045472385374703560202883804896147146e-1+.52856572161119982931081678653030176839e-1i
+.23574863537337951663604290798813988683e+0+.53292002973631508644064912518156889524e-1i
+.32023867986047782250137743572703654160e-1+.57116929691062231314623861621324625959e-1i
+.96448129889471343696324861304264146114e-1+.51585118258813156607692940223084228593e-1i
-.50372519201528461644806628028480288737e-1-.10687585000944767690768687845010731106e+0i
-.13443975142070135441613044485565232028e-3-.29222235410452983454074438858342768350e-1i
-.35497501391989347617675715845260471812e-2-.62361715449766611004640718770154194368e-1i
-.93087688608658346294940358675697690147e-1-.11713443207996717361039916494440556741e+0i
-.26345060150626161755168783349289494717e-1+.18354698114137425168360339378227987045e-1i
-.33913101204647005223026706951598668634e-1-.96233669184441692391339925411194431131e-2i
-.52943453435776138392328022565470588801e-1-.97025954679493282083352501066983665320e-2i
-.14630591627346749655487586143240646942e+0+.37354529219053200728626656225781885272e-1i
-.23349018232812932774884543566200288903e+0+.44338652139554054593546449914793610818e-1i
-.55236499704774288570719668961633379503e-2+.19645724797188898708991503477752829192e-1i
+.62303122566761208506856516482137119650e-1-.74550270420815167529461027755662663952e-1i
+.15855901560515311437144248187598743186e+0-.68384791971594821756153990767425533470e-1i
-.45954785816643287370502765625574481675e-1+.48618969172112628439502654149186965851e-2i
+.90387276284813203635594069061108388718e-1+.12965574957841518086060410300966192479e-1i
-.22629033344803523745459835051259254542e-1+.20469231019618459299380871609358017603e-1i
+.19705940042252416512607528858516046069e+0-.15914465852451736548272992984627299520e+0i
-.30670725151416532531375909600885635083e-1-.63690642332586859314671558379459527187e-2i
+.82512536177903632215925572424320098859e-1+.29757418007332111264783085004522785291e-1i
-.10591592660998743244727659015899668787e+0+.14056101184455610277091829045438217545e-1i
-.41614124897034366262928882129968622527e-1+.70630614955441040414392097419331919496e-1i
-.18501742012225718226316431169707791057e+0+.54255194287742115842056701140581845870e-1i
-.92909936086123161420252995596733865863e-1-.94723694727799040101675015193514643245e-1i
-.18625155815900164279576751449505080854e-2-.10390927174133056079646824290365771883e+0i
+.88554407654996818950657021801650025792e-1-.10400340553527084618490609451328224181e-1i
+.51523483406019777417472966469565612279e-1+.78700510227318578711303068669178446864e-1i
-.36813278949975262536098699059289567109e-1-.14997733089289228372540361519137364091e-1i
+.10678222979314904368789293947938608445e-1+.25785697427318761643075963797282251640e-1i
+.16725650021738005827820249617447024774e-1-.82707200633160162896012628425676385263e-1i
+.54825871404092048070921490786388042550e-2-.13665312585452029409264578990983661923e+0i
+.24381245154687908102823360769419238305e-1-.11081566981418180865865758956675485623e+0i
+.75350675333789653266445044893869116538e-2+.46892255079532845689338957604334625602e-1i
-.46328861508036848122256115163509112244e-1+.48049559262077571005590501015981804294e-1i
+.72062142415379273134231743576528688270e-1-.66802685678745931840846183805113020958e-2i
+.36595708875858914765318220097318777562e-1-.59687929569404687271906431404801261725e-1i
-.27115841200900905071736287273517510691e-1+.62082867643581862180084987962268932259e-1i
+.10090259023248034153559957932467857934e+0-.10182917370238607100395414571213446673e+0i
+.11371200030400379331138188940303577266e+0-.72724885053624496425442590502326690472e-1i
+.24313460999105651504396729694821457710e-1-.23790821082963199989480065033105519688e+0i
-.12875782218739541057191273313107168505e+0-.19891567494173342493191226088201927082e-1i
+.96087407660766050171945630257416040316e-1-.11225907947673355429474182928744423371e+0i
+.36356954134336153189782040185277135118e-1-.63895666849942086019587793505018067125e-1i
-.97704713784355997530853549142451577942e-1-.39640749198169557584537164152039289659e-1i
-.34507147250727815916967030860270950677e-1-.93179962683742935871911505455629240249e-1i
-.19250320971928416926241621566616409718e+0-.53015596904317484644518912198768970810e-2i
+.14333874066969063666933077793488303414e-2+.54418774476906613795361566397912166477e-1i
-.82693030895167076546561076367031699637e-1-.72138020722776540863706778418928481998e-2i
+.93255772018013529493505971821709529390e-1-.16370863051751243638807031768858883045e-1i


==> sicfiducial_66a.txt <==
+.12872356377540714687183498510409273108e+0+.00000000000000000000000000000000000000e+0i
-.11590591456187010954254126808504341418e+0+.34515560491237113182625974331449844327e-1i
-.52852980482976407310488762074759841026e-1+.15339571417789485234265874665930232323e+0i
+.85344433685235399151326403485784653698e-1-.65887940048230941573559735136918380190e-1i
-.59693483470643885813342878026357261343e-1+.59242173134595521983105620119094909154e-1i
-.48039053144928148799124017249920542987e-1+.63016096645644325806760814710771731051e-1i
+.88159186480122326886418209397753542504e-1+.21962715880242217048559123553952437359e-1i
-.10444370111158449927222746622856519404e+0+.34720723787294687920958532465969404340e-1i
-.19322452691936486843031461665522164135e+0-.42150573849558205198471151939187761576e-1i
+.65596484417663024100420144650399679944e-1+.68457495269005524602156964742784308864e-1i
+.66503243408072114745414130599843823277e-1-.13439516525145563195565798930712944528e+0i
+.12119464647765349487359821698248682125e+0-.28477407641980075827448073932811713911e-1i
-.68754358103717544664924439600240053303e-2+.16878098568977981654168705104931132903e+0i
-.11572397561731505389568915025095634965e+0-.99371782991543557353685420158336557256e-1i
+.42975542826755324278432250474385692861e-1+.79782725200639414465622124023304810830e-1i
+.76644457681591316455828524464731447892e-1+.16235544578734745904649556296669531011e+0i
-.12985160017012414260788028877800488022e-1-.94379439520759435859530153038502646104e-1i
+.10242578885642796727134137629577697813e+0-.17100748607398749248588897239070837501e-1i
-.21308982669681645240922673771436332555e-1-.12962605022269513810919917452065533649e+0i
+.16197224555010929158015636620181070965e-1+.45969962994268414414976063875666214271e-1i
-.31837478969194403505032768316558159830e-1-.18305355424679315195296860794361854542e+0i
+.13165995816172775274911408407414351685e+0-.47311473111926269247975667400093449538e-1i
-.39165550050571536072014094982118879132e-3+.85120162090554565821967173410564178554e-1i
+.65203482402415971151546997010448422633e-2-.47905075070506513553954553138701712388e-1i
-.18220915364934298206296914969646459534e-1-.35524461151335718951568241174565456216e-1i
-.34821563880110481588307370735164047496e-1-.19336324861110652607714541715584244585e-1i
-.24323929325345844854514780589635667994e-1+.45605998466339262870459576377059484826e-1i
+.13708783270487874093571352109993435215e+0-.11911587751845098477744900091659123494e+0i
+.29740938234637790157804686140985822836e-2+.10551032407761818817256764454828530386e+0i
-.89701688810678582526248195535140064647e-1-.14804897147272422104034543377478333793e+0i
-.10412423370043297391509219145572258486e+0-.25086652649146104419964569054959255333e-1i
+.11292039735432152623241229708473441032e-1-.29485969321841780225922363875252707447e-1i
-.19443070963747569301534337950944973051e-1-.24060364863835569880406806871227885383e-1i
-.88007343521202420148838960836382845248e-1+.45794335549936924631473864938907937490e-1i
-.15370330832500582632144002911965964911e+0-.24629400014074276275659092461111992417e-2i
-.97459737541076629135885319229777910108e-1+.87102172516289907919761100262868400870e-1i
+.19617690353870956012245982059350515553e-1-.46741347902203891505589876893821926231e-1i
+.92092884272722069010530552591566334450e-1-.91090437621181507947848329461810714441e-1i
-.89763599022315183786558067366706196214e-1-.51652114315267517369196252358560806285e-1i
+.10511291428374926099267527295413985054e+0-.40516762056637753487049163517653056472e-1i
-.51401621207418535533581148881416368122e-1-.92814476193031180422086915139306833479e-2i
-.18881576827763949329612622297300089110e-1-.41398620349875190778494730714180148557e-1i
-.58254674860721684943033531912867829856e-1+.20806835831650074084665130071321561159e-1i
+.10282718970313908383142465342409295205e+0-.28921313936992222607576488624691787438e-1i
+.65521146752234962327409125412288536087e-1+.19810803041646401776011330396241150356e-1i
+.18577115563339479398708320421205281340e-2-.54380115434673290777215686156255655401e-1i
+.95311491871625516226476140689799578728e-1-.13276787428815601196648480555863508281e+0i
-.36463850765710351676042579313395843967e-2-.20032435801740434654124360662179098620e-1i
-.78829588916016374398918255382843453205e-1-.10893061795291376215641983249966600279e+0i
+.10433455753544930861870714743682554050e+0+.10414142754032814838330566699284545725e+0i
+.11472239109188590099310153865941470819e-1-.31585835492728004712940108547892547068e+0i
-.46064665260953057042286042639433275159e-1+.10299722331287299928453975182331308793e+0i
-.33369657209180361036755424775398770045e-1+.91392715562447737957244330090632560801e-2i
+.14691698487149796453156067794701793836e+0-.56397635742708982480300019119800539778e-1i
+.76128623168323661772049511093282845813e-1-.13567378040565563808972166717028511284e+0i
-.23464914066648861529168290586543749054e-1+.60065023588513432037921235820880845930e-1i
+.57712862008474664025633793871576859724e-1-.15307542771952208802418341861011921098e+0i
+.24535282334342510562208313639080337390e-1+.74805570196217140736762013684720882788e-2i
+.66366307850528010494291582924557985099e-1-.65461417086849147574811476903922778230e-1i
-.17336127095915981848109021376274093763e-3-.19241103095190048473939828110654796182e+0i
+.10185978597015197995454362878377796528e+0-.64885795842120404278368755890355523438e-1i
-.15277815315985196974714974052097082413e+0-.10452632929665359417825078189139067662e+0i
-.22387159052988290596791305394915556826e-1-.11842853163666788117240307278871571927e+0i
-.61064546740711919105985983450062127537e-1-.36288045538179020660642752731721774064e-1i
-.98831177505434656779711361558750273104e-1+.12647702344066947178705179968272740900e+0i
+.53067466660260032458053197490148272945e-2+.51112648103110073271181374274678789138e-2i


==> sicfiducial_67a.txt <==
+.12905475309792965881949403681041726713e+0+.00000000000000000000000000000000000000e+0i
-.10559721409534394996103560208091696387e+0+.18294185308809306180659982229749223909e+0i
+.10351224292590696381878456282559998984e-1+.43733461411549152768228266864839053416e-1i
+.18117086087256440136927184363126684801e-1+.35196913749119671071429986467948579690e-1i
-.20445439173675808281725856352843418429e-1+.24099388248500222668059894241825637356e+0i
+.11657696042991854871799549909142676360e+0-.67445352956441133865442951435143176203e-1i
-.20214912252569666836099659854957583440e-1+.51558460430869365554922691077440361573e-1i
+.30301821167348224878480920080464926945e-2-.48138078465978872520419761520167754317e-1i
-.16387507105563131284683472911421292411e-1-.86636086979396328674567534412693051749e-2i
+.22238624036113065668771156702510763166e-1-.83803806569781317915635043594736301632e-1i
+.12101191436763639154944444542159476170e+0-.53875014492716636367814258309530459378e-1i
+.99977330555059393295618370342018339499e-1+.52863814688132676356703190540023403443e-1i
-.56225512093300249599372846363201962820e-1-.10637376649686813087455890061895649402e+0i
-.13589363518061864843561670363573313325e+0+.13603498414004648728807520518089626243e-1i
+.70095311314586035908741401715278578389e-1-.26454272387605270815868043196148574409e-1i
-.38123187605289975580983939130730778826e-1+.44018940307015568762456628016340142066e-1i
+.26016778014872892587166994873000705254e-1+.51489115510552415286389265276182213301e-1i
-.61958230331390255468575703931817963671e-1-.69981845017027286290630423845163417954e-1i
+.10861775432539942234663280321684897123e+0-.15605006364695687999002532063796788453e-1i
-.42783342104892532183058385487932375073e-1+.40094738371393310049156273571632677074e-1i
+.48672771332398521518568336882731998925e-1+.81029347459581583193079218128110794827e-1i
+.15094097321822985536309641353207696070e-1-.74180445121244073548214013351502614562e-1i
+.16792055523933880014107197502369743717e+0+.65871489072415618607140283808881826389e-1i
-.21855887129854279608422686003199438940e-1-.71943792485636753650511805012677879387e-1i
+.91081342292087425349322174411571229663e-1-.41817401457564276207171429785040129477e-1i
+.38376297788448880810552621051062850001e-2+.98822428336321056228438356123362177958e-2i
-.52828120613263182503762240034163774675e-1-.27779078122547208213463741464502809258e-1i
-.94732365081506029033916787597670698148e-1+.17049282112395361218565993370702312678e-1i
+.12657198523150624167577720198999330780e-1+.10632672357387069036363364129686179860e-1i
-.18592781947528388006831184634696229410e+0+.11822418375957398370587087053619171753e+0i
-.46102807944989234911903400005576972315e-1-.14836904599015938013366817306302264194e+0i
-.14796958466192624972873592422954332095e+0-.52726027229520014121359652791797428075e-1i
+.43882385574812871110646244351757290816e-1-.34033926207219840707429335592959797698e-1i
-.56464004037346089076949014822547095474e-1+.42991838993906115586321877368566261174e-1i
-.23643677101878941694416947292256155548e+0-.12759132465512508338773678362788290124e-1i
+.10179813530465546406918686123760649563e-1+.21939311147884867051003179780615455023e-1i
+.61534347281749636486019098649069298799e-1+.16200532125363095650312562453146262422e+0i
+.55996857121582480603253148151168265096e-1-.11336279669561380996455332204852392963e+0i
-.72604074623717880244052789543403729831e-1+.98536645701520549429080904406009144299e-1i
-.66009930044088920012781300370294670881e-1-.25720339397616550138967508590247371971e-1i
-.18018471216319952989708124603756577389e+0-.58056236435520683076837182451494730586e-1i
+.11221862462557306174214266785702520653e-1-.20545001943337398092828940709669865450e-1i
+.10357683768354938148043866215498633449e+0-.12725562545639077976498912999388607164e+0i
+.51396272076626369917736340583049167857e-1+.46963397541671877258143802092331375738e-1i
+.99917562942279245782632630754587330536e-1+.84450524201038772145567255519085441473e-2i
-.11485792061515451065481674777950050514e-1+.46507813753453229300249953698155804021e-1i
-.62331825064031574570058758348761704405e-1-.64678505517489409636436720257471745559e-1i
-.61648437573657693727479554292532215605e-1+.55277332393018224529577116114310698053e-1i
+.18115916467486679575088982417200456944e+0-.28399669290163026862397363820626021721e-1i
-.51877627948815503980006318049200971198e-1+.84317228946331357389038729434624354109e-1i
-.19153291057677666782939947796885030660e-1+.58283205935743596498957264367569111912e-1i
+.76310446841653887460087201328063703885e-2+.15420198807961567130224822714885908302e+0i
-.69793616449035670801113571525369451705e-1-.77886438002669054437921792390711564044e-1i
-.12633239485551557738698866646106134907e+0+.44238989868405266192606109142610146811e-1i
-.67385182947683285736400914664887218113e-1-.20868276761093706774631021457025288912e-1i
+.18384781098556015870311285399101879174e+0+.38099936087955704963654664889392281733e-1i
+.18697090673202438111693526558861020150e+0+.12679537448496030861347109909573240822e+0i
+.89019237302476931536070660182962097003e-1+.18548089963793294386251954574260304891e+0i
-.13004633495508880028325988825272614788e+0+.86240640509689843953986076035342782163e-1i
+.36617176770117982979961456985891231769e-1-.12172304631264844041252666844960511757e-2i
+.71705526443334511435009469156218077668e-1-.11683583482545756614116605142200405321e-1i
+.16684587066777511971568532283234934757e+0+.75627232424629489086786977422858759669e-2i
+.41464866709905371139348279579513041113e-1-.30977515986146214130406982603660901155e-1i
-.12336535970239521868770673944176971726e-1+.51520874798219854230237213862345972689e-1i
-.93906253504067928497457265053972309708e-1+.23465881416165803342190543499564312012e-1i
+.12923672803234898610596962201858924273e-1+.15621293797108434629970220010819035354e+0i
-.11520038044888740602870533234888859727e+0+.22688210719148920101028112902070718579e-1i


==> sicfiducial_6a.txt <==
+.52444689002850034500344746704710746118e+0+.00000000000000000000000000000000000000e+0i
+.25929045256771852078026485102389005924e-1-.61818565358725028054369718839861773256e+0i
-.12806167623558368092430409711517924533e+0-.10727624584022649728603737247252931217e+0i
-.36018286135637705248642815463447478228e+0-.33500264386417973747037879928027120782e+0i
+.89767105929254867631003891877879811863e-1-.26653116264738021528115974596665073950e-2i
+.18058750171975908472277602546501857134e+0-.17772480982504530153289582578749680090e+0i


==> sicfiducial_7a.txt <==
+.34160748940869677901847702221939960794e+0+.00000000000000000000000000000000000000e+0i
+.55148563849933599729808437186250132025e+0-.34867715271314252440447697902337375141e+0i
-.11648580220876396683451558464316567078e+0-.26166619656998671045928442919728701366e+0i
-.75312906581174060121443762180668824515e-1-.27525817515698021623612242207232334852e+0i
-.73257376345202406703328501070945226290e-1-.10603759291025605066417926940588166460e+0i
-.34887242536080270339160710148674089447e+0+.23627220962007852786364601038178637997e+0i
-.27916461741208963926566644470038031212e+0-.14844155524225577344987795977973540454e+0i


==> sicfiducial_7b.txt <==
+.41526356195047080423032850597006010210e+0+.00000000000000000000000000000000000000e+0i
-.77886775674404707506811770772396298096e-1-.38900572497454333820768884319198370735e+0i
-.58205250739832009441182422104971379149e+0-.26698341367949812425899377170619235952e+0i
+.42820132609669224418464385700890856252e-1-.57057027610894012260756087389883981238e-1i
+.13748747041004807562464450190666624759e+0-.11091890130114900823149188171139550779e+0i
-.22922883526414535564906529306017970666e+0-.29118397371245900866263335536522313692e+0i
+.29359695336668205329426389130467259030e+0+.16464927810733525581762744124000314304e-1i


==> sicfiducial_8a.txt <==
+.60044826695211848559580989120763155543e+0+.00000000000000000000000000000000000000e+0i
-.19605525055269104448324210409815386443e+0+.16659054013984209597302771954919747150e+0i
+.16484726900751021501685673105329078995e+0-.92475835769741800934319952374354559173e-1i
+.70396483118990064124996051999584410925e-1-.16963886808442270209026911202785552862e-1i
+.27535808130557735434411535568600626575e+0-.14709988085084390456020410979108503213e+0i
+.33905324754245688675175098294632755223e+0+.31006057421567461152645833743992447113e+0i
+.20956239653556055383340604316993641569e+0+.35920091474266666072361641675781474701e+0i
+.17684467872034560875492410349620899652e+0-.13975378694352423977255422733314253426e+0i


==> sicfiducial_8b.txt <==
+.17841104488654496597098492152304393699e+0+.00000000000000000000000000000000000000e+0i
+.15357186750879720342067196626694483929e-1+.28999465209007111049185528280813812203e+0i
-.36720044353072056715272615080272638553e+0+.00000000000000000000000000000000000000e+0i
+.28600226856599405269064706380218626915e+0-.31031105521430594316814605503209910350e+0i
-.17841104488654496597098492152304393699e+0+.00000000000000000000000000000000000000e+0i
-.56096867516814525346577826895246480645e+0+.25561683632719442263185578951763220049e+0i
+.36720044353072056715272615080272638553e+0+.00000000000000000000000000000000000000e+0i
-.97212869921818451508905834522503820613e-1+.12152165657013034198640482575241665495e+0i


==> sicfiducial_9a.txt <==
+.36097683882727555959342909252485106601e+0+.00000000000000000000000000000000000000e+0i
+.13296367725183144977557706086437794676e+0-.55757758328232159270623472231033795540e+0i
-.20715266268522212651433094266710358515e+0-.15593254954935128819326663352540462725e+0i
-.13778046188880458687003514835506392599e+0-.97159892597566843432251025631408585475e-1i
-.36138404529117155091622240167954339216e+0+.28954166095015498684110112471390129398e+0i
-.12846137773860732199226458870575319175e+0-.12623821023049350515830399106974775981e+0i
-.22319637693847097272339394416978714002e+0+.97159892597566843432251025631408585475e-1i
-.22231262149905840872648458968793844985e-1-.18160731514563128445059755598909911424e-1i
+.44800412372162051129745692369539468286e-1-.36947792418009011289322979148847730803e+0i


==> sicfiducial_9b.txt <==
+.31623102031565569089933902594776542184e+0+.00000000000000000000000000000000000000e+0i
-.42959338744211960397965237533524537759e-1-.59401682277304257673695259658796080726e+0i
-.23322190551306307420770178164899572466e+0+.37274060898842313066496246369876639558e-1i
-.19156968956361350044885562002095635620e+0-.18366512822836194795837250229756856851e-1i
-.24603020658341239860738520257608582136e+0+.28107240862783380498146316398729247276e+0i
-.30429751840876555864409665905410812858e+0-.10910906975577978964547095002769449945e+0i
-.12466133075204219045048340592680906563e+0+.18366512822836194795837250229756856851e-1i
+.11790341588306985899519098250620352336e+0-.99274131435755620516910989842481018652e-1i
+.23425902289289959651294935938486255623e+0-.33753873673619035283302861193069811684e+0i


==> sicsymbolic_10a.txt <==
w5:=sqrt(5);
w7:=sqrt(7);
w11:=sqrt(11);

I:=sqrt(-1);

w35:=w5*w7;
w55:=w5*w11;
w77:=w7*w11;
w165:=w5*w7*w11;

r2:=sqrt(1/2*w5+5/2);
r3:=1/3*((405+15*I*sqrt(231))^(2/3)+60)/(405+15*I*sqrt(231))^(1/3);

r4:=sqrt((724335509512*w165+2231722133262*w35-1780371638878*w55-6356024692488*w5-1327003705160*w77
          -4120192651170*w7+3286955646050*w11+11644475714760)*r2
          -649267409200*w165-2027852283400*w35+1617634801240*w55+5696915707360*w5+2012610128820*w77
          +6176792428120*w7-4927276039560*w11-17659628998060);

r6:=(r2/2-(w5-1)/4*I);

c01:=((4/5*w5+67*w11+74/5*w35+201/5*w55-16*w77-48/5*w165)*r2*r3^2+(-48*w5-114*w11-348/5*w35
     -342/5*w55+30*w77+18*w165)*r2*r3+(-2*w5-37*w7-201*w11-37*w35-67*w55+48*w77+16*w165
     -2)*r3^2+(-2/5*w5-1010*w11-212*w35-606*w55+194*w77+396/5*w165)*r2+(120*w5+174*w7+342*w11
     +174*w35+114*w55-90*w77-30*w165+120)*r3+(w5+530*w7+3030*w11+530*w35+1010*w55-675*w77
     -287*w165+1))*r4*r6+((4/5*w5+134*w11+74/5*w35+134/5*w55-32*w77-32/5*w165)*r2*r3^2+(-48*w5
     -228*w11-348/5*w35-228/5*w55+60*w77+12*w165)*r2*r3+(-201*w11-67*w55+48*w77+16*w165)*r3^2
     +(-2/5*w5-2020*w11-212*w35-404*w55+388*w77+574/5*w165)*r2+(342*w11+114*w55-90*w77
     -30*w165)*r3+(3030*w11+1010*w55-582*w77-194*w165))*r4+((-135525687*w5-316121957*w7
     +252648355*w11+13428051*w35-11664509*w55-96337621*w77+15424811*w165+840393689)*r2*r3^2
     +(560645580*w5+690569238*w7-554483178*w11-35083758*w35+31925010*w55+245598480*w77
     -63202332*w165-2150718816)*r2*r3+(524108490*w5-87142960*w7+67700124*w11-221544834*w35
     +176086250*w55+19583100*w77-60352634*w165-170074796)*r3^2+(2522815020*w5+4276465120*w7
     -3416040380*w11-444224016*w35+369981148*w55+1321466360*w77-285696892*w165-11533606960)*r2
     +(-1225872030*w5+202367862*w7-154636434*w11+497282250*w35-395295966*w55-141687738*w77
     +141216894*w165+1247695146)*r3-6933435192*w5+316661330*w7-231147330*w11+2942103942*w35
     -2330130742*w55-536014380*w77+800930092*w165+4681554400)*r6+(-609553542*w5-210356036*w7
     +166911944*w11+227055270*w35-179870430*w55-93931712*w77+69779766*w165+823611776)*r2*r3^2
     +(1180657476*w5+347273124*w7-276602940*w11-423608580*w35+334600860*w55+206974152*w77
     -135755436*w165-1815076176)*r2*r3+(340564901*w5+689935281*w7-547173555*w11-68621921*w35
     +54920603*w55+206876841*w77-38605073*w165-1808965725)*r3^2+(8864155368*w5+3748320400*w7
     -2973810040*w11-3214431936*w35+2542097928*w55+1598087560*w77-1016337576*w165-13997311360)*r2
     +(-768871452*w5-1262490822*w7+996655218*w11+116474790*w35-94312146*w55-403879812*w77
     +87054204*w165+3511337508)*r3-6354991096*w5-9457213800*w7+7498884420*w11+1498952848*w35
     -1203361276*w55-2921770080*w77+719648848*w165+25548330360;
      
c02:=((2*w5+37*w7+37*w35+2)*r2*r3^2+(-120*w5-174*w7-174*w35-120)*r2*r3+(134*w11
     -32*w77)*r3^2+(-w5-530*w7-530*w35-93*w77-93/5*w165-1)*r2+(-228*w11+60*w77)*r3-2020*w11
     +760*w77)*r4*r6+((-4*w5-74*w7-74*w35-4)*r3^2+(240*w5+348*w7+348*w35+240)*r3+(2*w5+1060*w7
     +1060*w35+2))*r4+((98289815*w5+181847649*w7-146067339*w11-52476875*w35+42061625*w55
     +64900641*w77-11796311*w165-559407801)*r2*r3^2+(-45004362*w5-191893584*w7+152719104*w11
     +51913752*w35-40348632*w55-94688814*w77+6609810*w165+809094486)*r2*r3+(-357174900*w5
     -105226328*w7+86476264*w11+110623410*w35-89795662*w55-15540898*w77+40926424*w165
     +129479894)*r3^2+(-2139945658*w5-4735669650*w7+3813175470*w11+767102710*w35-620247994*w55
     -1650130590*w77+257162998*w165+14267210010)*r2+(554317140*w5+95114592*w7-78699768*w11
     -119924796*w35+98356908*w55-14609388*w77-63365412*w165+143624412)*r3+(9028767096*w5
     +594273250*w7-533491910*w11-3116310822*w35+2526265706*w55+291934460*w77-1033625672*w165
     -2384280940))*r6+(-78549266*w5-167201004*w7+131257212*w11+44078036*w35-33955988*w55
     -53663082*w77+8594522*w165+478780050)*r2*r3^2+(285882540*w5+439176456*w7-349534200*w11
     -151729368*w35+119716392*w55+128367084*w77-31460124*w165-1154575548)*r2*r3+(295355452*w5
     +103634218*w7-79446086*w11-93861190*w35+73985514*w55+11616788*w77-33100980*w165
     -110708716)*r3^2+(611402728*w5+3948838230*w7-3104473170*w11-305635078*w35+216043378*w55
     +1110919800*w77-62306104*w165-9924320280)*r2+(-681068808*w5-392481372*w7+304240884*w11
     +238992372*w35-188785692*w55-63939912*w77+76451112*w165+570166824)*r3-6655336730*w5
     +26997880*w7-88962080*w11+2447816456*w35-1937205120*w55+200739770*w77+744758346*w165
     -1558792330;
      
c03:=((-6/5*w5-37*w7-111/5*w35-134/5*w55+32/5*w165-2)*r2*r3^2+(72*w5+174*w7+522/5*w35
     +228/5*w55-12*w165+120)*r2*r3+(-2*w5-111*w7-67*w11-37*w35-67*w55+16*w77+16*w165-6)*r3^2
     +(3/5*w5+530*w7+318*w35+404*w55+93*w77-109/5*w165+1)*r2+(120*w5+522*w7+114*w11+174*w35
     +114*w55-30*w77-30*w165+360)*r3+(w5+1590*w7+1010*w11+530*w35+1010*w55-473*w77-287*w165
     +3))*r4*r6+((4/5*w5+74*w7+74/5*w35+134/5*w55-32/5*w165+4)*r2*r3^2+(-48*w5-348*w7-348/5*w35
     -228/5*w55+12*w165-240)*r2*r3+(2*w5+111*w7+37*w35+6)*r3^2+(-2/5*w5-1060*w7-212*w35
     -404*w55+186*w77+574/5*w165-2)*r2+(-120*w5-522*w7-174*w35-360)*r3-w5-1590*w7-530*w35
     -279*w77-93*w165-3)*r4+((240397309*w5-205734231*w7+162528853*w11-117877075*w35+93984881*w55
     -59320153*w77-26820485*w165+503882865)*r2*r3^2+(-362599194*w5+387323976*w7-301333440*w11
     +265402452*w35-212882868*w55+118275582*w77+39580866*w165-987404934)*r2*r3+(464675528*w5
     -452030790*w7+354268862*w11-174151940*w35+140346552*w55-118486730*w77-53098896*w165
     +1032790602)*r3^2+(-4368959594*w5+3237453180*w7-2564795900*w11+2105787116*w35-1677431380*w55
     +881638610*w77+487523638*w165-7458897150)*r2+(-950545674*w5+940660566*w7-730142082*w11
     +310672854*w35-252601074*w55+209361006*w77+108018594*w165-1800585222)*r3-7159258996*w5
     +8037750810*w7-6314143330*w11+2860952746*w35-2307093906*w55+2062059280*w77+819561936*w165
     -18035058540)*r6+(-246843110*w5+241572216*w7-190817088*w11+85408754*w35-68159414*w55
     +59404128*w77+28120586*w165-515416332)*r2*r3^2+(479191368*w5-444905172*w7+350936124*w11
     -139732680*w35+110152872*w55-98593008*w77-55420704*w165+858919896)*r2*r3+(-433360155*w5
     +398870863*w7-314752285*w11+207777081*w35-165721995*w55+113267473*w77+49363767*w165
     -982427365)*r3^2+(2863828840*w5-4949718480*w7+3923715600*w11-1144406836*w35+913218100*w55
     -1285472880*w77-325821496*w165+11192225760)*r2+(660906990*w5-741222336*w7+584462064*w11
     -411899760*w35+325885776*w55-195628386*w77-75901542*w165+1686386154)*r3+8598662802*w5
     -5967661340*w7+4703981300*w11-3965599476*w35+3167884572*w55-1516997810*w77-978550566*w165
     +13131578150;
      
c04:=((74*w7+4)*r2*r3^2+(-348*w7-240)*r2*r3+(201*w11+67*w55-48*w77-16*w165)*r3^2+(-1060*w7
     +186*w77+372/5*w165-2)*r2+(-342*w11-114*w55+90*w77+30*w165)*r3-3030*w11-1010*w55+1140*w77
     +380*w165)*r4*r6+((-134*w11+32*w77)*r2*r3^2+(228*w11-60*w77)*r2*r3+(-2*w5-111*w7-37*w35
     -6)*r3^2+(2020*w11-760*w77)*r2+(120*w5+522*w7+174*w35+360)*r3+(w5+1590*w7+530*w35-279*w77
     -93*w165+3))*r4+((-280406762*w5+139500008*w7-109428012*w11+95063042*w35-76283298*w55
     +28688652*w77+32215986*w165-254601716)*r2*r3^2+(666239388*w5-355834848*w7+277062384*w11
     -197047176*w35+159791016*w55-33459888*w77-75964548*w165+292483848)*r2*r3+(-278914731*w5
     +376820489*w7-300733947*w11+129304095*w35-102334005*w55+122093649*w77+31508127*w165
     -1061759717)*r3^2+(4285384036*w5-2988729100*w7+2355031620*w11-1562284552*w35+1255410744*w55
     -661235400*w77-492456876*w165+5865138040)*r2+(494423316*w5-773644206*w7+616528554*w11
     -295290882*w35+234885702*w55-288706236*w77-55227108*w165+2507562444)*r3+(5703099642*w5
     -6341180830*w7+5063699310*w11-2561105034*w35+2032768362*w55-1966929630*w77-643276074*w165
     +17099081470))*r6+(90561702*w5-277184800*w7+218826356*w11-54599070*w35+44067174*w55
     -91236716*w77-10240998*w165+795758332)*r2*r3^2+(-164695608*w5+525524328*w7-412317192*w11
     +121761036*w35-98935524*w55+185182104*w77+18006984*w165-1601791848)*r2*r3+(590976189*w5
     -284026139*w7+225644353*w11-210474621*w35+167377823*w55-68975239*w77-67363625*w165
     +599270243)*r3^2+(-2870989968*w5+4238387660*w7-3351121060*w11+1409743884*w35-1132542588*w55
     +1313016220*w77+326446752*w165-11475187100)*r2+(-1151036694*w5+631555776*w7-498878592*w11
     +415195344*w35-331106064*w55+123379026*w77+131198190*w165-1067980122)*r3-9009461940*w5
     +6431113750*w7-5132675690*w11+3508288242*w35-2787971230*w55+1576241480*w77+1027208392*w165
     -13778917900;
      
c05:=((4/5*w5+74*w7-134*w11+74/5*w35-134/5*w55+32*w77+32/5*w165+4)*r2*r3^2+(-48*w5-348*w7
     +228*w11-348/5*w35+228/5*w55-60*w77-12*w165-240)*r2*r3+(-148*w7-268*w11+64*w77-8)*r3^2
     +(-2/5*w5-1060*w7+2020*w11-212*w35+404*w55-574*w77-574/5*w165-2)*r2+(696*w7+456*w11
     -120*w77+480)*r3+(2120*w7+4040*w11-1148*w77+4))*r4*r6+((4/5*w5+74*w7+134*w11+74/5*w35
     +134/5*w55-32*w77-32/5*w165+4)*r2*r3^2+(-48*w5-348*w7-228*w11-348/5*w35-228/5*w55+60*w77
     +12*w165-240)*r2*r3+(-148*w7+268*w11-64*w77-8)*r3^2+(-2/5*w5-1060*w7-2020*w11-212*w35
     -404*w55+574*w77+574/5*w165-2)*r2+(696*w7-456*w11+120*w77+480)*r3+(2120*w7-4040*w11
     +1148*w77+4))*r4;
      
c06:=((2*w5+37*w7+37*w35+2)*r2*r3^2+(-120*w5-174*w7-174*w35-120)*r2*r3+(-134*w11
     +32*w77)*r3^2+(-w5-530*w7-530*w35-93*w77-93/5*w165-1)*r2+(228*w11-60*w77)*r3+(2020*w11
     -760*w77))*r4*r6+((134*w11-32*w77)*r2*r3^2+(-228*w11+60*w77)*r2*r3+(-2*w5-111*w7-37*w35
     -6)*r3^2+(-2020*w11+760*w77)*r2+(120*w5+522*w7+174*w35+360)*r3+(w5+1590*w7+530*w35
     +279*w77+93*w165+3))*r4+((47212215*w5-221292005*w7+176416471*w11-34905813*w35+27372135*w55
     -79323739*w77-5501127*w165+694156115)*r2*r3^2+(36092598*w5+327396036*w7-262133340*w11
     +49887372*w35-36774612*w55+149583786*w77-3388158*w165-1307257554)*r2*r3+(470789798*w5
     -213964054*w7+170633762*w11-169908488*w35+134539488*w55-42988484*w77-54148554*w165
     +378682192)*r3^2+(-2033544846*w5+3597472450*w7-2865191630*w11+1131909618*w35-899691534*w55
     +1133146430*w77+232421922*w165-9901946650)*r2+(-819010596*w5+328325076*w7-260802324*w11
     +262930656*w35-205221768*w55+26880516*w77+95596836*w165-242294724)*r3-7286065372*w5
     +5254514450*w7-4194402190*w11+2869693234*w35-2277035862*w55+1172306560*w77+837262284*w165
     -10314021200)*r6+(-215982810*w5+38509668*w7-32960240*w11+78721578*w35-61359554*w55
     +2624564*w77+24676826*w165-20400156)*r2*r3^2+(265494576*w5-9280200*w7+11516280*w11
     -112817820*w35+85545588*w55+7203864*w77-31222416*w165-64569624)*r2*r3+(-107326953*w5
     +274676409*w7-216838703*w11+47593143*w35-38171913*w55+92451839*w77+12765921*w165
     -814596183)*r3^2+(2945086512*w5-1713754080*w7+1400063440*w11-1196988612*w35+935429812*w55
     -353594980*w77-334360120*w165+3022847100)*r2+(114692574*w5-340091556*w7+263320332*w11
     -20380908*w35+14913540*w55-125986146*w77-14476014*w165+1095158562)*r3+3277212690*w5
     -4783598070*w7+3769372210*w11-1550596962*w35+1249572630*w55-1365768370*w77-380454582*w165
     +12023002230;
      
c07:=((4/5*w5+67*w11+74/5*w35+201/5*w55-16*w77-48/5*w165)*r2*r3^2+(-48*w5-114*w11-348/5*w35
     -342/5*w55+30*w77+18*w165)*r2*r3+(2*w5+37*w7+201*w11+37*w35+67*w55-48*w77-16*w165+2)*r3^2
     +(-2/5*w5-1010*w11-212*w35-606*w55+194*w77+396/5*w165)*r2+(-120*w5-174*w7-342*w11-174*w35
     -114*w55+90*w77+30*w165-120)*r3-w5-530*w7-3030*w11-530*w35-1010*w55+675*w77+287*w165
     -1)*r4*r6+((-6/5*w5-37*w7-67*w11-111/5*w35-201/5*w55+16*w77+48/5*w165-2)*r2*r3^2+(72*w5
     +174*w7+114*w11+522/5*w35+342/5*w55-30*w77-18*w165+120)*r2*r3+(-2*w5-37*w7-67*w11-37*w35
     -67*w55+16*w77+16*w165-2)*r3^2+(3/5*w5+530*w7+1010*w11+318*w35+606*w55-287*w77-861/5*w165
     +1)*r2+(120*w5+174*w7+114*w11+174*w35+114*w55-30*w77-30*w165+120)*r3+(w5+530*w7+1010*w11
     +530*w35+1010*w55-101*w77-101*w165+1))*r4+((179177241*w5-204423171*w7+164003197*w11
     -71905647*w35+56519753*w55-42763969*w77-20527037*w165+374390205)*r2*r3^2+(-376694268*w5
     +503269758*w7-399745266*w11+179865906*w35-144105246*w55+80737152*w77+42607548*w165
     -701219232)*r2*r3+(338592652*w5-295973610*w7+234828418*w11-152935312*w35+121847180*w55
     -91665550*w77-38888180*w165+805226118)*r3^2+(-1684225164*w5+4152986220*w7-3336791000*w11
     +811807788*w35-630660448*w55+1024269200*w77+193554196*w165-8979166560)*r2+(-698672754*w5
     +726078354*w7-573993318*w11+364555278*w35-293122410*w55+199053714*w77+78860130*w165
     -1731963858)*r3-7000732784*w5+3973694790*w7-3146615510*w11+2974428194*w35-2372809474*w55
     +1113757820*w77+803082364*w165-9810598800)*r6+(-217832418*w5+210458574*w7-163451774*w11
     +88743186*w35-72187138*w55+59082602*w77+24978310*w165-517374270)*r2*r3^2+(471354306*w5
     -495755394*w7+379205958*w11-170940174*w35+142448202*w55-110767998*w77-52597890*w165
     +941665326)*r2*r3+(-419574550*w5+410157402*w7-326532050*w11+189782722*w35-150504634*w55
     +102084122*w77+47347522*w165-878273070)*r3^2+(4295430156*w5-3088032330*w7+2390427730*w11
     -1716545910*w35+1393875806*w55-776586400*w77-493740440*w165+6842832780)*r2+(739293462*w5
     -890593734*w7+701078706*w11-445268358*w35+356988114*w55-199012734*w77-82188414*w165
     +1688624166)*r3+6053184758*w5-7390439400*w7+5901586900*w11-2917594904*w35+2308091828*w55
     -1905907810*w77-681077834*w165+16438063710;
      
c08:=((-2*w5-37*w7-37*w35-2)*r2*r3^2+(120*w5+174*w7+174*w35+120)*r2*r3+(134*w11
     -32*w77)*r3^2+(w5+530*w7+530*w35-93*w77-93/5*w165+1)*r2+(-228*w11+60*w77)*r3-2020*w11
     +760*w77)*r4*r6+((-134*w11+32*w77)*r2*r3^2+(228*w11-60*w77)*r2*r3+(2*w5+111*w7+37*w35
     +6)*r3^2+(2020*w11-760*w77)*r2+(-120*w5-522*w7-174*w35-360)*r3-w5-1590*w7-530*w35+279*w77
     +93*w165-3)*r4+((-393645267*w5-285481867*w7+225513425*w11+146338065*w35-116047139*w55
     -76517429*w77+44897291*w165+670116517)*r2*r3^2+(726073170*w5+584374956*w7-456959988*w11
     -290906124*w35+229134324*w55+158628726*w77-83060922*w165-1379261310)*r2*r3+(314158040*w5
     +413033748*w7-329729324*w11-137217998*w35+109057026*w55+128212298*w77-35581188*w165
     -1130056854)*r3^2+(8795282388*w5+4708671770*w7-3724213390*w11-3214919166*w35+2557453114*w55
     +1449390820*w77-1001921344*w165-12708417680)*r2+(-691735716*w5-813732312*w7+653244288*w11
     +279659988*w35-222880788*w55-227658012*w77+77832180*w165+2028108108)*r3-5595113776*w5
     -9702281130*w7+7754566390*w11+1905979402*w35-1514137566*w55-2913468700*w77+633931032*w165
     +25666574820)*r6+(-235608774*w5-245832744*w7+198472112*w11+93139962*w35-75101038*w55
     -74549216*w77+26986666*w165+651276804)*r2*r3^2+(405853176*w5+374555856*w7-303710088*w11
     -127930620*w35+103164396*w55+99290928*w77-46372056*w165-873532560)*r2*r3+(353699457*w5
     +244225287*w7-194219629*w11-129243039*w35+103375621*w55+67433557*w77-40883533*w165
     -580469409)*r3^2+(4983711048*w5+5753442900*w7-4650093220*w11-1600344324*w35+1298094188*w55
     +1802548900*w77-571624928*w165-15742254540)*r2+(-444483462*w5-341190708*w7+265323276*w11
     +196085460*w35-155570124*w55-124979598*w77+51886830*w165+1062803526)*r3-8978660400*w5
     -3761379390*w7+3005862770*w11+3235145574*w35-2594320970*w55-1319413460*w77+1035349604*w165
     +11341630560;
      
c09:=((4/5*w5+74*w7+74/5*w35-134/5*w55+32/5*w165+4)*r2*r3^2+(-48*w5-348*w7-348/5*w35
     +228/5*w55-12*w165-240)*r2*r3+(-2*w5-111*w7-37*w35-6)*r3^2+(-2/5*w5-1060*w7-212*w35
     +404*w55-186*w77-574/5*w165-2)*r2+(120*w5+522*w7+174*w35+360)*r3+(w5+1590*w7+530*w35
     -279*w77-93*w165+3))*r4*r6+((4/5*w5+74*w7+74/5*w35+134/5*w55-32/5*w165+4)*r2*r3^2+(-48*w5
     -348*w7-348/5*w35-228/5*w55+12*w165-240)*r2*r3+(-2*w5-111*w7-37*w35-6)*r3^2+(-2/5*w5
     -1060*w7-212*w35-404*w55+186*w77+574/5*w165-2)*r2+(120*w5+522*w7+174*w35+360)*r3+(w5
     +1590*w7+530*w35+279*w77+93*w165+3))*r4+((29332410*w5+75568864*w7-58040540*w11-7962774*w35
     +5142630*w55+12287828*w77-3223074*w165-109694644)*r2*r3^2+(218840208*w5-175092012*w7
     +132310884*w11-82477464*w35+71386632*w55+54717576*w77-23983344*w165-485999208)*r2*r3
     +(-65567503*w5+17842695*w7-16383009*w11+56583673*w35-44478215*w55-6338895*w77
     +7217687*w165+62154471)*r3^2+(-585877692*w5-1074120260*w7+825095620*w11+146889372*w35
     -101702340*w55-231218980*w77+65291148*w165+2032844420)*r2+(-250852542*w5-379897572*w7
     +313117164*w11-161538348*w35+128334660*w55-63666342*w77+29398206*w165+564424374)*r3
     +(1087459412*w5-289742520*w7+250591680*w11-845166032*w35+666748312*w55+158676840*w77
     -121203112*w165-1502265300))*r6+(-325507578*w5-345329444*w7+274757528*w11+81060990*w35
     -64456486*w55-107538188*w77+37319026*w165+936767636)*r2*r3^2+(874359684*w5+806277792*w7
     -643960392*w11-111951252*w35+88633620*w55+253271004*w77-100381500*w165-2211803076)*r2*r3
     +(528140805*w5+173753609*w7-139321755*w11-198578049*w35+158605387*w55+88644609*w77
     -60413593*w165-777494765)*r3^2+(5171636976*w5+5099991280*w7-4046370760*w11-1318105068*w35
     +1045602836*w55+1590605440*w77-593004728*w165-13828389400)*r2+(-1222102698*w5-139254348*w7
     +112432092*w11+491611236*w35-395052852*w55-248205498*w77+139033290*w165+2172872442)*r3
     -7751694354*w5-3078955900*w7+2474681100*w11+2823960012*w35-2254707404*w55-1422593790*w77
     +886545542*w165+12522113050;
      
c10:=(372*w77+372/5*w165)*r2*r4*r6-744*w77*r4;

phi:=[ c01, c02, c03, c04, c05, c06, c07, c08, c09, c10 ];


==> sicsymbolic_11a.txt <==
w2:=sqrt(2);
w3:=sqrt(3);
w11:=sqrt(11);
I:=sqrt(-1);

w6:=w2*w3;
w22:=w2*w11;
w33:=w3*w11;
w66:=w2*w3*w11;

r1:=sqrt(w22+11/2);
r2:=sqrt((2*w2-6*w3+2*w11)*r1+11*w2*w3-3*w2*w11+3*w3*w11-11);

//s1 is a root of the polynomial f(x):=x^5-x^4-4*x^3+3*x^2+3*x-1
w5:=sqrt(5);
t1:=I*sqrt(2*w5+5);
t2:=(-(1/50*(99*w5-880)*t1+1/2*(77*w5+176)))^(1/5);
s1:=(1/5324*(-103*w5+247)*t1+1/5324*(-31*w5+91))*t2^4+(1/2420*(-93*w5+185)*t1+1/484*(-5*w5+9))*t2^3
     +(1/110*(w5-5)*t1+1/55*(3*w5-5))*t2^2+(1/20*(w5-1)*t1+1/20*(w5-5))*t2+1/5;


c01:=-15796704*r2;

c02:=((((((233698*s1^4-220121*s1^3-746070*s1^2+341215*s1+489884)*w11-262702*s1^4-188463*s1^3
     +1063810*s1^2+1134903*s1-663256)*w3+((-240490*s1^4+472711*s1^3+649262*s1^2-1217411*s1
     -444876)*w11+(1565938*s1^4-1543201*s1^3-5267174*s1^2+2827319*s1+3416556)))*w2+(((97652*s1^4
     +59202*s1^3-402236*s1^2-371658*s1+249944)*w11-1225312*s1^4+994400*s1^3+4493808*s1^2
     -1732192*s1-2859560)*w3+((-728288*s1^4+645536*s1^3+2722000*s1^2-1298560*s1-1725144)*w11
     +(1030612*s1^4-1831654*s1^3-3082508*s1^2+4740758*s1+2056560))))*r1+((((59180*s1^4-83516*s1^3
     -241012*s1^2+249586*s1+150096)*w11-1540550*s1^4+1833557*s1^3+5592598*s1^2-4453801*s1
     -3566574)*w3+((-546810*s1^4+170775*s1^3+2167506*s1^2+156849*s1-1357158)*w11-41052*s1^4
     +286308*s1^3+52140*s1^2-971586*s1-46596))*w2+(((319990*s1^4-405031*s1^3-910118*s1^2
     +770297*s1+615054)*w11-2608562*s1^4+1664993*s1^3+7945894*s1^2-3220657*s1-340758)*w3
     +((-1151046*s1^4+518247*s1^3+4132626*s1^2-862155*s1-1654542)*w11+(1826022*s1^4-1467015*s1^3
     -5862054*s1^2+1686993*s1+3844038)))))*r2+(((((-223248*s1^4+627790*s1^3+128576*s1^2-1403046*s1
     +574230)*w11+(702976*s1^4-821664*s1^3-1779736*s1^2+933956*s1-578198))*w3+((539184*s1^4
     +530640*s1^3-2803808*s1^2-1109012*s1+2132838)*w11-1678464*s1^4+1043382*s1^3+6610128*s1^2
     -2030934*s1-5870482))*w2+(((-636116*s1^4+1096542*s1^3+1904840*s1^2-2679862*s1-397232)*w11
     +(1116*s1^4-1483354*s1^3+2672152*s1^2+3161010*s1-3936864))*w3+((-368460*s1^4+1472178*s1^3
     +142968*s1^2-4063506*s1+1959464)*w11-366420*s1^4-657330*s1^3+3748472*s1^2-359998*s1
     -657432)))*r1+((((294702*s1^4+214233*s1^3-934976*s1^2-961445*s1+1285740)*w11+(48114*s1^4
     +1660131*s1^3-2379300*s1^2-4493247*s1+4610408))*w3+((139638*s1^4-1007007*s1^3+523740*s1^2
     +3136767*s1-2153868)*w11-3103650*s1^4+6256833*s1^3+10455984*s1^2-18305001*s1-3347520))*w2
     +(((-53964*s1^4-484644*s1^3+941472*s1^2+1190484*s1-514966)*w11+(1950300*s1^4+1205622*s1^3
     -8019088*s1^2-3413146*s1+8626794))*w3+((-335196*s1^4-299694*s1^3+2868264*s1^2-1176534*s1
     -2583282)*w11-17820*s1^4-1633500*s1^3+1027488*s1^2+8094636*s1+599610)))))*I
     +(((((128302*s1^4-187233*s1^3-569302*s1^2+612573*s1+348802)*w11-142406*s1^4-232133*s1^3
     +1281390*s1^2+430375*s1-711898)*w3+((-143746*s1^4+113017*s1^3+853658*s1^2-515123*s1
     -498702)*w11-288706*s1^4+963259*s1^3+616418*s1^2-2881571*s1-452562))*w2+(((-115328*s1^4
     +256048*s1^3+39504*s1^2-429392*s1-77416)*w11-349756*s1^4+482394*s1^3+1739452*s1^2-1745370*s1
     -1044604)*w3+((120908*s1^4-308666*s1^3-276700*s1^2+846370*s1+198804)*w11-410432*s1^4
     +568304*s1^3-401456*s1^2+385616*s1-4488)))*r1+((((-169114*s1^4+237127*s1^3+318494*s1^2
     -336875*s1-243804)*w11+(61028*s1^4+90772*s1^3-234124*s1^2-464618*s1+147576))*w3+((67764*s1^4
     -158940*s1^3-148404*s1^2+411462*s1+108084)*w11-401346*s1^4+935847*s1^3-906114*s1^2-629871*s1
     +252384))*w2+(((648722*s1^4-203813*s1^3-2128018*s1^2+362593*s1+401076)*w11-352682*s1^4
     -248743*s1^3+2147398*s1^2+787325*s1-1250040)*w3+((-419694*s1^4+418011*s1^3+1948914*s1^2
     -1312641*s1-1184304)*w11+(2368146*s1^4-807609*s1^3-8252178*s1^2-554895*s1+2348280)))))*r2
     +((((-353648*s1^4+426532*s1^3+1313592*s1^2-1464672*s1-238718)*w11+(780936*s1^4+402330*s1^3
     -3464776*s1^2-1397706*s1+1225190))*w3+((368808*s1^4+89814*s1^3-1434216*s1^2-1510014*s1
     +877210)*w11-463104*s1^4+810228*s1^3+2432752*s1^2-930464*s1-363702))*w2+(((-304188*s1^4
     -346518*s1^3+1617560*s1^2+117246*s1-988636)*w11+(71420*s1^4-349978*s1^3+433944*s1^2
     +2949906*s1-883348))*w3+((-717804*s1^4-188526*s1^3+2797816*s1^2-628130*s1-1207716)*w11
     +(422148*s1^4+72762*s1^3-2462040*s1^2+5056182*s1+1748444))))*r1+(((124494*s1^4+536757*s1^3
     -1185324*s1^2-626985*s1+1384066)*w11-2535258*s1^4-220011*s1^3+10534216*s1^2-753665*s1
     -3860538)*w3+((-1084590*s1^4+533151*s1^3+4735080*s1^2-407439*s1-2106186)*w11-2182818*s1^4
     -70587*s1^3+11055660*s1^2-4290957*s1-8416650))*w2+((-464460*s1^4-600546*s1^3+2314144*s1^2
     +2320270*s1-1079322)*w11-2119524*s1^4+2510904*s1^3+5460840*s1^2-4458960*s1+1256750)*w3
     +(-1639836*s1^4+596640*s1^3+6528984*s1^2-247896*s1-4373622)*w11-5726556*s1^4+1575486*s1^3
     +23645160*s1^2-2388474*s1-10067706;
      
c03:=((((((296660*s1^4-318813*s1^3-1101190*s1^2+754140*s1+841265)*w11-431662*s1^4+994521*s1^3
     +1419836*s1^2-2545400*s1-727177)*w3+((-236826*s1^4+32319*s1^3+987072*s1^2-16480*s1
     -818727)*w11+(1517604*s1^4-2090781*s1^3-5834070*s1^2+5253028*s1+4046889)))*w2+(((139412*s1^4
     -311718*s1^3-461248*s1^2+789928*s1+297998)*w11-842072*s1^4+1036464*s1^3+3342592*s1^2
     -2471040*s1-3569456)*w3+((-369480*s1^4+621936*s1^3+1568160*s1^2-1591904*s1-1582224)*w11
     +(758868*s1^4-159390*s1^3-3311880*s1^2+239272*s1+2936934))))*r1+((((-30774*s1^4-2646*s1^3
     +64878*s1^2+36566*s1-30072)*w11-561396*s1^4+682143*s1^3+2739264*s1^2-1769834*s1-3099789)*w3
     +((-405636*s1^4+695673*s1^3+1500180*s1^2-1691250*s1-1681119)*w11+(77154*s1^4+27918*s1^3
     -154902*s1^2-216942*s1+639672)))*w2+(((469722*s1^4-428043*s1^3-1754082*s1^2+999328*s1
     +1207899)*w11-726924*s1^4+1978977*s1^3+1767348*s1^2-2505008*s1-647493)*w3+((-83580*s1^4
     +708327*s1^3-463776*s1^2-1020624*s1+593589)*w11+(2522058*s1^4-3603699*s1^3-9200202*s1^2
     +9010056*s1+5449851)))))*r2+(((((465502*s1^4-469906*s1^3-1845200*s1^2+956896*s1+1438198)*w11
     -539662*s1^4+2143532*s1^3+2627324*s1^2-4985924*s1-2758348)*w3+((266254*s1^4-4172*s1^3
     -1679940*s1^2+422588*s1+1734092)*w11+(481918*s1^4-863898*s1^3+826776*s1^2+1456480*s1
     -2027458)))*w2+(((64112*s1^4-311698*s1^3-784168*s1^2+850012*s1+902906)*w11-3398176*s1^4
     +2473342*s1^3+13595624*s1^2-5668156*s1-8724094)*w3+((547840*s1^4-665406*s1^3-3034656*s1^2
     +1760116*s1+2141750)*w11-5706160*s1^4+3580934*s1^3+22680816*s1^2-8106716*s1-13848902)))*r1
     +((((-1383380*s1^4+966553*s1^3+4911372*s1^2-1773466*s1-2547997)*w11+(2604976*s1^4
     -1946637*s1^3-10005864*s1^2+5125054*s1+5573513))*w3+((-1002576*s1^4+1158309*s1^3+3979332*s1^2
     -2919474*s1-1593189)*w11-2497836*s1^4+3751605*s1^3+5373984*s1^2-7554558*s1-1705341))*w2
     +(((-247430*s1^4+249732*s1^3+1339896*s1^2-199940*s1-987208)*w11-3652990*s1^4+1344266*s1^3
     +10302996*s1^2-568304*s1-3254570)*w3+((-1912578*s1^4+2770902*s1^3+6794508*s1^2-6409824*s1
     -5262462)*w11-2906310*s1^4+3087348*s1^3+6610296*s1^2-6947820*s1+6083088)))))*I
     +(((((-143072*s1^4+56427*s1^3+393112*s1^2-54256*s1-205667)*w11+(693110*s1^4-517209*s1^3
     -2364010*s1^2+1214400*s1+366905))*w3+((387282*s1^4-392283*s1^3-1229310*s1^2+928904*s1
     +167667)*w11-133056*s1^4+472527*s1^3+812724*s1^2-1553728*s1+1048377))*w2+(((-491992*s1^4
     +463008*s1^3+1744544*s1^2-1107936*s1-710080)*w11+(643280*s1^4-309078*s1^3-1925176*s1^2
     +454168*s1+1047662))*w3+((122640*s1^4-264042*s1^3-531840*s1^2+772952*s1-190398)*w11
     -2906904*s1^4+3174336*s1^3+9947520*s1^2-7637696*s1-3898752)))*r1+((((-468930*s1^4+622941*s1^3
     +1670328*s1^2-1578874*s1-542091)*w11+(166782*s1^4-365310*s1^3-535854*s1^2+934142*s1
     +200376))*w3+((92802*s1^4-10710*s1^3-373614*s1^2+654*s1+271488)*w11-3232746*s1^4
     +2525985*s1^3+11154660*s1^2-5600958*s1-5635707))*w2+(((247674*s1^4+205287*s1^3-852048*s1^2
     -450592*s1+343149)*w11+(503580*s1^4-382371*s1^3-1702734*s1^2+1011868*s1-793881))*w3
     +((403524*s1^4-275121*s1^3-1135794*s1^2+556908*s1-47355)*w11-558030*s1^4+1193115*s1^3
     +867108*s1^2-2411112*s1+3255945))))*r2+((((-110230*s1^4+101696*s1^3+397948*s1^2-157100*s1
     -511992)*w11-761570*s1^4+566818*s1^3+1530680*s1^2-1397664*s1-798998)*w3+((91130*s1^4
     +136494*s1^3-26208*s1^2-251056*s1-1868666)*w11-4234238*s1^4+1872400*s1^3+14047908*s1^2
     -3624052*s1-4404088))*w2+(((247300*s1^4+51058*s1^3-220912*s1^2-352188*s1-1199402)*w11
     -1034468*s1^4-2370746*s1^3+3957392*s1^2+6375188*s1-1536246)*w3+((499252*s1^4+35626*s1^3
     -1589784*s1^2-1028044*s1-281938)*w11-1694108*s1^4-2376534*s1^3+2898504*s1^2+6105196*s1
     +5718998)))*r1+(((-237982*s1^4-209691*s1^3+17892*s1^2+590246*s1+1579219)*w11-1688786*s1^4
     +729685*s1^3+6059592*s1^2-3588310*s1-3306061)*w3+((-874590*s1^4-1633989*s1^3+3408588*s1^2
     +4410738*s1-1733775)*w11+(440418*s1^4+1570569*s1^3+3075336*s1^2-4020918*s1-10092885)))*w2
     +((-961634*s1^4+211858*s1^3+3360252*s1^2-841816*s1-371650)*w11+(1702558*s1^4-2797080*s1^3
     -6000456*s1^2+6019684*s1+6429764))*w3+(95898*s1^4-656040*s1^3+597432*s1^2+1164900*s1
     +456852)*w11+2027190*s1^4-5967654*s1^3-4908420*s1^2+14830728*s1+1217502;
      
c04:=((((((224787*s1^4-193723*s1^3-885571*s1^2+379205*s1+341636)*w11-576015*s1^4+326469*s1^3
     +1852895*s1^2-116237*s1-707366)*w3+((-44373*s1^4+52763*s1^3+409713*s1^2-246215*s1
     -164618)*w11+(1303995*s1^4-468875*s1^3-5193243*s1^2+98813*s1+2086964)))*w2+(((199866*s1^4
     -129774*s1^3-642610*s1^2+126430*s1+248692)*w11-1047288*s1^4+674872*s1^3+3958240*s1^2
     -1600808*s1-1659944)*w3+((-542472*s1^4+104200*s1^3+2087136*s1^2-54808*s1-906616)*w11
     +(234234*s1^4-37334*s1^3-1737978*s1^2+467918*s1+749540))))*r1+((((3108*s1^4+86384*s1^3
     -36768*s1^2-232208*s1+32698)*w11-762069*s1^4-137159*s1^3+3341283*s1^2+323345*s1-1532344)*w3
     +((-659307*s1^4+481767*s1^3+2261193*s1^2-1023033*s1-932712)*w11+(168696*s1^4-483516*s1^3
     -429528*s1^2+1457940*s1+148170)))*w2+(((259875*s1^4-241439*s1^3-1124541*s1^2+456269*s1
     +419870)*w11-530145*s1^4+1148851*s1^3+1177011*s1^2-3759151*s1+3102044)*w3+((-995331*s1^4
     +932901*s1^3+3348525*s1^2-2396637*s1-404052)*w11+(1993035*s1^4-1078407*s1^3-7613133*s1^2
     +544533*s1+2906046)))))*r2+(((((-4128*s1^4+244120*s1^3+328106*s1^2-847640*s1+9026)*w11
     +(436334*s1^4-565534*s1^3-1332832*s1^2+834210*s1+131006))*w3+((1291250*s1^4-683402*s1^3
     -4107856*s1^2+1497158*s1+1675178)*w11-3407744*s1^4+3099808*s1^3+12599490*s1^2-7239816*s1
     -4362430))*w2+(((506750*s1^4-759718*s1^3-1472458*s1^2+1834446*s1+979988)*w11-1649226*s1^4
     +1082762*s1^3+5672158*s1^2-2254234*s1-4578620)*w3+((1155034*s1^4-1599770*s1^3-3525366*s1^2
     +3410058*s1+1904444)*w11-2926250*s1^4+1172690*s1^3+12058294*s1^2-5376506*s1-10286492)))*r1
     +((((364961*s1^4-548645*s1^3-577483*s1^2+664529*s1-1077754)*w11+(1476079*s1^4-2172599*s1^3
     -4432329*s1^2+4058835*s1+3558434))*w3+((-416151*s1^4+1274391*s1^3+1137765*s1^2-2703339*s1
     -1232754)*w11+(5819781*s1^4-8406585*s1^3-17620251*s1^2+18766605*s1+7781070)))*w2
     +(((-48350*s1^4-568586*s1^3+17040*s1^2+1143906*s1+73202)*w11+(4120468*s1^4-4086676*s1^3
     -12799490*s1^2+9072712*s1+1893298))*w3+((846108*s1^4-2388900*s1^3-3009030*s1^2+5466000*s1
     +632022)*w11+(4422858*s1^4-473418*s1^3-16333416*s1^2+325050*s1+3904098))))))*I
     +(((((-22827*s1^4+260601*s1^3+32377*s1^2-661225*s1+41324)*w11-89859*s1^4-138589*s1^3
     -15103*s1^2-172645*s1-161062)*w3+((36735*s1^4-212215*s1^3-177669*s1^2+172489*s1-35138)*w11
     +(260997*s1^4-1150171*s1^3-369435*s1^2+3778687*s1+116644)))*w2+(((-127848*s1^4+169352*s1^3
     +652112*s1^2-102712*s1-185512)*w11+(127974*s1^4-939906*s1^3-379258*s1^2+2335762*s1
     -46904))*w3+((-23838*s1^4+309986*s1^3-92406*s1^2-1133546*s1+36616)*w11-1068936*s1^4
     +1460008*s1^3+4433616*s1^2-1410904*s1-1274152)))*r1+((((-195525*s1^4+67925*s1^3+850113*s1^2
     +334609*s1-280082)*w11+(187308*s1^4-115060*s1^3-597432*s1^2+10384*s1+217822))*w3+((4032*s1^4
     -22392*s1^3-107304*s1^2+90348*s1+37914)*w11-921921*s1^4+2149257*s1^3+4222185*s1^2-4122459*s1
     -1122594))*w2+(((-164097*s1^4+523955*s1^3+24249*s1^2-952463*s1+429526)*w11-409431*s1^4
     +344971*s1^3+1036299*s1^2-1593625*s1-585772)*w3+((-76461*s1^4-395175*s1^3+304161*s1^2
     +700557*s1-286308)*w11-1581657*s1^4+947199*s1^3+3937989*s1^2-1451703*s1+589710))))*r2
     +((((80730*s1^4-665746*s1^3-73932*s1^2+1312662*s1+127774)*w11+(1056820*s1^4-202572*s1^3
     -3583458*s1^2+1418884*s1+769546))*w3+((-88756*s1^4-804940*s1^3+472434*s1^2+1875756*s1
     -72962)*w11+(647954*s1^4+268414*s1^3-1179004*s1^2-976810*s1-2960578)))*w2+(((-720002*s1^4
     -256422*s1^3+2280186*s1^2+396070*s1-538592)*w11-1591038*s1^4+1928734*s1^3+4907478*s1^2
     -2444070*s1-2390224)*w3+((-829138*s1^4-125582*s1^3+2468786*s1^2-50698*s1-573184)*w11
     +(1159414*s1^4+3185074*s1^3-4888614*s1^2-4914594*s1+174992))))*r1+(((657227*s1^4+279689*s1^3
     -1980387*s1^2-688533*s1+277360)*w11-2392489*s1^4+572473*s1^3+7777517*s1^2-2534653*s1
     -4508152)*w3+((-1276047*s1^4+240711*s1^3+4216239*s1^2+396861*s1-1608864)*w11-3705801*s1^4
     -2099955*s1^3+13189605*s1^2+3761703*s1-3083784))*w2+((-681592*s1^4+1153864*s1^3+2063822*s1^2
     -2873476*s1-1806514)*w11-1478774*s1^4+2007478*s1^3+6560796*s1^2-6900102*s1-2407042)*w3
     +(-1688346*s1^4+1737714*s1^3+5980524*s1^2-4094970*s1-1941654)*w11-4245384*s1^4-2038608*s1^3
     +13170366*s1^2+5617524*s1-337986;
      
c05:=((((((246940*s1^4-333060*s1^3-551763*s1^2+891242*s1-153327)*w11-1138874*s1^4+595672*s1^3
     +3854631*s1^2-1342352*s1-1452033)*w3+((160134*s1^4+136904*s1^3-961503*s1^2-486584*s1
     +917829)*w11+(1877172*s1^4-1536524*s1^3-4923435*s1^2+4088546*s1-112167)))*w2+(((372172*s1^4
     -233240*s1^3-1245810*s1^2+548680*s1+458454)*w11-1241680*s1^4+1696464*s1^3+3103056*s1^2
     -4654760*s1+196680)*w3+((-794928*s1^4+736912*s1^3+2177520*s1^2-2032408*s1-127944)*w11
     -365244*s1^4-547976*s1^3+2730486*s1^2+1925000*s1-3035274)))*r1+((((36528*s1^4+25058*s1^3
     -115560*s1^2-48692*s1+15060)*w11-882816*s1^4+1118590*s1^3+1714119*s1^2-3363976*s1
     +1106589)*w3+((-949344*s1^4+1018710*s1^3+2854797*s1^2-2670228*s1-672837)*w11+(63624*s1^4
     -498498*s1^3-162360*s1^2+1306272*s1+111672)))*w2+(((218196*s1^4-376508*s1^3-267993*s1^2
     +1029644*s1-513315)*w11-1782198*s1^4+538648*s1^3+7012071*s1^2-1402786*s1-3861099)*w3
     +((-543030*s1^4+53088*s1^3+1891305*s1^2-8718*s1-1519761)*w11+(3074676*s1^4-2183412*s1^3
     -8671641*s1^2+5470212*s1+888261)))))*r2+(((((-48556*s1^4+420636*s1^3-258598*s1^2-1137962*s1
     +897352)*w11+(2493520*s1^4-1291652*s1^3-8529408*s1^2+2759442*s1+2002838))*w3+((450728*s1^4
     +95244*s1^3-1392840*s1^2-845626*s1+1385242)*w11+(1255468*s1^4-868564*s1^3-6157086*s1^2
     +2319334*s1+1770024)))*w2+(((-378992*s1^4+43012*s1^3+1430886*s1^2-564984*s1-175186)*w11
     +(994024*s1^4-2551620*s1^3-2224226*s1^2+8107904*s1-3722410))*w3+((-404984*s1^4+506204*s1^3
     +1383834*s1^2-1971656*s1+826218)*w11+(2413360*s1^4-2452308*s1^3-7017354*s1^2+8801536*s1
     -4748746))))*r1+((((853340*s1^4-677766*s1^3-2287167*s1^2+1832420*s1-554171)*w11+(175648*s1^4
     +2000834*s1^3-1417449*s1^2-7365908*s1+3493347))*w3+((259968*s1^4-552534*s1^3-484419*s1^2
     +2029440*s1-1347651)*w11+(2287428*s1^4-3038442*s1^3-5449455*s1^2+3614688*s1+488433)))*w2
     +(((61300*s1^4+233792*s1^3+304056*s1^2-1244174*s1-1386510)*w11+(191224*s1^4-1279080*s1^3
     +2699598*s1^2+3038002*s1-2952532))*w3+((1280208*s1^4-1978104*s1^3-3217950*s1^2+4716222*s1
     -1409532)*w11-3578916*s1^4+3608616*s1^3+16629888*s1^2-9556470*s1-10372758)))))*I
     +(((((63818*s1^4+104252*s1^3-241995*s1^2-225778*s1+78255)*w11-265760*s1^4+359700*s1^3
     +1257861*s1^2-1060444*s1-1011021)*w3+((41736*s1^4+70868*s1^3-62745*s1^2-321212*s1-88191)*w11
     -78474*s1^4-1130668*s1^3+161337*s1^2+2986654*s1+409167))*w2+(((-98864*s1^4+73776*s1^3
     -960*s1^2-151144*s1+467256)*w11-206228*s1^4-419936*s1^3+948222*s1^2+956956*s1-531102)*w3
     +((117564*s1^4+292544*s1^3-330174*s1^2-793340*s1-68874)*w11-1336368*s1^4+848848*s1^3
     +3049728*s1^2-1682824*s1+849816)))*r1+((((-349536*s1^4+58058*s1^3+939081*s1^2-63206*s1
     +23529)*w11+(385836*s1^4-171094*s1^3-1320528*s1^2+356488*s1+513348))*w3+((-78060*s1^4
     -28830*s1^3+411480*s1^2+116340*s1-350568)*w11-215160*s1^4+1294854*s1^3-1517703*s1^2
     -3163314*s1+3404445))*w2+(((100974*s1^4-609364*s1^3-458967*s1^2+1867780*s1+1225041)*w11
     -530640*s1^4+1065988*s1^3+1905123*s1^2-2964874*s1-1035837)*w3+((-204864*s1^4+159588*s1^3
     +668217*s1^2-612150*s1-183711)*w11+(1732434*s1^4-2785332*s1^3-7704411*s1^2+8159844*s1
     +7381737)))))*r2+((((131608*s1^4-75020*s1^3-378444*s1^2-138230*s1-128134)*w11+(234484*s1^4
     -1707004*s1^3-635146*s1^2+5518494*s1+1459652))*w3+((933428*s1^4-949748*s1^3-3575286*s1^2
     +2468858*s1+1802460)*w11-669520*s1^4-1131588*s1^3+4671228*s1^2+4245290*s1-5743070))*w2
     +(((168640*s1^4-3580*s1^3-873574*s1^2-91836*s1-35578)*w11-2829784*s1^4-355132*s1^3
     +10582086*s1^2+2467268*s1-4598390)*w3+((-463480*s1^4+343428*s1^3+932754*s1^2-346444*s1
     +27670)*w11-5759552*s1^4+1585484*s1^3+22013802*s1^2-1337252*s1-7565010)))*r1+(((-482476*s1^4
     +334822*s1^3+1891077*s1^2-577066*s1-217341)*w11-2721136*s1^4+1022802*s1^3+9485289*s1^2
     -153538*s1-5999081)*w3+((-2275200*s1^4+31098*s1^3+8609571*s1^2+342654*s1-4507479)*w11
     +(4154172*s1^4-2584758*s1^3-15925899*s1^2+4369266*s1+2601159)))*w2+((-1339432*s1^4
     +737304*s1^3+5151486*s1^2-899794*s1-3350432)*w11-1595924*s1^4+3812072*s1^3+4012140*s1^2
     -10260866*s1-181830)*w3+(-718212*s1^4+630432*s1^3+2069628*s1^2-1750254*s1-1788666)*w11
     -6918384*s1^4+4333032*s1^3+24601302*s1^2-14268474*s1-12277584;
      
c06:=((((((288084*s1^4+8911*s1^3-972525*s1^2-111848*s1+68298)*w11-319968*s1^4+313313*s1^3
     +979561*s1^2-208120*s1-83424)*w3+((-209112*s1^4-196117*s1^3+719867*s1^2+380180*s1+95196)*w11
     +(967164*s1^4+261943*s1^3-3134021*s1^2-1310672*s1-864534)))*w2+(((123960*s1^4-102214*s1^3
     -405254*s1^2+92576*s1+65496)*w11-878592*s1^4-178024*s1^3+3284952*s1^2+345224*s1-98736)*w3
     +((-199776*s1^4-185816*s1^3+793768*s1^2+451096*s1+429648)*w11+(557304*s1^4+796378*s1^3
     -1985654*s1^2-1517912*s1-679536))))*r1+((((-88530*s1^4+56072*s1^3+293756*s1^2-111682*s1
     -173730)*w11-147642*s1^4-778481*s1^3+799447*s1^2+1477036*s1+1321188)*w3+((-491634*s1^4
     +112497*s1^3+1834305*s1^2-188628*s1-294360)*w11+(427482*s1^4-209748*s1^3-1612248*s1^2
     +616110*s1+854370)))*w2+(((426360*s1^4+60115*s1^3-1395713*s1^2-288398*s1+38082)*w11
     +(1556148*s1^4-2078417*s1^3-6634529*s1^2+5605666*s1+5400384))*w3+((87876*s1^4-155715*s1^3
     -667347*s1^2+24426*s1+1160388)*w11+(1799424*s1^4-167013*s1^3-5588649*s1^2-1276638*s1
     -557238)))))*r2+(((((-256800*s1^4-312068*s1^3+481904*s1^2+1089914*s1+783432)*w11-339476*s1^4
     +797834*s1^3+2123430*s1^2-3302866*s1-3381656)*w3+((7076*s1^4-764746*s1^3+76690*s1^2
     +2824914*s1-120096)*w11-2446512*s1^4+1332876*s1^3+7953040*s1^2-5209598*s1-2302992))*w2
     +(((780688*s1^4-1048750*s1^3-2619510*s1^2+2915948*s1+1718728)*w11+(563544*s1^4+2207834*s1^3
     -1227902*s1^2-8538236*s1-929496))*w3+((1288032*s1^4-1532442*s1^3-4959506*s1^2+4885324*s1
     +3402576)*w11+(1897384*s1^4+3936874*s1^3-7866574*s1^2-14380932*s1+4859088))))*r1
     +((((805832*s1^4+303167*s1^3-2909237*s1^2-1207926*s1+1310928)*w11+(282480*s1^4-1664223*s1^3
     -1888799*s1^2+6751162*s1+1620564))*w3+((-827268*s1^4+896319*s1^3+3835575*s1^2-3367098*s1
     -2816208)*w11+(7204164*s1^4-6417741*s1^3-21851841*s1^2+14903658*s1+8199708)))*w2
     +(((266760*s1^4+356634*s1^3-335810*s1^2-1011350*s1-1225152)*w11+(4275172*s1^4-1643708*s1^3
     -15148408*s1^2+6063618*s1+7004448))*w3+((2398596*s1^4-171012*s1^3-6885600*s1^2-1582770*s1
     +570624)*w11+(1065504*s1^4-1431342*s1^3+1134870*s1^2+4198194*s1-3630000))))))*I
     +(((((-288648*s1^4+151129*s1^3+947369*s1^2-268658*s1-470328)*w11+(494472*s1^4-52547*s1^3
     -1213575*s1^2-501974*s1+11154))*w3+((351552*s1^4-180481*s1^3-947053*s1^2+5414*s1+248358)*w11
     +(880968*s1^4-549703*s1^3-3512575*s1^2+1832930*s1+2308548)))*w2+(((-380256*s1^4+12520*s1^3
     +1086696*s1^2+310120*s1+48)*w11+(1110120*s1^4-477730*s1^3-3622322*s1^2+774356*s1
     +1581624))*w3+((-206520*s1^4+144746*s1^3+888266*s1^2-577372*s1-699600)*w11-2481600*s1^4
     +658504*s1^3+7224712*s1^2+788392*s1-829488)))*r1+((((-246906*s1^4+26411*s1^3+603251*s1^2
     +374594*s1+238656)*w11+(120054*s1^4-126280*s1^3-343948*s1^2+74558*s1+37818))*w3+((83718*s1^4
     +63732*s1^3-275952*s1^2-134142*s1-20574)*w11-3405006*s1^4+520575*s1^3+10587951*s1^2
     +562914*s1-2120844))*w2+(((-111012*s1^4-264229*s1^3+98099*s1^2+569648*s1-40200)*w11
     +(23364*s1^4+56749*s1^3+586465*s1^2-905300*s1-648846))*w3+((530244*s1^4-343233*s1^3
     -1507605*s1^2+334884*s1+731742)*w11-336996*s1^4+627*s1^3-1381413*s1^2-389796*s1
     +1051644))))*r2+((((627988*s1^4-258274*s1^3-2178574*s1^2+495582*s1+985840)*w11+(661352*s1^4
     -815328*s1^3-2710556*s1^2+2120658*s1+2187664))*w3+((555384*s1^4+116352*s1^3-2638084*s1^2
     -457954*s1+1236744)*w11+(1972676*s1^4-45370*s1^3-6199310*s1^2-1133706*s1+3914712)))*w2
     +(((208136*s1^4+466698*s1^3-847550*s1^2-1704456*s1-17816)*w11-157216*s1^4+484342*s1^3
     -313970*s1^2-188976*s1+1680296)*w3+((547496*s1^4+169898*s1^3-2374718*s1^2-1204560*s1
     +1775040)*w11-466560*s1^4-1483134*s1^3+1830058*s1^2+6502216*s1+2595024)))*r1+(((-2880*s1^4
     -545463*s1^3-143095*s1^2+1957844*s1+1113012)*w11+(2515568*s1^4+820061*s1^3-9526319*s1^2
     -4762296*s1+7190040))*w3+((1125108*s1^4-145053*s1^3-4295169*s1^2+648048*s1+3014052)*w11
     +(968748*s1^4+2142789*s1^3-3073587*s1^2-9561948*s1-2319504)))*w2+((14012*s1^4+619592*s1^3
     +183124*s1^2-2132634*s1+500424)*w11-1338480*s1^4-386430*s1^3+2977414*s1^2+2091166*s1
     +3385800)*w3+(-1030392*s1^4+318846*s1^3+4042698*s1^2-1669998*s1-1244232)*w11+3083652*s1^4
     -1141272*s1^3-10114500*s1^2+4004814*s1+4253304;
      
c07:=((((((44976*s1^4+202634*s1^3-282841*s1^2-419180*s1+156489)*w11-275704*s1^4-13156*s1^3
     +1208009*s1^2+52470*s1-492591)*w3+((72208*s1^4-248880*s1^3-104769*s1^2+433942*s1-139569)*w11
     +(569360*s1^4+730818*s1^3-3326169*s1^2-1195876*s1+2168529)))*w2+(((109280*s1^4+27560*s1^3
     -446758*s1^2-94308*s1+134370)*w11-817872*s1^4-852896*s1^3+3438688*s1^2+2151248*s1-948552)*w3
     +((-537136*s1^4-290016*s1^3+2413824*s1^2+678896*s1-972120)*w11-9328*s1^4+833712*s1^3
     -684222*s1^2-1461196*s1+913770)))*r1+((((63472*s1^4-30312*s1^3-309498*s1^2+86644*s1
     +176838)*w11-970948*s1^4-641322*s1^3+4582347*s1^2+1354364*s1-2083257)*w3+((-527076*s1^4
     -369270*s1^3+2032173*s1^2+1088076*s1-364947)*w11+(71016*s1^4+273768*s1^3+122298*s1^2
     -933372*s1-685674)))*w2+(((-49852*s1^4+301554*s1^3-28875*s1^2-534820*s1+221793)*w11
     -2094796*s1^4+721908*s1^3+7957257*s1^2-2679490*s1-5930529)*w3+((-140964*s1^4-370584*s1^3
     +791583*s1^2+101670*s1-1078671)*w11+(383988*s1^4+911394*s1^3-2979603*s1^2-1292148*s1
     +2550273)))))*r2+(((((256784*s1^4-276*s1^3-966374*s1^2+60240*s1+920532)*w11-2162320*s1^4
     +1167536*s1^3+8271108*s1^2-2574456*s1-4802498)*w3+((115000*s1^4-1029168*s1^3+57996*s1^2
     +2446000*s1-296062)*w11-2918672*s1^4+3025764*s1^3+10067314*s1^2-4083752*s1-3544036))*w2
     +(((729584*s1^4-754336*s1^3-3054522*s1^2+2075424*s1+1756018)*w11-2545568*s1^4+724392*s1^3
     +8825030*s1^2-186216*s1-3405846)*w3+((1803184*s1^4-1272600*s1^3-6933686*s1^2+2392024*s1
     +3698942)*w11-1931968*s1^4+801024*s1^3+6534606*s1^2-1481728*s1-1056542)))*r1+((((-245360*s1^4
     -781788*s1^3+1056441*s1^2+1922596*s1-332665)*w11+(2519572*s1^4-817740*s1^3-8556053*s1^2
     +121792*s1+2339513))*w3+((-1720332*s1^4+571884*s1^3+6543717*s1^2-475488*s1-3260973)*w11
     +(1660032*s1^4-4566012*s1^3-8484003*s1^2+12635964*s1+4660359)))*w2+(((138304*s1^4+50652*s1^3
     -132416*s1^2-598544*s1-1646398)*w11+(2469632*s1^4-6429192*s1^3-8219574*s1^2+14341184*s1
     +3978040))*w3+((-589800*s1^4+12216*s1^3+1273686*s1^2-121944*s1-861552)*w11+(1664784*s1^4
     -4241820*s1^3-3745632*s1^2+8069160*s1-2879382))))))*I+(((((184396*s1^4-109472*s1^3
     -855113*s1^2+272322*s1+447501)*w11-854172*s1^4+86042*s1^3+2862167*s1^2+453640*s1-101013)*w3
     +((-422420*s1^4+31734*s1^3+1514613*s1^2+183472*s1-211623)*w11+(249700*s1^4+600468*s1^3
     +284427*s1^2-2339810*s1-2047551)))*w2+(((306480*s1^4-156832*s1^3-903280*s1^2+48688*s1
     -127896)*w11-690184*s1^4+462176*s1^3+3057362*s1^2-1046100*s1-1453650)*w3+((-86024*s1^4
     -165240*s1^3-88530*s1^2+702652*s1+675762)*w11+(1632752*s1^4-801504*s1^3-5084112*s1^2
     +361328*s1-239448))))*r1+((((188848*s1^4-41514*s1^3-354387*s1^2-233420*s1-434181)*w11
     +(51040*s1^4-11220*s1^3-255882*s1^2+43648*s1+149490))*w3+((-54888*s1^4+86124*s1^3
     +149142*s1^2-135720*s1+24606)*w11+(2110152*s1^4-1628682*s1^3-7357119*s1^2+2374548*s1
     +1198923)))*w2+(((-356672*s1^4+288864*s1^3+1014075*s1^2-938246*s1-482913)*w11-1089352*s1^4
     -288222*s1^3+3508857*s1^2+1601336*s1+239415)*w3+((-689832*s1^4+51942*s1^3+2750979*s1^2
     +114312*s1-808203)*w11-826848*s1^4-946572*s1^3+2918223*s1^2+2085534*s1-2633301))))*r2
     +((((376864*s1^4-89264*s1^3-1610592*s1^2+68472*s1+669594)*w11-506208*s1^4-1251572*s1^3
     +1160062*s1^2+4019432*s1+2297872)*w3+((-53152*s1^4+316380*s1^3-237502*s1^2-923584*s1
     +872152)*w11-224600*s1^4-3009792*s1^3+694272*s1^2+8651392*s1+1156706))*w2+(((153672*s1^4
     +1018360*s1^3-868166*s1^2-2955448*s1+61018)*w11+(665768*s1^4-1814176*s1^3-2577138*s1^2
     +5883456*s1+2282982))*w3+((832360*s1^4+1364016*s1^3-3965742*s1^2-4265168*s1+2714834)*w11
     +(1864792*s1^4-5230056*s1^3-6152222*s1^2+14149096*s1+5029802))))*r1+(((344672*s1^4
     -1104900*s1^3-1069963*s1^2+2858264*s1+1160545)*w11+(2575540*s1^4+1433388*s1^3-11641443*s1^2
     -5303276*s1+7989245))*w3+((1492716*s1^4-1232532*s1^3-6094485*s1^2+3625980*s1+3117183)*w11
     -2235816*s1^4+5716788*s1^3+6429489*s1^2-13351536*s1-5082495))*w2+((348856*s1^4-68184*s1^3
     -1266822*s1^2-82304*s1+687620)*w11+(2219272*s1^4+384252*s1^3-7690892*s1^2-1506824*s1
     +3632882))*w3+(-670296*s1^4+1128204*s1^3+2238060*s1^2-1344816*s1-1356498)*w11+7076784*s1^4
     +304920*s1^3-27386238*s1^2-2604888*s1+6891324;
      
c08:=((((((22488*s1^4-139337*s1^3+63297*s1^2+512707*s1-454910)*w11-137852*s1^4+269203*s1^3
     +256047*s1^2-376101*s1+1066494)*w3+((36104*s1^4+84141*s1^3-164739*s1^2-577175*s1-2786)*w11
     +(284680*s1^4-1067649*s1^3-336831*s1^2+3412739*s1-1791790)))*w2+(((54640*s1^4-103466*s1^3
     -75906*s1^2+186918*s1-423468)*w11-408936*s1^4+1021592*s1^3+168696*s1^2-3483040*s1
     +2576552)*w3+((-268568*s1^4+632712*s1^3+342696*s1^2-2009824*s1+1014104)*w11-4664*s1^4
     -510642*s1^3+323070*s1^2+2646710*s1-60676)))*r1+((((31736*s1^4-61326*s1^3-91638*s1^2
     +180148*s1+77560)*w11-485474*s1^4+1255749*s1^3+614427*s1^2-4416775*s1+1182104)*w3
     +((-263538*s1^4+536943*s1^3+167673*s1^2-1594197*s1+1754148)*w11+(35508*s1^4-14982*s1^3
     +258786*s1^2+129492*s1-1073556)))*w2+(((-24926*s1^4-135069*s1^3+166485*s1^2+606881*s1
     -408100)*w11+(2901778*s1^4-610203*s1^3-11735823*s1^2+791087*s1+7414484))*w3+((1186074*s1^4
     -879813*s1^3-4481541*s1^2+1880877*s1+2795280)*w11+(191994*s1^4-1105005*s1^3-193611*s1^2
     +3146385*s1-2732796)))))*r2+(((((-315722*s1^4-269464*s1^3+1231176*s1^2+1107030*s1-708774)*w11
     +(23830*s1^4+1257310*s1^3-1152638*s1^2-3096900*s1+2809134))*w3+((234106*s1^4-791326*s1^3
     -723506*s1^2+1725628*s1+1217194)*w11-2376258*s1^4+3571968*s1^3+7199864*s1^2-8068330*s1
     -2610270))*w2+(((-47792*s1^4-708614*s1^3+643306*s1^2+1947018*s1-36192)*w11-724480*s1^4
     +4191874*s1^3+815082*s1^2-11129670*s1+2260752)*w3+((60264*s1^4-2114922*s1^3+466718*s1^2
     +5855198*s1+1320)*w11-3279544*s1^4+5002042*s1^3+9011786*s1^2-10781734*s1+352904)))*r1
     +((((-517400*s1^4+502547*s1^3+1332499*s1^2-1149881*s1+1262428)*w11+(4092*s1^4-4409691*s1^3
     +1461845*s1^2+11993201*s1-1998876))*w3+((110688*s1^4+2167455*s1^3-809313*s1^2-6010197*s1
     +613632)*w11+(160908*s1^4-2862453*s1^3+777051*s1^2+8477799*s1+7598448)))*w2+(((128010*s1^4
     -440130*s1^3+90734*s1^2+892856*s1-756906)*w11+(438086*s1^4-2281136*s1^3-1605604*s1^2
     +4285094*s1+5690894))*w3+((470706*s1^4+599496*s1^3-2162436*s1^2-1401174*s1+3574530)*w11
     +(3064842*s1^4-1072698*s1^3-6263202*s1^2+926376*s1-2117082))))))*I+(((((92198*s1^4
     -156349*s1^3-265821*s1^2+446553*s1+244608)*w11-427086*s1^4+498289*s1^3+584331*s1^2
     -1390169*s1+1004080)*w3+((-211210*s1^4+283083*s1^3+314817*s1^2-926123*s1+209200)*w11
     +(124850*s1^4+19503*s1^3+619971*s1^2+136609*s1-2674892)))*w2+(((153240*s1^4-95576*s1^3
     -252408*s1^2+200080*s1-121016)*w11-345092*s1^4+519970*s1^3+982146*s1^2-1400586*s1-844536)*w3
     +((-43012*s1^4-17442*s1^3-182682*s1^2-28622*s1+749008)*w11+(816376*s1^4-611160*s1^3
     -1412664*s1^2+1895696*s1+470888))))*r1+((((94424*s1^4-9867*s1^3-51381*s1^2+99055*s1
     -147422)*w11+(25520*s1^4-56034*s1^3-67254*s1^2+88*s1-306680))*w3+((-27444*s1^4-6438*s1^3
     +79686*s1^2+135288*s1+37548)*w11+(1055076*s1^4-854403*s1^3-2483085*s1^2+1655775*s1
     +1133286)))*w2+(((-357844*s1^4-56271*s1^3+1309641*s1^2+676873*s1-571178)*w11-544676*s1^4
     +721017*s1^3+432795*s1^2-2218183*s1+2323970)*w3+((-344916*s1^4+554763*s1^3+606705*s1^2
     -1745733*s1+244398)*w11-413424*s1^4+216645*s1^3+3219249*s1^2+181929*s1-2789094))))*r2
     +((((-168258*s1^4-414622*s1^3+755286*s1^2+1365832*s1-94762)*w11+(412998*s1^4+964988*s1^3
     -2884700*s1^2-3043934*s1+4409530))*w3+((-206166*s1^4-196404*s1^3-200420*s1^2+773446*s1
     +1679910)*w11-764858*s1^4+2465690*s1^3+2553550*s1^2-6752960*s1+1520566))*w2+(((-120180*s1^4
     -201958*s1^3+411250*s1^2+976126*s1-767132)*w11-134364*s1^4+1105750*s1^3+417606*s1^2
     -4816582*s1-1250420)*w3+((18628*s1^4-410446*s1^3+25618*s1^2+2169502*s1-1254068)*w11
     +(1410372*s1^4+853722*s1^3-3346318*s1^2-5323666*s1-1310868))))*r1+(((8706*s1^4-67863*s1^3
     +158113*s1^2+24019*s1+138174)*w11-600050*s1^4+512501*s1^3+2996125*s1^2+1191487*s1
     -4611266)*w3+((-388098*s1^4-126897*s1^3+2125263*s1^2-373971*s1-2268114)*w11-2072202*s1^4
     +1104609*s1^3+5885649*s1^2-361845*s1-790086))*w2+((-19046*s1^4+819020*s1^3+650200*s1^2
     -2019914*s1-2011958)*w11-2124474*s1^4-1550274*s1^3+9679142*s1^2+6349772*s1-8596566)*w3
     +(-915486*s1^4+1377618*s1^3+3943170*s1^2-3070188*s1-3515490)*w11-434214*s1^4-6031740*s1^3
     +7950096*s1^2+15634014*s1-15225870;
      
c09:=((((((335*s1^4+70533*s1^2+71873*s1-143746)*w11+(425007*s1^4-1555675*s1^2+144353*s1
     -288706))*w3+((-168403*s1^4+481159*s1^2-192453*s1+384906)*w11-288497*s1^4+1367597*s1^2
     +213609*s1-427218))*w2+(((-117666*s1^4+410210*s1^2-60454*s1+120908)*w11-214544*s1^4
     +1063392*s1^2+205216*s1-410432)*w3+((-16112*s1^4+237440*s1^2+172992*s1-345984)*w11
     +(594814*s1^4-1854622*s1^2+524634*s1-1049268))))*r1+((((-1684*s1^4-27146*s1^2-33882*s1
     +67764)*w11-364727*s1^4+1659581*s1^2+200673*s1-401346)*w3+((26499*s1^4+147675*s1^2+253671*s1
     -507342)*w11+(140580*s1^4-653862*s1^2-91542*s1+183084)))*w2+(((16753*s1^4+142835*s1^2
     +209847*s1-419694)*w11+(204655*s1^4-1015399*s1^2-196779*s1+393558))*w3+((15741*s1^4
     -228261*s1^2-165297*s1+330594)*w11-889647*s1^4+4087611*s1^2+529023*s1-1058046))))*r2
     +(((((103366*s1^4-92948*s1^3-141286*s1^2+607246*s1-452628)*w11+(81304*s1^4+531192*s1^3
     -607436*s1^2-712396*s1-1302880))*w3+((491416*s1^4-12680*s1^3-1863132*s1^2+480260*s1
     +1253888)*w11+(631718*s1^4-396404*s1^3-831030*s1^2+2912174*s1-3094404)))*w2+(((203950*s1^4
     +94116*s1^3-1026698*s1^2-255526*s1+1139324)*w11+(626798*s1^4+557492*s1^3-2273906*s1^2
     -2594302*s1+1056684))*w3+((-303430*s1^4-8948*s1^3+498882*s1^2+278318*s1+706164)*w11
     -128098*s1^4+1377044*s1^3-1424946*s1^2-3921662*s1+959020)))*r1+((((274381*s1^4+373426*s1^3
     -1729635*s1^2-860065*s1+1613366)*w11-1223233*s1^4-236258*s1^3+2910435*s1^2+2594801*s1
     -122694)*w3+((933525*s1^4+340530*s1^3-2878779*s1^2-1579401*s1+704358)*w11+(1711413*s1^4
     +2505690*s1^3-10094271*s1^2-6475557*s1+8032926)))*w2+(((-375964*s1^4+362248*s1^3+103872*s1^2
     -912928*s1+1435536)*w11+(1021526*s1^4+526460*s1^3-6237726*s1^2-2205962*s1+9588172))*w3
     +((-315006*s1^4+1010292*s1^3-207546*s1^2-3511278*s1+592212)*w11+(3272148*s1^4+3009336*s1^3
     -15061992*s1^2-12684936*s1+13637712))))))*I+(((((5553*s1^4-142457*s1^2-120245*s1
     +240490)*w11-251185*s1^4+1787709*s1^2+782969*s1-1565938)*w3+((-216211*s1^4+1215391*s1^2
     +350547*s1-701094)*w11+(464321*s1^4-2251337*s1^2-394053*s1+788106)))*w2+(((124256*s1^4
     -861168*s1^2-364144*s1+728288)*w11-10890*s1^4+558866*s1^2+515306*s1-1030612)*w3
     +((-184414*s1^4+884134*s1^2+146478*s1-292956)*w11+(1083808*s1^4-6173200*s1^2-1837968*s1
     +3675936))))*r1+((((248435*s1^4-1267145*s1^2-273405*s1+546810)*w11-173008*s1^4+671506*s1^2
     -20526*s1+41052)*w3+((54648*s1^4-129822*s1^2+88770*s1-177540)*w11+(348315*s1^4-3704085*s1^2
     -2310825*s1+4621650)))*w2+(((-622915*s1^4+1077048*s1^3+1467367*s1^2-2460357*s1-105510)*w11
     -423467*s1^4+2606879*s1^2+913011*s1-1826022)*w3+((-216513*s1^4+1346037*s1^2+479985*s1
     -959970)*w11+(221661*s1^4+3949176*s1^3-3812193*s1^2-10823901*s1+5851098)))))*r2
     +((((-259484*s1^4+176104*s1^3+379952*s1^2-322296*s1+201688)*w11+(915546*s1^4-539444*s1^3
     -1403722*s1^2+746554*s1-623092))*w3+((-762866*s1^4-341212*s1^3+2949090*s1^2+1479358*s1
     -2176428)*w11+(2306932*s1^4+1065688*s1^3-9172920*s1^2-4673296*s1+7342472)))*w2
     +(((-922134*s1^4+50884*s1^3+2914706*s1^2+15814*s1-1688164)*w11+(707342*s1^4-1178116*s1^3
     -1399490*s1^2+1897194*s1+3711236))*w3+((-1216646*s1^4+58564*s1^3+4489602*s1^2-616234*s1
     -3470788)*w11+(3643802*s1^4-745868*s1^3-10791798*s1^2-1891282*s1+9591468))))*r1
     +(((786325*s1^4-12730*s1^3-2504379*s1^2-247325*s1+1546242)*w11-1646843*s1^4+962830*s1^3
     +5143809*s1^2-5376481*s1-2657182)*w3+((-105465*s1^4-336510*s1^3-153345*s1^2+31809*s1
     +3291006)*w11-3551955*s1^4+619806*s1^3+10296033*s1^2+1343991*s1-7535286))*w2+((328030*s1^4
     +402460*s1^3-1370910*s1^2-2356210*s1+1429940)*w11+(22352*s1^4+254320*s1^3-1001220*s1^2
     +692516*s1+606408))*w3+(615648*s1^4+270336*s1^3-2240436*s1^2-602844*s1+776952)*w11
     -3969570*s1^4+339900*s1^3+8333490*s1^2-1630530*s1+6347220;
      
c10:=((((((22823*s1^4-14247*s1^3-221383*s1^2+64894*s1+539861)*w11+(287155*s1^4-398849*s1^3
     -141097*s1^2+633688*s1-1278431))*w3+((-132299*s1^4+104585*s1^3+248817*s1^2-109248*s1
     -112733)*w11-3817*s1^4+554257*s1^3-1078935*s1^2-1089594*s1+3458213))*w2+(((-63026*s1^4
     +78478*s1^3-71242*s1^2-63128*s1+500626)*w11-623480*s1^4+660000*s1^3+3122944*s1^2-2174392*s1
     -3944864)*w3+((-284680*s1^4+114976*s1^3+1569504*s1^2-597384*s1-2175328)*w11+(590150*s1^4
     -388586*s1^3-1480050*s1^2+566280*s1+1044626))))*r1+((((30052*s1^4+27704*s1^3-127146*s1^2
     -49692*s1+131476)*w11-850201*s1^4+436447*s1^3+3513345*s1^2-1430088*s1-3830761)*w3
     +((-237039*s1^4+323037*s1^3+1624095*s1^2-1259148*s1-2346267)*w11+(176088*s1^4-526416*s1^3
     -788502*s1^2+1474176*s1+620004)))*w2+(((-8173*s1^4+51535*s1^3-25509*s1^2-196284*s1
     +436799)*w11-842743*s1^4-1440329*s1^3+2861595*s1^2+3068934*s1-1096051)*w3+((483783*s1^4
     -655239*s1^3-1698363*s1^2+1340970*s1+615279)*w11-697653*s1^4+1420287*s1^3+628947*s1^2
     -3179220*s1+3864399))))*r2+(((((-252380*s1^4+43678*s1^3+622062*s1^2-42490*s1-390894)*w11
     +(558450*s1^4+320688*s1^3-2813972*s1^2+110614*s1+3390716))*w3+((-377082*s1^4+103752*s1^3
     +852748*s1^2-36494*s1+401340)*w11+(3300652*s1^4-1336058*s1^3-12838842*s1^2+4022598*s1
     +6401762)))*w2+(((-481998*s1^4-362802*s1^3+1694182*s1^2+746704*s1-932050)*w11+(3470402*s1^4
     -635770*s1^3-13120842*s1^2+424984*s1+8722686))*w3+((-1685618*s1^4-150254*s1^3+6068058*s1^2
     +342144*s1-3656710)*w11+(4057194*s1^4-248418*s1^3-16149874*s1^2-2757016*s1+10111278))))*r1
     +((((662187*s1^4-84639*s1^3-2998043*s1^2-536336*s1+2541177)*w11-3177911*s1^4+290455*s1^3
     +12235179*s1^2+23232*s1-8812969)*w3+((1564599*s1^4+265245*s1^3-5993883*s1^2-980532*s1
     +4615989)*w11-2913801*s1^4-1792527*s1^3+8450673*s1^2+4125660*s1+334257))*w2+(((-140606*s1^4
     +121276*s1^3+1400556*s1^2-723774*s1-1607824)*w11-160908*s1^4-461274*s1^3-392062*s1^2
     -1451362*s1+2553210)*w3+((-268524*s1^4-217494*s1^3+840966*s1^2+500514*s1+1141686)*w11
     -1845822*s1^4+3686628*s1^3+8261484*s1^2-13888182*s1-1219680)))))*I+(((((97751*s1^4
     +47825*s1^3-390671*s1^2-56830*s1+328691)*w11-678271*s1^4+876909*s1^3+2907641*s1^2-2806628*s1
     -2139247)*w3+((-427421*s1^4+463151*s1^3+1596075*s1^2-1384452*s1-987581)*w11+(589171*s1^4
     -1603195*s1^3-2422563*s1^2+4470114*s1+1485715)))*w2+(((277496*s1^4-389232*s1^3-1068784*s1^2
     +1196680*s1+481520)*w11-355982*s1^4-110858*s1^3+1455278*s1^2-1628*s1-1135310)*w3
     +((-227426*s1^4+556586*s1^3+852594*s1^2-1528356*s1-404138)*w11+(1900184*s1^4-2325488*s1^3
     -6469584*s1^2+6709032*s1+2211440))))*r1+((((342859*s1^4-564883*s1^3-1106457*s1^2+1540638*s1
     +235081)*w11-147488*s1^4+194216*s1^3+234630*s1^2-384120*s1+303688)*w3+((27204*s1^4
     -18120*s1^3+3126*s1^2-27732*s1-47064)*w11+(1403391*s1^4-1231131*s1^3-5599077*s1^2+4400154*s1
     +2724777)))*w2+(((96289*s1^4+262397*s1^3-790047*s1^2-163104*s1+489643)*w11-968143*s1^4
     +1448359*s1^3+4226871*s1^2-4466286*s1-3421033)*w3+((-561429*s1^4+434709*s1^3+2240733*s1^2
     -1432530*s1-1749099)*w11-191763*s1^4-29271*s1^3-768603*s1^2+3401904*s1-646173))))*r2
     +((((-368330*s1^4-149428*s1^3+1446728*s1^2+263646*s1-1043960)*w11+(700960*s1^4-600742*s1^3
     -4251134*s1^2+2146918*s1+4871022))*w3+((-174472*s1^4-472042*s1^3+261198*s1^2+1984962*s1
     -197414)*w11+(2586438*s1^4-324876*s1^3-10572128*s1^2-2452898*s1+8512896)))*w2+(((-452030*s1^4
     -3406*s1^3+2208754*s1^2+257692*s1-2226654)*w11+(2739446*s1^4-1547762*s1^3-9045530*s1^2
     +2416188*s1+3081350))*w3+((-1367238*s1^4+320490*s1^3+5418490*s1^2-485156*s1-3923598)*w11
     +(2205850*s1^4-45182*s1^3-7966182*s1^2-3189228*s1+5567618))))*r1+(((103001*s1^4+137861*s1^3
     -902391*s1^2-848526*s1+1285753)*w11-1616439*s1^4+789657*s1^3+7092085*s1^2-4290902*s1
     -5739195)*w3+((1015863*s1^4-1266381*s1^3-2369253*s1^2+1627074*s1-1065417)*w11+(224829*s1^4
     -1633995*s1^3+474309*s1^2+6293166*s1-3525159)))*w2+((400920*s1^4+546702*s1^3-956774*s1^2
     -2792342*s1+292362)*w11-1124750*s1^4+760672*s1^3+4533144*s1^2-3630858*s1-5312692)*w3
     +(1230438*s1^4-295944*s1^3-4025736*s1^2+57354*s1+1254132)*w11-3136320*s1^4-1974522*s1^3
     +19591770*s1^2+1643202*s1-23596254;
      
c11:=((((((9246*s1^4-131096*s1^3-131010*s1^2+347977*s1+274343)*w11+(738320*s1^4-267498*s1^3
     -2534774*s1^2+653191*s1+651079))*w3+((-364520*s1^4+224830*s1^3+1446026*s1^2-578295*s1
     -765023)*w11-26554*s1^4-228712*s1^3-680570*s1^2+405273*s1+2086007))*w2+(((-219880*s1^4
     +29652*s1^3+767668*s1^2-80570*s1-169802)*w11-392568*s1^4+1272656*s1^3+1559448*s1^2
     -2785552*s1-2204840)*w3+((-201928*s1^4+479120*s1^3+887176*s1^2-884112*s1-1384600)*w11
     +(1391192*s1^4-903892*s1^3-5489924*s1^2+2126190*s1+3213518))))*r1+((((54388*s1^4-1886*s1^3
     -217090*s1^2-56130*s1+201376)*w11-1143208*s1^4+1206722*s1^3+4492906*s1^2-2284491*s1
     -3947713)*w3+((138996*s1^4+596442*s1^3-519618*s1^2-1288749*s1-558855)*w11-69168*s1^4
     -505890*s1^3+473286*s1^2+1306074*s1-284460))*w2+(((76868*s1^4-108460*s1^3-475640*s1^2
     +358479*s1+432047)*w11+(2075414*s1^4-1123342*s1^3-6852824*s1^2+1310991*s1+290213))*w3
     +((578058*s1^4+189546*s1^3-1522188*s1^2-1161447*s1-619677)*w11-1056660*s1^4+507276*s1^3
     +2615976*s1^2-1016169*s1+794343))))*r2+(((((-141030*s1^4+169088*s1^3+380486*s1^2-310950*s1
     -203580)*w11+(1814374*s1^4-1531060*s1^3-5902598*s1^2+4143292*s1+689694))*w3+((145650*s1^4
     +640284*s1^3-410370*s1^2-1416756*s1-862334)*w11+(557674*s1^4-1961640*s1^3-3912114*s1^2
     +6913042*s1+2752268)))*w2+(((209332*s1^4+339488*s1^3-968132*s1^2-908630*s1+1158762)*w11
     +(268428*s1^4-1117904*s1^3-2789324*s1^2+3423018*s1+3173178))*w3+((23740*s1^4+861192*s1^3
     +511260*s1^2-2878058*s1-441754)*w11-499764*s1^4-2610264*s1^3+434124*s1^2+6325650*s1
     +722354)))*r1+((((41238*s1^4-124704*s1^3-323094*s1^2+275067*s1-314297)*w11+(131626*s1^4
     +58476*s1^3+2350590*s1^2-1162403*s1-4547983))*w3+((231018*s1^4-650088*s1^3-1964190*s1^2
     +2543259*s1+1920327)*w11+(5551986*s1^4-394020*s1^3-20211246*s1^2+387783*s1+11169411)))*w2
     +(((243274*s1^4-1074672*s1^3+66942*s1^2+2485804*s1-673342)*w11-1320990*s1^4+3256044*s1^3
     +4600398*s1^2-9273066*s1-3282136)*w3+((2086110*s1^4-1164780*s1^3-7028838*s1^2+2169042*s1
     +3672216)*w11-496254*s1^4-1003728*s1^3+1130118*s1^2+3273996*s1+3537138)))))*I
     +(((((156682*s1^4-16326*s1^3-593128*s1^2-140971*s1+528311)*w11-303732*s1^4+948112*s1^3
     +607860*s1^2-1738979*s1-925771)*w3+((-396692*s1^4+535024*s1^3+1231220*s1^2-966441*s1
     -932129)*w11-85382*s1^4-1458842*s1^3+1075052*s1^2+3662505*s1-798941))*w2+(((136776*s1^4
     -331568*s1^3-211944*s1^2+563968*s1+187208)*w11-488620*s1^4+64020*s1^3+1773376*s1^2+509014*s1
     -1661198)*w3+((-39668*s1^4+496132*s1^3-129208*s1^2-1217958*s1+182974)*w11+(1742312*s1^4
     -2120272*s1^3-4863848*s1^2+3644256*s1+2806760))))*r1+((((274846*s1^4-480326*s1^3-671968*s1^2
     +1003695*s1+226567)*w11-299288*s1^4+163702*s1^3+1019150*s1^2-369138*s1-339020)*w3
     +((118380*s1^4-52002*s1^3-480198*s1^2+156246*s1+222432)*w11+(868890*s1^4-1030458*s1^3
     -1871496*s1^2+632907*s1+2043195)))*w2+(((189904*s1^4-690242*s1^3-359410*s1^2+1973265*s1
     -142463)*w11-366718*s1^4+1624700*s1^3+675070*s1^2-3361281*s1-1207327)*w3+((-559746*s1^4
     +644556*s1^3+1887402*s1^2-1027323*s1-1667589)*w11+(222288*s1^4-2200638*s1^3-1277694*s1^2
     +7207101*s1+2177637)))))*r2+((((316998*s1^4-309236*s1^3-794646*s1^2+492120*s1+308282)*w11
     -133454*s1^4+2594488*s1^3-1379954*s1^2-6328474*s1+1737704)*w3+((358454*s1^4+344112*s1^3
     -762606*s1^2-1453990*s1-778832)*w11-971274*s1^4+757668*s1^3+402762*s1^2-1031760*s1
     +3479122))*w2+(((352648*s1^4-870056*s1^3-389288*s1^2+1637150*s1-180286)*w11-3035568*s1^4
     +2536712*s1^3+8485296*s1^2-5724678*s1-848426)*w3+((272952*s1^4-524352*s1^3-238512*s1^2
     +297846*s1+850954)*w11-4771328*s1^4+5369664*s1^3+11977128*s1^2-11719322*s1+1272266)))*r1
     +(((-598264*s1^4+959496*s1^3+1317192*s1^2-2079433*s1+40357)*w11-785928*s1^4-1230108*s1^3
     +2665344*s1^2+1080651*s1+3929761)*w3+((-1578708*s1^4+762792*s1^3+4717968*s1^2-2057331*s1
     +501759)*w11+(4264788*s1^4-6076620*s1^3-11756184*s1^2+14058099*s1+2206017)))*w2
     +((-894018*s1^4-318636*s1^3+2482626*s1^2+881478*s1+918700)*w11-1600874*s1^4-1318416*s1^3
     +5966466*s1^2+3723280*s1-2100670)*w3+(6138*s1^4-1521696*s1^3-1077186*s1^2+4910400*s1
     +2496582)*w11-1626042*s1^4-3880140*s1^3+9768594*s1^2+7330950*s1- 179124;

phi:=[ c01, c02, c03, c04, c05, c06, c07, c08, c09, c10, c11];


==> sicsymbolic_11b.txt <==
w2:=-sqrt(2);
w3:=-sqrt(3);
w11:=sqrt(11);
I:=sqrt(-1);

w6:=w2*w3;
w22:=w2*w11;
w33:=w3*w11;
w66:=w2*w3*w11;

r1:=sqrt(w22+11/2);
r2:=sqrt((2*w2-6*w3+2*w11)*r1+11*w2*w3-3*w2*w11+3*w3*w11-11);

//s1 is a root of the polynomial f(x):=x^5-x^4-4*x^3+3*x^2+3*x-1
w5:=sqrt(5);
t1:=I*sqrt(2*w5+5);
t2:=(-(1/50*(99*w5-880)*t1+1/2*(77*w5+176)))^(1/5);
s1:=(1/5324*(-103*w5+247)*t1+1/5324*(-31*w5+91))*t2^4+(1/2420*(-93*w5+185)*t1+1/484*(-5*w5+9))*t2^3
     +(1/110*(w5-5)*t1+1/55*(3*w5-5))*t2^2+(1/20*(w5-1)*t1+1/20*(w5-5))*t2+1/5;


c01:=-15796704*r2;

c02:=((((((233698*s1^4-220121*s1^3-746070*s1^2+341215*s1+489884)*w11-262702*s1^4-188463*s1^3
     +1063810*s1^2+1134903*s1-663256)*w3+((-240490*s1^4+472711*s1^3+649262*s1^2-1217411*s1
     -444876)*w11+(1565938*s1^4-1543201*s1^3-5267174*s1^2+2827319*s1+3416556)))*w2+(((97652*s1^4
     +59202*s1^3-402236*s1^2-371658*s1+249944)*w11-1225312*s1^4+994400*s1^3+4493808*s1^2
     -1732192*s1-2859560)*w3+((-728288*s1^4+645536*s1^3+2722000*s1^2-1298560*s1-1725144)*w11
     +(1030612*s1^4-1831654*s1^3-3082508*s1^2+4740758*s1+2056560))))*r1+((((59180*s1^4-83516*s1^3
     -241012*s1^2+249586*s1+150096)*w11-1540550*s1^4+1833557*s1^3+5592598*s1^2-4453801*s1
     -3566574)*w3+((-546810*s1^4+170775*s1^3+2167506*s1^2+156849*s1-1357158)*w11-41052*s1^4
     +286308*s1^3+52140*s1^2-971586*s1-46596))*w2+(((319990*s1^4-405031*s1^3-910118*s1^2
     +770297*s1+615054)*w11-2608562*s1^4+1664993*s1^3+7945894*s1^2-3220657*s1-340758)*w3
     +((-1151046*s1^4+518247*s1^3+4132626*s1^2-862155*s1-1654542)*w11+(1826022*s1^4-1467015*s1^3
     -5862054*s1^2+1686993*s1+3844038)))))*r2+(((((-223248*s1^4+627790*s1^3+128576*s1^2-1403046*s1
     +574230)*w11+(702976*s1^4-821664*s1^3-1779736*s1^2+933956*s1-578198))*w3+((539184*s1^4
     +530640*s1^3-2803808*s1^2-1109012*s1+2132838)*w11-1678464*s1^4+1043382*s1^3+6610128*s1^2
     -2030934*s1-5870482))*w2+(((-636116*s1^4+1096542*s1^3+1904840*s1^2-2679862*s1-397232)*w11
     +(1116*s1^4-1483354*s1^3+2672152*s1^2+3161010*s1-3936864))*w3+((-368460*s1^4+1472178*s1^3
     +142968*s1^2-4063506*s1+1959464)*w11-366420*s1^4-657330*s1^3+3748472*s1^2-359998*s1
     -657432)))*r1+((((294702*s1^4+214233*s1^3-934976*s1^2-961445*s1+1285740)*w11+(48114*s1^4
     +1660131*s1^3-2379300*s1^2-4493247*s1+4610408))*w3+((139638*s1^4-1007007*s1^3+523740*s1^2
     +3136767*s1-2153868)*w11-3103650*s1^4+6256833*s1^3+10455984*s1^2-18305001*s1-3347520))*w2
     +(((-53964*s1^4-484644*s1^3+941472*s1^2+1190484*s1-514966)*w11+(1950300*s1^4+1205622*s1^3
     -8019088*s1^2-3413146*s1+8626794))*w3+((-335196*s1^4-299694*s1^3+2868264*s1^2-1176534*s1
     -2583282)*w11-17820*s1^4-1633500*s1^3+1027488*s1^2+8094636*s1+599610)))))*I
     +(((((128302*s1^4-187233*s1^3-569302*s1^2+612573*s1+348802)*w11-142406*s1^4-232133*s1^3
     +1281390*s1^2+430375*s1-711898)*w3+((-143746*s1^4+113017*s1^3+853658*s1^2-515123*s1
     -498702)*w11-288706*s1^4+963259*s1^3+616418*s1^2-2881571*s1-452562))*w2+(((-115328*s1^4
     +256048*s1^3+39504*s1^2-429392*s1-77416)*w11-349756*s1^4+482394*s1^3+1739452*s1^2-1745370*s1
     -1044604)*w3+((120908*s1^4-308666*s1^3-276700*s1^2+846370*s1+198804)*w11-410432*s1^4
     +568304*s1^3-401456*s1^2+385616*s1-4488)))*r1+((((-169114*s1^4+237127*s1^3+318494*s1^2
     -336875*s1-243804)*w11+(61028*s1^4+90772*s1^3-234124*s1^2-464618*s1+147576))*w3+((67764*s1^4
     -158940*s1^3-148404*s1^2+411462*s1+108084)*w11-401346*s1^4+935847*s1^3-906114*s1^2-629871*s1
     +252384))*w2+(((648722*s1^4-203813*s1^3-2128018*s1^2+362593*s1+401076)*w11-352682*s1^4
     -248743*s1^3+2147398*s1^2+787325*s1-1250040)*w3+((-419694*s1^4+418011*s1^3+1948914*s1^2
     -1312641*s1-1184304)*w11+(2368146*s1^4-807609*s1^3-8252178*s1^2-554895*s1+2348280)))))*r2
     +((((-353648*s1^4+426532*s1^3+1313592*s1^2-1464672*s1-238718)*w11+(780936*s1^4+402330*s1^3
     -3464776*s1^2-1397706*s1+1225190))*w3+((368808*s1^4+89814*s1^3-1434216*s1^2-1510014*s1
     +877210)*w11-463104*s1^4+810228*s1^3+2432752*s1^2-930464*s1-363702))*w2+(((-304188*s1^4
     -346518*s1^3+1617560*s1^2+117246*s1-988636)*w11+(71420*s1^4-349978*s1^3+433944*s1^2
     +2949906*s1-883348))*w3+((-717804*s1^4-188526*s1^3+2797816*s1^2-628130*s1-1207716)*w11
     +(422148*s1^4+72762*s1^3-2462040*s1^2+5056182*s1+1748444))))*r1+(((124494*s1^4+536757*s1^3
     -1185324*s1^2-626985*s1+1384066)*w11-2535258*s1^4-220011*s1^3+10534216*s1^2-753665*s1
     -3860538)*w3+((-1084590*s1^4+533151*s1^3+4735080*s1^2-407439*s1-2106186)*w11-2182818*s1^4
     -70587*s1^3+11055660*s1^2-4290957*s1-8416650))*w2+((-464460*s1^4-600546*s1^3+2314144*s1^2
     +2320270*s1-1079322)*w11-2119524*s1^4+2510904*s1^3+5460840*s1^2-4458960*s1+1256750)*w3
     +(-1639836*s1^4+596640*s1^3+6528984*s1^2-247896*s1-4373622)*w11-5726556*s1^4+1575486*s1^3
     +23645160*s1^2-2388474*s1-10067706;
      
c03:=((((((296660*s1^4-318813*s1^3-1101190*s1^2+754140*s1+841265)*w11-431662*s1^4+994521*s1^3
     +1419836*s1^2-2545400*s1-727177)*w3+((-236826*s1^4+32319*s1^3+987072*s1^2-16480*s1
     -818727)*w11+(1517604*s1^4-2090781*s1^3-5834070*s1^2+5253028*s1+4046889)))*w2+(((139412*s1^4
     -311718*s1^3-461248*s1^2+789928*s1+297998)*w11-842072*s1^4+1036464*s1^3+3342592*s1^2
     -2471040*s1-3569456)*w3+((-369480*s1^4+621936*s1^3+1568160*s1^2-1591904*s1-1582224)*w11
     +(758868*s1^4-159390*s1^3-3311880*s1^2+239272*s1+2936934))))*r1+((((-30774*s1^4-2646*s1^3
     +64878*s1^2+36566*s1-30072)*w11-561396*s1^4+682143*s1^3+2739264*s1^2-1769834*s1-3099789)*w3
     +((-405636*s1^4+695673*s1^3+1500180*s1^2-1691250*s1-1681119)*w11+(77154*s1^4+27918*s1^3
     -154902*s1^2-216942*s1+639672)))*w2+(((469722*s1^4-428043*s1^3-1754082*s1^2+999328*s1
     +1207899)*w11-726924*s1^4+1978977*s1^3+1767348*s1^2-2505008*s1-647493)*w3+((-83580*s1^4
     +708327*s1^3-463776*s1^2-1020624*s1+593589)*w11+(2522058*s1^4-3603699*s1^3-9200202*s1^2
     +9010056*s1+5449851)))))*r2+(((((465502*s1^4-469906*s1^3-1845200*s1^2+956896*s1+1438198)*w11
     -539662*s1^4+2143532*s1^3+2627324*s1^2-4985924*s1-2758348)*w3+((266254*s1^4-4172*s1^3
     -1679940*s1^2+422588*s1+1734092)*w11+(481918*s1^4-863898*s1^3+826776*s1^2+1456480*s1
     -2027458)))*w2+(((64112*s1^4-311698*s1^3-784168*s1^2+850012*s1+902906)*w11-3398176*s1^4
     +2473342*s1^3+13595624*s1^2-5668156*s1-8724094)*w3+((547840*s1^4-665406*s1^3-3034656*s1^2
     +1760116*s1+2141750)*w11-5706160*s1^4+3580934*s1^3+22680816*s1^2-8106716*s1-13848902)))*r1
     +((((-1383380*s1^4+966553*s1^3+4911372*s1^2-1773466*s1-2547997)*w11+(2604976*s1^4
     -1946637*s1^3-10005864*s1^2+5125054*s1+5573513))*w3+((-1002576*s1^4+1158309*s1^3+3979332*s1^2
     -2919474*s1-1593189)*w11-2497836*s1^4+3751605*s1^3+5373984*s1^2-7554558*s1-1705341))*w2
     +(((-247430*s1^4+249732*s1^3+1339896*s1^2-199940*s1-987208)*w11-3652990*s1^4+1344266*s1^3
     +10302996*s1^2-568304*s1-3254570)*w3+((-1912578*s1^4+2770902*s1^3+6794508*s1^2-6409824*s1
     -5262462)*w11-2906310*s1^4+3087348*s1^3+6610296*s1^2-6947820*s1+6083088)))))*I
     +(((((-143072*s1^4+56427*s1^3+393112*s1^2-54256*s1-205667)*w11+(693110*s1^4-517209*s1^3
     -2364010*s1^2+1214400*s1+366905))*w3+((387282*s1^4-392283*s1^3-1229310*s1^2+928904*s1
     +167667)*w11-133056*s1^4+472527*s1^3+812724*s1^2-1553728*s1+1048377))*w2+(((-491992*s1^4
     +463008*s1^3+1744544*s1^2-1107936*s1-710080)*w11+(643280*s1^4-309078*s1^3-1925176*s1^2
     +454168*s1+1047662))*w3+((122640*s1^4-264042*s1^3-531840*s1^2+772952*s1-190398)*w11
     -2906904*s1^4+3174336*s1^3+9947520*s1^2-7637696*s1-3898752)))*r1+((((-468930*s1^4+622941*s1^3
     +1670328*s1^2-1578874*s1-542091)*w11+(166782*s1^4-365310*s1^3-535854*s1^2+934142*s1
     +200376))*w3+((92802*s1^4-10710*s1^3-373614*s1^2+654*s1+271488)*w11-3232746*s1^4
     +2525985*s1^3+11154660*s1^2-5600958*s1-5635707))*w2+(((247674*s1^4+205287*s1^3-852048*s1^2
     -450592*s1+343149)*w11+(503580*s1^4-382371*s1^3-1702734*s1^2+1011868*s1-793881))*w3
     +((403524*s1^4-275121*s1^3-1135794*s1^2+556908*s1-47355)*w11-558030*s1^4+1193115*s1^3
     +867108*s1^2-2411112*s1+3255945))))*r2+((((-110230*s1^4+101696*s1^3+397948*s1^2-157100*s1
     -511992)*w11-761570*s1^4+566818*s1^3+1530680*s1^2-1397664*s1-798998)*w3+((91130*s1^4
     +136494*s1^3-26208*s1^2-251056*s1-1868666)*w11-4234238*s1^4+1872400*s1^3+14047908*s1^2
     -3624052*s1-4404088))*w2+(((247300*s1^4+51058*s1^3-220912*s1^2-352188*s1-1199402)*w11
     -1034468*s1^4-2370746*s1^3+3957392*s1^2+6375188*s1-1536246)*w3+((499252*s1^4+35626*s1^3
     -1589784*s1^2-1028044*s1-281938)*w11-1694108*s1^4-2376534*s1^3+2898504*s1^2+6105196*s1
     +5718998)))*r1+(((-237982*s1^4-209691*s1^3+17892*s1^2+590246*s1+1579219)*w11-1688786*s1^4
     +729685*s1^3+6059592*s1^2-3588310*s1-3306061)*w3+((-874590*s1^4-1633989*s1^3+3408588*s1^2
     +4410738*s1-1733775)*w11+(440418*s1^4+1570569*s1^3+3075336*s1^2-4020918*s1-10092885)))*w2
     +((-961634*s1^4+211858*s1^3+3360252*s1^2-841816*s1-371650)*w11+(1702558*s1^4-2797080*s1^3
     -6000456*s1^2+6019684*s1+6429764))*w3+(95898*s1^4-656040*s1^3+597432*s1^2+1164900*s1
     +456852)*w11+2027190*s1^4-5967654*s1^3-4908420*s1^2+14830728*s1+1217502;
      
c04:=((((((224787*s1^4-193723*s1^3-885571*s1^2+379205*s1+341636)*w11-576015*s1^4+326469*s1^3
     +1852895*s1^2-116237*s1-707366)*w3+((-44373*s1^4+52763*s1^3+409713*s1^2-246215*s1
     -164618)*w11+(1303995*s1^4-468875*s1^3-5193243*s1^2+98813*s1+2086964)))*w2+(((199866*s1^4
     -129774*s1^3-642610*s1^2+126430*s1+248692)*w11-1047288*s1^4+674872*s1^3+3958240*s1^2
     -1600808*s1-1659944)*w3+((-542472*s1^4+104200*s1^3+2087136*s1^2-54808*s1-906616)*w11
     +(234234*s1^4-37334*s1^3-1737978*s1^2+467918*s1+749540))))*r1+((((3108*s1^4+86384*s1^3
     -36768*s1^2-232208*s1+32698)*w11-762069*s1^4-137159*s1^3+3341283*s1^2+323345*s1-1532344)*w3
     +((-659307*s1^4+481767*s1^3+2261193*s1^2-1023033*s1-932712)*w11+(168696*s1^4-483516*s1^3
     -429528*s1^2+1457940*s1+148170)))*w2+(((259875*s1^4-241439*s1^3-1124541*s1^2+456269*s1
     +419870)*w11-530145*s1^4+1148851*s1^3+1177011*s1^2-3759151*s1+3102044)*w3+((-995331*s1^4
     +932901*s1^3+3348525*s1^2-2396637*s1-404052)*w11+(1993035*s1^4-1078407*s1^3-7613133*s1^2
     +544533*s1+2906046)))))*r2+(((((-4128*s1^4+244120*s1^3+328106*s1^2-847640*s1+9026)*w11
     +(436334*s1^4-565534*s1^3-1332832*s1^2+834210*s1+131006))*w3+((1291250*s1^4-683402*s1^3
     -4107856*s1^2+1497158*s1+1675178)*w11-3407744*s1^4+3099808*s1^3+12599490*s1^2-7239816*s1
     -4362430))*w2+(((506750*s1^4-759718*s1^3-1472458*s1^2+1834446*s1+979988)*w11-1649226*s1^4
     +1082762*s1^3+5672158*s1^2-2254234*s1-4578620)*w3+((1155034*s1^4-1599770*s1^3-3525366*s1^2
     +3410058*s1+1904444)*w11-2926250*s1^4+1172690*s1^3+12058294*s1^2-5376506*s1-10286492)))*r1
     +((((364961*s1^4-548645*s1^3-577483*s1^2+664529*s1-1077754)*w11+(1476079*s1^4-2172599*s1^3
     -4432329*s1^2+4058835*s1+3558434))*w3+((-416151*s1^4+1274391*s1^3+1137765*s1^2-2703339*s1
     -1232754)*w11+(5819781*s1^4-8406585*s1^3-17620251*s1^2+18766605*s1+7781070)))*w2
     +(((-48350*s1^4-568586*s1^3+17040*s1^2+1143906*s1+73202)*w11+(4120468*s1^4-4086676*s1^3
     -12799490*s1^2+9072712*s1+1893298))*w3+((846108*s1^4-2388900*s1^3-3009030*s1^2+5466000*s1
     +632022)*w11+(4422858*s1^4-473418*s1^3-16333416*s1^2+325050*s1+3904098))))))*I
     +(((((-22827*s1^4+260601*s1^3+32377*s1^2-661225*s1+41324)*w11-89859*s1^4-138589*s1^3
     -15103*s1^2-172645*s1-161062)*w3+((36735*s1^4-212215*s1^3-177669*s1^2+172489*s1-35138)*w11
     +(260997*s1^4-1150171*s1^3-369435*s1^2+3778687*s1+116644)))*w2+(((-127848*s1^4+169352*s1^3
     +652112*s1^2-102712*s1-185512)*w11+(127974*s1^4-939906*s1^3-379258*s1^2+2335762*s1
     -46904))*w3+((-23838*s1^4+309986*s1^3-92406*s1^2-1133546*s1+36616)*w11-1068936*s1^4
     +1460008*s1^3+4433616*s1^2-1410904*s1-1274152)))*r1+((((-195525*s1^4+67925*s1^3+850113*s1^2
     +334609*s1-280082)*w11+(187308*s1^4-115060*s1^3-597432*s1^2+10384*s1+217822))*w3+((4032*s1^4
     -22392*s1^3-107304*s1^2+90348*s1+37914)*w11-921921*s1^4+2149257*s1^3+4222185*s1^2-4122459*s1
     -1122594))*w2+(((-164097*s1^4+523955*s1^3+24249*s1^2-952463*s1+429526)*w11-409431*s1^4
     +344971*s1^3+1036299*s1^2-1593625*s1-585772)*w3+((-76461*s1^4-395175*s1^3+304161*s1^2
     +700557*s1-286308)*w11-1581657*s1^4+947199*s1^3+3937989*s1^2-1451703*s1+589710))))*r2
     +((((80730*s1^4-665746*s1^3-73932*s1^2+1312662*s1+127774)*w11+(1056820*s1^4-202572*s1^3
     -3583458*s1^2+1418884*s1+769546))*w3+((-88756*s1^4-804940*s1^3+472434*s1^2+1875756*s1
     -72962)*w11+(647954*s1^4+268414*s1^3-1179004*s1^2-976810*s1-2960578)))*w2+(((-720002*s1^4
     -256422*s1^3+2280186*s1^2+396070*s1-538592)*w11-1591038*s1^4+1928734*s1^3+4907478*s1^2
     -2444070*s1-2390224)*w3+((-829138*s1^4-125582*s1^3+2468786*s1^2-50698*s1-573184)*w11
     +(1159414*s1^4+3185074*s1^3-4888614*s1^2-4914594*s1+174992))))*r1+(((657227*s1^4+279689*s1^3
     -1980387*s1^2-688533*s1+277360)*w11-2392489*s1^4+572473*s1^3+7777517*s1^2-2534653*s1
     -4508152)*w3+((-1276047*s1^4+240711*s1^3+4216239*s1^2+396861*s1-1608864)*w11-3705801*s1^4
     -2099955*s1^3+13189605*s1^2+3761703*s1-3083784))*w2+((-681592*s1^4+1153864*s1^3+2063822*s1^2
     -2873476*s1-1806514)*w11-1478774*s1^4+2007478*s1^3+6560796*s1^2-6900102*s1-2407042)*w3
     +(-1688346*s1^4+1737714*s1^3+5980524*s1^2-4094970*s1-1941654)*w11-4245384*s1^4-2038608*s1^3
     +13170366*s1^2+5617524*s1-337986;
      
c05:=((((((246940*s1^4-333060*s1^3-551763*s1^2+891242*s1-153327)*w11-1138874*s1^4+595672*s1^3
     +3854631*s1^2-1342352*s1-1452033)*w3+((160134*s1^4+136904*s1^3-961503*s1^2-486584*s1
     +917829)*w11+(1877172*s1^4-1536524*s1^3-4923435*s1^2+4088546*s1-112167)))*w2+(((372172*s1^4
     -233240*s1^3-1245810*s1^2+548680*s1+458454)*w11-1241680*s1^4+1696464*s1^3+3103056*s1^2
     -4654760*s1+196680)*w3+((-794928*s1^4+736912*s1^3+2177520*s1^2-2032408*s1-127944)*w11
     -365244*s1^4-547976*s1^3+2730486*s1^2+1925000*s1-3035274)))*r1+((((36528*s1^4+25058*s1^3
     -115560*s1^2-48692*s1+15060)*w11-882816*s1^4+1118590*s1^3+1714119*s1^2-3363976*s1
     +1106589)*w3+((-949344*s1^4+1018710*s1^3+2854797*s1^2-2670228*s1-672837)*w11+(63624*s1^4
     -498498*s1^3-162360*s1^2+1306272*s1+111672)))*w2+(((218196*s1^4-376508*s1^3-267993*s1^2
     +1029644*s1-513315)*w11-1782198*s1^4+538648*s1^3+7012071*s1^2-1402786*s1-3861099)*w3
     +((-543030*s1^4+53088*s1^3+1891305*s1^2-8718*s1-1519761)*w11+(3074676*s1^4-2183412*s1^3
     -8671641*s1^2+5470212*s1+888261)))))*r2+(((((-48556*s1^4+420636*s1^3-258598*s1^2-1137962*s1
     +897352)*w11+(2493520*s1^4-1291652*s1^3-8529408*s1^2+2759442*s1+2002838))*w3+((450728*s1^4
     +95244*s1^3-1392840*s1^2-845626*s1+1385242)*w11+(1255468*s1^4-868564*s1^3-6157086*s1^2
     +2319334*s1+1770024)))*w2+(((-378992*s1^4+43012*s1^3+1430886*s1^2-564984*s1-175186)*w11
     +(994024*s1^4-2551620*s1^3-2224226*s1^2+8107904*s1-3722410))*w3+((-404984*s1^4+506204*s1^3
     +1383834*s1^2-1971656*s1+826218)*w11+(2413360*s1^4-2452308*s1^3-7017354*s1^2+8801536*s1
     -4748746))))*r1+((((853340*s1^4-677766*s1^3-2287167*s1^2+1832420*s1-554171)*w11+(175648*s1^4
     +2000834*s1^3-1417449*s1^2-7365908*s1+3493347))*w3+((259968*s1^4-552534*s1^3-484419*s1^2
     +2029440*s1-1347651)*w11+(2287428*s1^4-3038442*s1^3-5449455*s1^2+3614688*s1+488433)))*w2
     +(((61300*s1^4+233792*s1^3+304056*s1^2-1244174*s1-1386510)*w11+(191224*s1^4-1279080*s1^3
     +2699598*s1^2+3038002*s1-2952532))*w3+((1280208*s1^4-1978104*s1^3-3217950*s1^2+4716222*s1
     -1409532)*w11-3578916*s1^4+3608616*s1^3+16629888*s1^2-9556470*s1-10372758)))))*I
     +(((((63818*s1^4+104252*s1^3-241995*s1^2-225778*s1+78255)*w11-265760*s1^4+359700*s1^3
     +1257861*s1^2-1060444*s1-1011021)*w3+((41736*s1^4+70868*s1^3-62745*s1^2-321212*s1-88191)*w11
     -78474*s1^4-1130668*s1^3+161337*s1^2+2986654*s1+409167))*w2+(((-98864*s1^4+73776*s1^3
     -960*s1^2-151144*s1+467256)*w11-206228*s1^4-419936*s1^3+948222*s1^2+956956*s1-531102)*w3
     +((117564*s1^4+292544*s1^3-330174*s1^2-793340*s1-68874)*w11-1336368*s1^4+848848*s1^3
     +3049728*s1^2-1682824*s1+849816)))*r1+((((-349536*s1^4+58058*s1^3+939081*s1^2-63206*s1
     +23529)*w11+(385836*s1^4-171094*s1^3-1320528*s1^2+356488*s1+513348))*w3+((-78060*s1^4
     -28830*s1^3+411480*s1^2+116340*s1-350568)*w11-215160*s1^4+1294854*s1^3-1517703*s1^2
     -3163314*s1+3404445))*w2+(((100974*s1^4-609364*s1^3-458967*s1^2+1867780*s1+1225041)*w11
     -530640*s1^4+1065988*s1^3+1905123*s1^2-2964874*s1-1035837)*w3+((-204864*s1^4+159588*s1^3
     +668217*s1^2-612150*s1-183711)*w11+(1732434*s1^4-2785332*s1^3-7704411*s1^2+8159844*s1
     +7381737)))))*r2+((((131608*s1^4-75020*s1^3-378444*s1^2-138230*s1-128134)*w11+(234484*s1^4
     -1707004*s1^3-635146*s1^2+5518494*s1+1459652))*w3+((933428*s1^4-949748*s1^3-3575286*s1^2
     +2468858*s1+1802460)*w11-669520*s1^4-1131588*s1^3+4671228*s1^2+4245290*s1-5743070))*w2
     +(((168640*s1^4-3580*s1^3-873574*s1^2-91836*s1-35578)*w11-2829784*s1^4-355132*s1^3
     +10582086*s1^2+2467268*s1-4598390)*w3+((-463480*s1^4+343428*s1^3+932754*s1^2-346444*s1
     +27670)*w11-5759552*s1^4+1585484*s1^3+22013802*s1^2-1337252*s1-7565010)))*r1+(((-482476*s1^4
     +334822*s1^3+1891077*s1^2-577066*s1-217341)*w11-2721136*s1^4+1022802*s1^3+9485289*s1^2
     -153538*s1-5999081)*w3+((-2275200*s1^4+31098*s1^3+8609571*s1^2+342654*s1-4507479)*w11
     +(4154172*s1^4-2584758*s1^3-15925899*s1^2+4369266*s1+2601159)))*w2+((-1339432*s1^4
     +737304*s1^3+5151486*s1^2-899794*s1-3350432)*w11-1595924*s1^4+3812072*s1^3+4012140*s1^2
     -10260866*s1-181830)*w3+(-718212*s1^4+630432*s1^3+2069628*s1^2-1750254*s1-1788666)*w11
     -6918384*s1^4+4333032*s1^3+24601302*s1^2-14268474*s1-12277584;
      
c06:=((((((288084*s1^4+8911*s1^3-972525*s1^2-111848*s1+68298)*w11-319968*s1^4+313313*s1^3
     +979561*s1^2-208120*s1-83424)*w3+((-209112*s1^4-196117*s1^3+719867*s1^2+380180*s1+95196)*w11
     +(967164*s1^4+261943*s1^3-3134021*s1^2-1310672*s1-864534)))*w2+(((123960*s1^4-102214*s1^3
     -405254*s1^2+92576*s1+65496)*w11-878592*s1^4-178024*s1^3+3284952*s1^2+345224*s1-98736)*w3
     +((-199776*s1^4-185816*s1^3+793768*s1^2+451096*s1+429648)*w11+(557304*s1^4+796378*s1^3
     -1985654*s1^2-1517912*s1-679536))))*r1+((((-88530*s1^4+56072*s1^3+293756*s1^2-111682*s1
     -173730)*w11-147642*s1^4-778481*s1^3+799447*s1^2+1477036*s1+1321188)*w3+((-491634*s1^4
     +112497*s1^3+1834305*s1^2-188628*s1-294360)*w11+(427482*s1^4-209748*s1^3-1612248*s1^2
     +616110*s1+854370)))*w2+(((426360*s1^4+60115*s1^3-1395713*s1^2-288398*s1+38082)*w11
     +(1556148*s1^4-2078417*s1^3-6634529*s1^2+5605666*s1+5400384))*w3+((87876*s1^4-155715*s1^3
     -667347*s1^2+24426*s1+1160388)*w11+(1799424*s1^4-167013*s1^3-5588649*s1^2-1276638*s1
     -557238)))))*r2+(((((-256800*s1^4-312068*s1^3+481904*s1^2+1089914*s1+783432)*w11-339476*s1^4
     +797834*s1^3+2123430*s1^2-3302866*s1-3381656)*w3+((7076*s1^4-764746*s1^3+76690*s1^2
     +2824914*s1-120096)*w11-2446512*s1^4+1332876*s1^3+7953040*s1^2-5209598*s1-2302992))*w2
     +(((780688*s1^4-1048750*s1^3-2619510*s1^2+2915948*s1+1718728)*w11+(563544*s1^4+2207834*s1^3
     -1227902*s1^2-8538236*s1-929496))*w3+((1288032*s1^4-1532442*s1^3-4959506*s1^2+4885324*s1
     +3402576)*w11+(1897384*s1^4+3936874*s1^3-7866574*s1^2-14380932*s1+4859088))))*r1
     +((((805832*s1^4+303167*s1^3-2909237*s1^2-1207926*s1+1310928)*w11+(282480*s1^4-1664223*s1^3
     -1888799*s1^2+6751162*s1+1620564))*w3+((-827268*s1^4+896319*s1^3+3835575*s1^2-3367098*s1
     -2816208)*w11+(7204164*s1^4-6417741*s1^3-21851841*s1^2+14903658*s1+8199708)))*w2
     +(((266760*s1^4+356634*s1^3-335810*s1^2-1011350*s1-1225152)*w11+(4275172*s1^4-1643708*s1^3
     -15148408*s1^2+6063618*s1+7004448))*w3+((2398596*s1^4-171012*s1^3-6885600*s1^2-1582770*s1
     +570624)*w11+(1065504*s1^4-1431342*s1^3+1134870*s1^2+4198194*s1-3630000))))))*I
     +(((((-288648*s1^4+151129*s1^3+947369*s1^2-268658*s1-470328)*w11+(494472*s1^4-52547*s1^3
     -1213575*s1^2-501974*s1+11154))*w3+((351552*s1^4-180481*s1^3-947053*s1^2+5414*s1+248358)*w11
     +(880968*s1^4-549703*s1^3-3512575*s1^2+1832930*s1+2308548)))*w2+(((-380256*s1^4+12520*s1^3
     +1086696*s1^2+310120*s1+48)*w11+(1110120*s1^4-477730*s1^3-3622322*s1^2+774356*s1
     +1581624))*w3+((-206520*s1^4+144746*s1^3+888266*s1^2-577372*s1-699600)*w11-2481600*s1^4
     +658504*s1^3+7224712*s1^2+788392*s1-829488)))*r1+((((-246906*s1^4+26411*s1^3+603251*s1^2
     +374594*s1+238656)*w11+(120054*s1^4-126280*s1^3-343948*s1^2+74558*s1+37818))*w3+((83718*s1^4
     +63732*s1^3-275952*s1^2-134142*s1-20574)*w11-3405006*s1^4+520575*s1^3+10587951*s1^2
     +562914*s1-2120844))*w2+(((-111012*s1^4-264229*s1^3+98099*s1^2+569648*s1-40200)*w11
     +(23364*s1^4+56749*s1^3+586465*s1^2-905300*s1-648846))*w3+((530244*s1^4-343233*s1^3
     -1507605*s1^2+334884*s1+731742)*w11-336996*s1^4+627*s1^3-1381413*s1^2-389796*s1
     +1051644))))*r2+((((627988*s1^4-258274*s1^3-2178574*s1^2+495582*s1+985840)*w11+(661352*s1^4
     -815328*s1^3-2710556*s1^2+2120658*s1+2187664))*w3+((555384*s1^4+116352*s1^3-2638084*s1^2
     -457954*s1+1236744)*w11+(1972676*s1^4-45370*s1^3-6199310*s1^2-1133706*s1+3914712)))*w2
     +(((208136*s1^4+466698*s1^3-847550*s1^2-1704456*s1-17816)*w11-157216*s1^4+484342*s1^3
     -313970*s1^2-188976*s1+1680296)*w3+((547496*s1^4+169898*s1^3-2374718*s1^2-1204560*s1
     +1775040)*w11-466560*s1^4-1483134*s1^3+1830058*s1^2+6502216*s1+2595024)))*r1+(((-2880*s1^4
     -545463*s1^3-143095*s1^2+1957844*s1+1113012)*w11+(2515568*s1^4+820061*s1^3-9526319*s1^2
     -4762296*s1+7190040))*w3+((1125108*s1^4-145053*s1^3-4295169*s1^2+648048*s1+3014052)*w11
     +(968748*s1^4+2142789*s1^3-3073587*s1^2-9561948*s1-2319504)))*w2+((14012*s1^4+619592*s1^3
     +183124*s1^2-2132634*s1+500424)*w11-1338480*s1^4-386430*s1^3+2977414*s1^2+2091166*s1
     +3385800)*w3+(-1030392*s1^4+318846*s1^3+4042698*s1^2-1669998*s1-1244232)*w11+3083652*s1^4
     -1141272*s1^3-10114500*s1^2+4004814*s1+4253304;
      
c07:=((((((44976*s1^4+202634*s1^3-282841*s1^2-419180*s1+156489)*w11-275704*s1^4-13156*s1^3
     +1208009*s1^2+52470*s1-492591)*w3+((72208*s1^4-248880*s1^3-104769*s1^2+433942*s1-139569)*w11
     +(569360*s1^4+730818*s1^3-3326169*s1^2-1195876*s1+2168529)))*w2+(((109280*s1^4+27560*s1^3
     -446758*s1^2-94308*s1+134370)*w11-817872*s1^4-852896*s1^3+3438688*s1^2+2151248*s1-948552)*w3
     +((-537136*s1^4-290016*s1^3+2413824*s1^2+678896*s1-972120)*w11-9328*s1^4+833712*s1^3
     -684222*s1^2-1461196*s1+913770)))*r1+((((63472*s1^4-30312*s1^3-309498*s1^2+86644*s1
     +176838)*w11-970948*s1^4-641322*s1^3+4582347*s1^2+1354364*s1-2083257)*w3+((-527076*s1^4
     -369270*s1^3+2032173*s1^2+1088076*s1-364947)*w11+(71016*s1^4+273768*s1^3+122298*s1^2
     -933372*s1-685674)))*w2+(((-49852*s1^4+301554*s1^3-28875*s1^2-534820*s1+221793)*w11
     -2094796*s1^4+721908*s1^3+7957257*s1^2-2679490*s1-5930529)*w3+((-140964*s1^4-370584*s1^3
     +791583*s1^2+101670*s1-1078671)*w11+(383988*s1^4+911394*s1^3-2979603*s1^2-1292148*s1
     +2550273)))))*r2+(((((256784*s1^4-276*s1^3-966374*s1^2+60240*s1+920532)*w11-2162320*s1^4
     +1167536*s1^3+8271108*s1^2-2574456*s1-4802498)*w3+((115000*s1^4-1029168*s1^3+57996*s1^2
     +2446000*s1-296062)*w11-2918672*s1^4+3025764*s1^3+10067314*s1^2-4083752*s1-3544036))*w2
     +(((729584*s1^4-754336*s1^3-3054522*s1^2+2075424*s1+1756018)*w11-2545568*s1^4+724392*s1^3
     +8825030*s1^2-186216*s1-3405846)*w3+((1803184*s1^4-1272600*s1^3-6933686*s1^2+2392024*s1
     +3698942)*w11-1931968*s1^4+801024*s1^3+6534606*s1^2-1481728*s1-1056542)))*r1+((((-245360*s1^4
     -781788*s1^3+1056441*s1^2+1922596*s1-332665)*w11+(2519572*s1^4-817740*s1^3-8556053*s1^2
     +121792*s1+2339513))*w3+((-1720332*s1^4+571884*s1^3+6543717*s1^2-475488*s1-3260973)*w11
     +(1660032*s1^4-4566012*s1^3-8484003*s1^2+12635964*s1+4660359)))*w2+(((138304*s1^4+50652*s1^3
     -132416*s1^2-598544*s1-1646398)*w11+(2469632*s1^4-6429192*s1^3-8219574*s1^2+14341184*s1
     +3978040))*w3+((-589800*s1^4+12216*s1^3+1273686*s1^2-121944*s1-861552)*w11+(1664784*s1^4
     -4241820*s1^3-3745632*s1^2+8069160*s1-2879382))))))*I+(((((184396*s1^4-109472*s1^3
     -855113*s1^2+272322*s1+447501)*w11-854172*s1^4+86042*s1^3+2862167*s1^2+453640*s1-101013)*w3
     +((-422420*s1^4+31734*s1^3+1514613*s1^2+183472*s1-211623)*w11+(249700*s1^4+600468*s1^3
     +284427*s1^2-2339810*s1-2047551)))*w2+(((306480*s1^4-156832*s1^3-903280*s1^2+48688*s1
     -127896)*w11-690184*s1^4+462176*s1^3+3057362*s1^2-1046100*s1-1453650)*w3+((-86024*s1^4
     -165240*s1^3-88530*s1^2+702652*s1+675762)*w11+(1632752*s1^4-801504*s1^3-5084112*s1^2
     +361328*s1-239448))))*r1+((((188848*s1^4-41514*s1^3-354387*s1^2-233420*s1-434181)*w11
     +(51040*s1^4-11220*s1^3-255882*s1^2+43648*s1+149490))*w3+((-54888*s1^4+86124*s1^3
     +149142*s1^2-135720*s1+24606)*w11+(2110152*s1^4-1628682*s1^3-7357119*s1^2+2374548*s1
     +1198923)))*w2+(((-356672*s1^4+288864*s1^3+1014075*s1^2-938246*s1-482913)*w11-1089352*s1^4
     -288222*s1^3+3508857*s1^2+1601336*s1+239415)*w3+((-689832*s1^4+51942*s1^3+2750979*s1^2
     +114312*s1-808203)*w11-826848*s1^4-946572*s1^3+2918223*s1^2+2085534*s1-2633301))))*r2
     +((((376864*s1^4-89264*s1^3-1610592*s1^2+68472*s1+669594)*w11-506208*s1^4-1251572*s1^3
     +1160062*s1^2+4019432*s1+2297872)*w3+((-53152*s1^4+316380*s1^3-237502*s1^2-923584*s1
     +872152)*w11-224600*s1^4-3009792*s1^3+694272*s1^2+8651392*s1+1156706))*w2+(((153672*s1^4
     +1018360*s1^3-868166*s1^2-2955448*s1+61018)*w11+(665768*s1^4-1814176*s1^3-2577138*s1^2
     +5883456*s1+2282982))*w3+((832360*s1^4+1364016*s1^3-3965742*s1^2-4265168*s1+2714834)*w11
     +(1864792*s1^4-5230056*s1^3-6152222*s1^2+14149096*s1+5029802))))*r1+(((344672*s1^4
     -1104900*s1^3-1069963*s1^2+2858264*s1+1160545)*w11+(2575540*s1^4+1433388*s1^3-11641443*s1^2
     -5303276*s1+7989245))*w3+((1492716*s1^4-1232532*s1^3-6094485*s1^2+3625980*s1+3117183)*w11
     -2235816*s1^4+5716788*s1^3+6429489*s1^2-13351536*s1-5082495))*w2+((348856*s1^4-68184*s1^3
     -1266822*s1^2-82304*s1+687620)*w11+(2219272*s1^4+384252*s1^3-7690892*s1^2-1506824*s1
     +3632882))*w3+(-670296*s1^4+1128204*s1^3+2238060*s1^2-1344816*s1-1356498)*w11+7076784*s1^4
     +304920*s1^3-27386238*s1^2-2604888*s1+6891324;
      
c08:=((((((22488*s1^4-139337*s1^3+63297*s1^2+512707*s1-454910)*w11-137852*s1^4+269203*s1^3
     +256047*s1^2-376101*s1+1066494)*w3+((36104*s1^4+84141*s1^3-164739*s1^2-577175*s1-2786)*w11
     +(284680*s1^4-1067649*s1^3-336831*s1^2+3412739*s1-1791790)))*w2+(((54640*s1^4-103466*s1^3
     -75906*s1^2+186918*s1-423468)*w11-408936*s1^4+1021592*s1^3+168696*s1^2-3483040*s1
     +2576552)*w3+((-268568*s1^4+632712*s1^3+342696*s1^2-2009824*s1+1014104)*w11-4664*s1^4
     -510642*s1^3+323070*s1^2+2646710*s1-60676)))*r1+((((31736*s1^4-61326*s1^3-91638*s1^2
     +180148*s1+77560)*w11-485474*s1^4+1255749*s1^3+614427*s1^2-4416775*s1+1182104)*w3
     +((-263538*s1^4+536943*s1^3+167673*s1^2-1594197*s1+1754148)*w11+(35508*s1^4-14982*s1^3
     +258786*s1^2+129492*s1-1073556)))*w2+(((-24926*s1^4-135069*s1^3+166485*s1^2+606881*s1
     -408100)*w11+(2901778*s1^4-610203*s1^3-11735823*s1^2+791087*s1+7414484))*w3+((1186074*s1^4
     -879813*s1^3-4481541*s1^2+1880877*s1+2795280)*w11+(191994*s1^4-1105005*s1^3-193611*s1^2
     +3146385*s1-2732796)))))*r2+(((((-315722*s1^4-269464*s1^3+1231176*s1^2+1107030*s1-708774)*w11
     +(23830*s1^4+1257310*s1^3-1152638*s1^2-3096900*s1+2809134))*w3+((234106*s1^4-791326*s1^3
     -723506*s1^2+1725628*s1+1217194)*w11-2376258*s1^4+3571968*s1^3+7199864*s1^2-8068330*s1
     -2610270))*w2+(((-47792*s1^4-708614*s1^3+643306*s1^2+1947018*s1-36192)*w11-724480*s1^4
     +4191874*s1^3+815082*s1^2-11129670*s1+2260752)*w3+((60264*s1^4-2114922*s1^3+466718*s1^2
     +5855198*s1+1320)*w11-3279544*s1^4+5002042*s1^3+9011786*s1^2-10781734*s1+352904)))*r1
     +((((-517400*s1^4+502547*s1^3+1332499*s1^2-1149881*s1+1262428)*w11+(4092*s1^4-4409691*s1^3
     +1461845*s1^2+11993201*s1-1998876))*w3+((110688*s1^4+2167455*s1^3-809313*s1^2-6010197*s1
     +613632)*w11+(160908*s1^4-2862453*s1^3+777051*s1^2+8477799*s1+7598448)))*w2+(((128010*s1^4
     -440130*s1^3+90734*s1^2+892856*s1-756906)*w11+(438086*s1^4-2281136*s1^3-1605604*s1^2
     +4285094*s1+5690894))*w3+((470706*s1^4+599496*s1^3-2162436*s1^2-1401174*s1+3574530)*w11
     +(3064842*s1^4-1072698*s1^3-6263202*s1^2+926376*s1-2117082))))))*I+(((((92198*s1^4
     -156349*s1^3-265821*s1^2+446553*s1+244608)*w11-427086*s1^4+498289*s1^3+584331*s1^2
     -1390169*s1+1004080)*w3+((-211210*s1^4+283083*s1^3+314817*s1^2-926123*s1+209200)*w11
     +(124850*s1^4+19503*s1^3+619971*s1^2+136609*s1-2674892)))*w2+(((153240*s1^4-95576*s1^3
     -252408*s1^2+200080*s1-121016)*w11-345092*s1^4+519970*s1^3+982146*s1^2-1400586*s1-844536)*w3
     +((-43012*s1^4-17442*s1^3-182682*s1^2-28622*s1+749008)*w11+(816376*s1^4-611160*s1^3
     -1412664*s1^2+1895696*s1+470888))))*r1+((((94424*s1^4-9867*s1^3-51381*s1^2+99055*s1
     -147422)*w11+(25520*s1^4-56034*s1^3-67254*s1^2+88*s1-306680))*w3+((-27444*s1^4-6438*s1^3
     +79686*s1^2+135288*s1+37548)*w11+(1055076*s1^4-854403*s1^3-2483085*s1^2+1655775*s1
     +1133286)))*w2+(((-357844*s1^4-56271*s1^3+1309641*s1^2+676873*s1-571178)*w11-544676*s1^4
     +721017*s1^3+432795*s1^2-2218183*s1+2323970)*w3+((-344916*s1^4+554763*s1^3+606705*s1^2
     -1745733*s1+244398)*w11-413424*s1^4+216645*s1^3+3219249*s1^2+181929*s1-2789094))))*r2
     +((((-168258*s1^4-414622*s1^3+755286*s1^2+1365832*s1-94762)*w11+(412998*s1^4+964988*s1^3
     -2884700*s1^2-3043934*s1+4409530))*w3+((-206166*s1^4-196404*s1^3-200420*s1^2+773446*s1
     +1679910)*w11-764858*s1^4+2465690*s1^3+2553550*s1^2-6752960*s1+1520566))*w2+(((-120180*s1^4
     -201958*s1^3+411250*s1^2+976126*s1-767132)*w11-134364*s1^4+1105750*s1^3+417606*s1^2
     -4816582*s1-1250420)*w3+((18628*s1^4-410446*s1^3+25618*s1^2+2169502*s1-1254068)*w11
     +(1410372*s1^4+853722*s1^3-3346318*s1^2-5323666*s1-1310868))))*r1+(((8706*s1^4-67863*s1^3
     +158113*s1^2+24019*s1+138174)*w11-600050*s1^4+512501*s1^3+2996125*s1^2+1191487*s1
     -4611266)*w3+((-388098*s1^4-126897*s1^3+2125263*s1^2-373971*s1-2268114)*w11-2072202*s1^4
     +1104609*s1^3+5885649*s1^2-361845*s1-790086))*w2+((-19046*s1^4+819020*s1^3+650200*s1^2
     -2019914*s1-2011958)*w11-2124474*s1^4-1550274*s1^3+9679142*s1^2+6349772*s1-8596566)*w3
     +(-915486*s1^4+1377618*s1^3+3943170*s1^2-3070188*s1-3515490)*w11-434214*s1^4-6031740*s1^3
     +7950096*s1^2+15634014*s1-15225870;
      
c09:=((((((335*s1^4+70533*s1^2+71873*s1-143746)*w11+(425007*s1^4-1555675*s1^2+144353*s1
     -288706))*w3+((-168403*s1^4+481159*s1^2-192453*s1+384906)*w11-288497*s1^4+1367597*s1^2
     +213609*s1-427218))*w2+(((-117666*s1^4+410210*s1^2-60454*s1+120908)*w11-214544*s1^4
     +1063392*s1^2+205216*s1-410432)*w3+((-16112*s1^4+237440*s1^2+172992*s1-345984)*w11
     +(594814*s1^4-1854622*s1^2+524634*s1-1049268))))*r1+((((-1684*s1^4-27146*s1^2-33882*s1
     +67764)*w11-364727*s1^4+1659581*s1^2+200673*s1-401346)*w3+((26499*s1^4+147675*s1^2+253671*s1
     -507342)*w11+(140580*s1^4-653862*s1^2-91542*s1+183084)))*w2+(((16753*s1^4+142835*s1^2
     +209847*s1-419694)*w11+(204655*s1^4-1015399*s1^2-196779*s1+393558))*w3+((15741*s1^4
     -228261*s1^2-165297*s1+330594)*w11-889647*s1^4+4087611*s1^2+529023*s1-1058046))))*r2
     +(((((103366*s1^4-92948*s1^3-141286*s1^2+607246*s1-452628)*w11+(81304*s1^4+531192*s1^3
     -607436*s1^2-712396*s1-1302880))*w3+((491416*s1^4-12680*s1^3-1863132*s1^2+480260*s1
     +1253888)*w11+(631718*s1^4-396404*s1^3-831030*s1^2+2912174*s1-3094404)))*w2+(((203950*s1^4
     +94116*s1^3-1026698*s1^2-255526*s1+1139324)*w11+(626798*s1^4+557492*s1^3-2273906*s1^2
     -2594302*s1+1056684))*w3+((-303430*s1^4-8948*s1^3+498882*s1^2+278318*s1+706164)*w11
     -128098*s1^4+1377044*s1^3-1424946*s1^2-3921662*s1+959020)))*r1+((((274381*s1^4+373426*s1^3
     -1729635*s1^2-860065*s1+1613366)*w11-1223233*s1^4-236258*s1^3+2910435*s1^2+2594801*s1
     -122694)*w3+((933525*s1^4+340530*s1^3-2878779*s1^2-1579401*s1+704358)*w11+(1711413*s1^4
     +2505690*s1^3-10094271*s1^2-6475557*s1+8032926)))*w2+(((-375964*s1^4+362248*s1^3+103872*s1^2
     -912928*s1+1435536)*w11+(1021526*s1^4+526460*s1^3-6237726*s1^2-2205962*s1+9588172))*w3
     +((-315006*s1^4+1010292*s1^3-207546*s1^2-3511278*s1+592212)*w11+(3272148*s1^4+3009336*s1^3
     -15061992*s1^2-12684936*s1+13637712))))))*I+(((((5553*s1^4-142457*s1^2-120245*s1
     +240490)*w11-251185*s1^4+1787709*s1^2+782969*s1-1565938)*w3+((-216211*s1^4+1215391*s1^2
     +350547*s1-701094)*w11+(464321*s1^4-2251337*s1^2-394053*s1+788106)))*w2+(((124256*s1^4
     -861168*s1^2-364144*s1+728288)*w11-10890*s1^4+558866*s1^2+515306*s1-1030612)*w3
     +((-184414*s1^4+884134*s1^2+146478*s1-292956)*w11+(1083808*s1^4-6173200*s1^2-1837968*s1
     +3675936))))*r1+((((248435*s1^4-1267145*s1^2-273405*s1+546810)*w11-173008*s1^4+671506*s1^2
     -20526*s1+41052)*w3+((54648*s1^4-129822*s1^2+88770*s1-177540)*w11+(348315*s1^4-3704085*s1^2
     -2310825*s1+4621650)))*w2+(((-622915*s1^4+1077048*s1^3+1467367*s1^2-2460357*s1-105510)*w11
     -423467*s1^4+2606879*s1^2+913011*s1-1826022)*w3+((-216513*s1^4+1346037*s1^2+479985*s1
     -959970)*w11+(221661*s1^4+3949176*s1^3-3812193*s1^2-10823901*s1+5851098)))))*r2
     +((((-259484*s1^4+176104*s1^3+379952*s1^2-322296*s1+201688)*w11+(915546*s1^4-539444*s1^3
     -1403722*s1^2+746554*s1-623092))*w3+((-762866*s1^4-341212*s1^3+2949090*s1^2+1479358*s1
     -2176428)*w11+(2306932*s1^4+1065688*s1^3-9172920*s1^2-4673296*s1+7342472)))*w2
     +(((-922134*s1^4+50884*s1^3+2914706*s1^2+15814*s1-1688164)*w11+(707342*s1^4-1178116*s1^3
     -1399490*s1^2+1897194*s1+3711236))*w3+((-1216646*s1^4+58564*s1^3+4489602*s1^2-616234*s1
     -3470788)*w11+(3643802*s1^4-745868*s1^3-10791798*s1^2-1891282*s1+9591468))))*r1
     +(((786325*s1^4-12730*s1^3-2504379*s1^2-247325*s1+1546242)*w11-1646843*s1^4+962830*s1^3
     +5143809*s1^2-5376481*s1-2657182)*w3+((-105465*s1^4-336510*s1^3-153345*s1^2+31809*s1
     +3291006)*w11-3551955*s1^4+619806*s1^3+10296033*s1^2+1343991*s1-7535286))*w2+((328030*s1^4
     +402460*s1^3-1370910*s1^2-2356210*s1+1429940)*w11+(22352*s1^4+254320*s1^3-1001220*s1^2
     +692516*s1+606408))*w3+(615648*s1^4+270336*s1^3-2240436*s1^2-602844*s1+776952)*w11
     -3969570*s1^4+339900*s1^3+8333490*s1^2-1630530*s1+6347220;
      
c10:=((((((22823*s1^4-14247*s1^3-221383*s1^2+64894*s1+539861)*w11+(287155*s1^4-398849*s1^3
     -141097*s1^2+633688*s1-1278431))*w3+((-132299*s1^4+104585*s1^3+248817*s1^2-109248*s1
     -112733)*w11-3817*s1^4+554257*s1^3-1078935*s1^2-1089594*s1+3458213))*w2+(((-63026*s1^4
     +78478*s1^3-71242*s1^2-63128*s1+500626)*w11-623480*s1^4+660000*s1^3+3122944*s1^2-2174392*s1
     -3944864)*w3+((-284680*s1^4+114976*s1^3+1569504*s1^2-597384*s1-2175328)*w11+(590150*s1^4
     -388586*s1^3-1480050*s1^2+566280*s1+1044626))))*r1+((((30052*s1^4+27704*s1^3-127146*s1^2
     -49692*s1+131476)*w11-850201*s1^4+436447*s1^3+3513345*s1^2-1430088*s1-3830761)*w3
     +((-237039*s1^4+323037*s1^3+1624095*s1^2-1259148*s1-2346267)*w11+(176088*s1^4-526416*s1^3
     -788502*s1^2+1474176*s1+620004)))*w2+(((-8173*s1^4+51535*s1^3-25509*s1^2-196284*s1
     +436799)*w11-842743*s1^4-1440329*s1^3+2861595*s1^2+3068934*s1-1096051)*w3+((483783*s1^4
     -655239*s1^3-1698363*s1^2+1340970*s1+615279)*w11-697653*s1^4+1420287*s1^3+628947*s1^2
     -3179220*s1+3864399))))*r2+(((((-252380*s1^4+43678*s1^3+622062*s1^2-42490*s1-390894)*w11
     +(558450*s1^4+320688*s1^3-2813972*s1^2+110614*s1+3390716))*w3+((-377082*s1^4+103752*s1^3
     +852748*s1^2-36494*s1+401340)*w11+(3300652*s1^4-1336058*s1^3-12838842*s1^2+4022598*s1
     +6401762)))*w2+(((-481998*s1^4-362802*s1^3+1694182*s1^2+746704*s1-932050)*w11+(3470402*s1^4
     -635770*s1^3-13120842*s1^2+424984*s1+8722686))*w3+((-1685618*s1^4-150254*s1^3+6068058*s1^2
     +342144*s1-3656710)*w11+(4057194*s1^4-248418*s1^3-16149874*s1^2-2757016*s1+10111278))))*r1
     +((((662187*s1^4-84639*s1^3-2998043*s1^2-536336*s1+2541177)*w11-3177911*s1^4+290455*s1^3
     +12235179*s1^2+23232*s1-8812969)*w3+((1564599*s1^4+265245*s1^3-5993883*s1^2-980532*s1
     +4615989)*w11-2913801*s1^4-1792527*s1^3+8450673*s1^2+4125660*s1+334257))*w2+(((-140606*s1^4
     +121276*s1^3+1400556*s1^2-723774*s1-1607824)*w11-160908*s1^4-461274*s1^3-392062*s1^2
     -1451362*s1+2553210)*w3+((-268524*s1^4-217494*s1^3+840966*s1^2+500514*s1+1141686)*w11
     -1845822*s1^4+3686628*s1^3+8261484*s1^2-13888182*s1-1219680)))))*I+(((((97751*s1^4
     +47825*s1^3-390671*s1^2-56830*s1+328691)*w11-678271*s1^4+876909*s1^3+2907641*s1^2-2806628*s1
     -2139247)*w3+((-427421*s1^4+463151*s1^3+1596075*s1^2-1384452*s1-987581)*w11+(589171*s1^4
     -1603195*s1^3-2422563*s1^2+4470114*s1+1485715)))*w2+(((277496*s1^4-389232*s1^3-1068784*s1^2
     +1196680*s1+481520)*w11-355982*s1^4-110858*s1^3+1455278*s1^2-1628*s1-1135310)*w3
     +((-227426*s1^4+556586*s1^3+852594*s1^2-1528356*s1-404138)*w11+(1900184*s1^4-2325488*s1^3
     -6469584*s1^2+6709032*s1+2211440))))*r1+((((342859*s1^4-564883*s1^3-1106457*s1^2+1540638*s1
     +235081)*w11-147488*s1^4+194216*s1^3+234630*s1^2-384120*s1+303688)*w3+((27204*s1^4
     -18120*s1^3+3126*s1^2-27732*s1-47064)*w11+(1403391*s1^4-1231131*s1^3-5599077*s1^2+4400154*s1
     +2724777)))*w2+(((96289*s1^4+262397*s1^3-790047*s1^2-163104*s1+489643)*w11-968143*s1^4
     +1448359*s1^3+4226871*s1^2-4466286*s1-3421033)*w3+((-561429*s1^4+434709*s1^3+2240733*s1^2
     -1432530*s1-1749099)*w11-191763*s1^4-29271*s1^3-768603*s1^2+3401904*s1-646173))))*r2
     +((((-368330*s1^4-149428*s1^3+1446728*s1^2+263646*s1-1043960)*w11+(700960*s1^4-600742*s1^3
     -4251134*s1^2+2146918*s1+4871022))*w3+((-174472*s1^4-472042*s1^3+261198*s1^2+1984962*s1
     -197414)*w11+(2586438*s1^4-324876*s1^3-10572128*s1^2-2452898*s1+8512896)))*w2+(((-452030*s1^4
     -3406*s1^3+2208754*s1^2+257692*s1-2226654)*w11+(2739446*s1^4-1547762*s1^3-9045530*s1^2
     +2416188*s1+3081350))*w3+((-1367238*s1^4+320490*s1^3+5418490*s1^2-485156*s1-3923598)*w11
     +(2205850*s1^4-45182*s1^3-7966182*s1^2-3189228*s1+5567618))))*r1+(((103001*s1^4+137861*s1^3
     -902391*s1^2-848526*s1+1285753)*w11-1616439*s1^4+789657*s1^3+7092085*s1^2-4290902*s1
     -5739195)*w3+((1015863*s1^4-1266381*s1^3-2369253*s1^2+1627074*s1-1065417)*w11+(224829*s1^4
     -1633995*s1^3+474309*s1^2+6293166*s1-3525159)))*w2+((400920*s1^4+546702*s1^3-956774*s1^2
     -2792342*s1+292362)*w11-1124750*s1^4+760672*s1^3+4533144*s1^2-3630858*s1-5312692)*w3
     +(1230438*s1^4-295944*s1^3-4025736*s1^2+57354*s1+1254132)*w11-3136320*s1^4-1974522*s1^3
     +19591770*s1^2+1643202*s1-23596254;
      
c11:=((((((9246*s1^4-131096*s1^3-131010*s1^2+347977*s1+274343)*w11+(738320*s1^4-267498*s1^3
     -2534774*s1^2+653191*s1+651079))*w3+((-364520*s1^4+224830*s1^3+1446026*s1^2-578295*s1
     -765023)*w11-26554*s1^4-228712*s1^3-680570*s1^2+405273*s1+2086007))*w2+(((-219880*s1^4
     +29652*s1^3+767668*s1^2-80570*s1-169802)*w11-392568*s1^4+1272656*s1^3+1559448*s1^2
     -2785552*s1-2204840)*w3+((-201928*s1^4+479120*s1^3+887176*s1^2-884112*s1-1384600)*w11
     +(1391192*s1^4-903892*s1^3-5489924*s1^2+2126190*s1+3213518))))*r1+((((54388*s1^4-1886*s1^3
     -217090*s1^2-56130*s1+201376)*w11-1143208*s1^4+1206722*s1^3+4492906*s1^2-2284491*s1
     -3947713)*w3+((138996*s1^4+596442*s1^3-519618*s1^2-1288749*s1-558855)*w11-69168*s1^4
     -505890*s1^3+473286*s1^2+1306074*s1-284460))*w2+(((76868*s1^4-108460*s1^3-475640*s1^2
     +358479*s1+432047)*w11+(2075414*s1^4-1123342*s1^3-6852824*s1^2+1310991*s1+290213))*w3
     +((578058*s1^4+189546*s1^3-1522188*s1^2-1161447*s1-619677)*w11-1056660*s1^4+507276*s1^3
     +2615976*s1^2-1016169*s1+794343))))*r2+(((((-141030*s1^4+169088*s1^3+380486*s1^2-310950*s1
     -203580)*w11+(1814374*s1^4-1531060*s1^3-5902598*s1^2+4143292*s1+689694))*w3+((145650*s1^4
     +640284*s1^3-410370*s1^2-1416756*s1-862334)*w11+(557674*s1^4-1961640*s1^3-3912114*s1^2
     +6913042*s1+2752268)))*w2+(((209332*s1^4+339488*s1^3-968132*s1^2-908630*s1+1158762)*w11
     +(268428*s1^4-1117904*s1^3-2789324*s1^2+3423018*s1+3173178))*w3+((23740*s1^4+861192*s1^3
     +511260*s1^2-2878058*s1-441754)*w11-499764*s1^4-2610264*s1^3+434124*s1^2+6325650*s1
     +722354)))*r1+((((41238*s1^4-124704*s1^3-323094*s1^2+275067*s1-314297)*w11+(131626*s1^4
     +58476*s1^3+2350590*s1^2-1162403*s1-4547983))*w3+((231018*s1^4-650088*s1^3-1964190*s1^2
     +2543259*s1+1920327)*w11+(5551986*s1^4-394020*s1^3-20211246*s1^2+387783*s1+11169411)))*w2
     +(((243274*s1^4-1074672*s1^3+66942*s1^2+2485804*s1-673342)*w11-1320990*s1^4+3256044*s1^3
     +4600398*s1^2-9273066*s1-3282136)*w3+((2086110*s1^4-1164780*s1^3-7028838*s1^2+2169042*s1
     +3672216)*w11-496254*s1^4-1003728*s1^3+1130118*s1^2+3273996*s1+3537138)))))*I
     +(((((156682*s1^4-16326*s1^3-593128*s1^2-140971*s1+528311)*w11-303732*s1^4+948112*s1^3
     +607860*s1^2-1738979*s1-925771)*w3+((-396692*s1^4+535024*s1^3+1231220*s1^2-966441*s1
     -932129)*w11-85382*s1^4-1458842*s1^3+1075052*s1^2+3662505*s1-798941))*w2+(((136776*s1^4
     -331568*s1^3-211944*s1^2+563968*s1+187208)*w11-488620*s1^4+64020*s1^3+1773376*s1^2+509014*s1
     -1661198)*w3+((-39668*s1^4+496132*s1^3-129208*s1^2-1217958*s1+182974)*w11+(1742312*s1^4
     -2120272*s1^3-4863848*s1^2+3644256*s1+2806760))))*r1+((((274846*s1^4-480326*s1^3-671968*s1^2
     +1003695*s1+226567)*w11-299288*s1^4+163702*s1^3+1019150*s1^2-369138*s1-339020)*w3
     +((118380*s1^4-52002*s1^3-480198*s1^2+156246*s1+222432)*w11+(868890*s1^4-1030458*s1^3
     -1871496*s1^2+632907*s1+2043195)))*w2+(((189904*s1^4-690242*s1^3-359410*s1^2+1973265*s1
     -142463)*w11-366718*s1^4+1624700*s1^3+675070*s1^2-3361281*s1-1207327)*w3+((-559746*s1^4
     +644556*s1^3+1887402*s1^2-1027323*s1-1667589)*w11+(222288*s1^4-2200638*s1^3-1277694*s1^2
     +7207101*s1+2177637)))))*r2+((((316998*s1^4-309236*s1^3-794646*s1^2+492120*s1+308282)*w11
     -133454*s1^4+2594488*s1^3-1379954*s1^2-6328474*s1+1737704)*w3+((358454*s1^4+344112*s1^3
     -762606*s1^2-1453990*s1-778832)*w11-971274*s1^4+757668*s1^3+402762*s1^2-1031760*s1
     +3479122))*w2+(((352648*s1^4-870056*s1^3-389288*s1^2+1637150*s1-180286)*w11-3035568*s1^4
     +2536712*s1^3+8485296*s1^2-5724678*s1-848426)*w3+((272952*s1^4-524352*s1^3-238512*s1^2
     +297846*s1+850954)*w11-4771328*s1^4+5369664*s1^3+11977128*s1^2-11719322*s1+1272266)))*r1
     +(((-598264*s1^4+959496*s1^3+1317192*s1^2-2079433*s1+40357)*w11-785928*s1^4-1230108*s1^3
     +2665344*s1^2+1080651*s1+3929761)*w3+((-1578708*s1^4+762792*s1^3+4717968*s1^2-2057331*s1
     +501759)*w11+(4264788*s1^4-6076620*s1^3-11756184*s1^2+14058099*s1+2206017)))*w2
     +((-894018*s1^4-318636*s1^3+2482626*s1^2+881478*s1+918700)*w11-1600874*s1^4-1318416*s1^3
     +5966466*s1^2+3723280*s1-2100670)*w3+(6138*s1^4-1521696*s1^3-1077186*s1^2+4910400*s1
     +2496582)*w11-1626042*s1^4-3880140*s1^3+9768594*s1^2+7330950*s1- 179124;

phi:=[ c01, c02, c03, c04, c05, c06, c07, c08, c09, c10, c11];


==> sicsymbolic_11c.txt <==
w6:=sqrt(6);
w66:=sqrt(66);

I:=sqrt(-1);

t1:=sqrt(-(1/2*(-10*w6+31)));
t2:=w66*I*(3-w6)/6;

// t3 is a root of the polynomial f(z)=z^5-(w66+1)*z^4+(w66-4)*z^3+(20*w66-63)*z^2+(33*w66-393)*z+35*w66-331
w5:=sqrt(5);
s3:=I*sqrt((w5+5)/8);
s1:=((1/2*(2205*w5+255)*s3+1/4*(3045*w5-5591))*w66+1/2*(13475*w5+4565)*s3+1/4*(-5005*w5+196339))^(1/5);
t3:=(((-992118218718999426*w5*w66-6807766393823715254*w5+754771247567575322*w66
     +6666585601989428038)*s3-329436314658742315*w5*w66-170563586642770805*w5-86062825145230255*w66
     +33020700247824314795)*s1^4+((-5536671804422620950*w5*w66-37521360979610416260*w5
     -5310425887854575070*w66-44533321065439642480)*s3+(4144517164288331248*w5*w66
     +64015044994526742347*w5-31498530480477478110*w66+50532815516299346065))*s1^3
     +((78227445452117492168*w5*w66+669080647625013950942*w5-66675189713152161020*w66
     -477558206828504035630)*s3+(42756820787148605995*w5*w66+550321432727088027775*w5
     -198683987132768998795*w66+1107101196802129262855))*s1^2+24091508165811086196020*s1
     +24091508165811086196020*w66+24091508165811086196020)/120457540829055430980100;

t4:=sqrt(-(1/19*(7*w6+16)*t1*t2-11/4));
t5:=sqrt(-((1/2*(13*w6+33)*t2*t1+1/4*(17*w6+133))*t4+1/76*(340*w6+731)*t2*t1+1/8*(132*w6-99)));

c01:=((((((83884*w66+3190516)*w6+(230256*w66+8475624))*t3^4+((-1995868*w66-7157332)*w6
     -5346912*w66-19592808)*t3^3+((901936*w66-55032396)*w6+(2229984*w66-146034864))*t3^2
     +((34472672*w66-66620012)*w6+(92777832*w66-158993712))*t3+((25777200*w66-228024060)*w6
     +(67744152*w66-601524792)))*t2+(((101300*w66+103400)*w6-242100*w66-2546940)*t3^4
     +((-515804*w66-6997496)*w6+(2537604*w66+18768156))*t3^3+((402536*w66+21029844)*w6-1529376*w66
     +2100516)*t3^2+((-1969628*w66+89022428)*w6-25684944*w66-135009996)*t3+((-18857724*w66
     -15571776)*w6+(18781824*w66+240173076))))*t1+((((-20748*w66-409032)*w6-380076*w66
     -2873484)*t3^4+((-6916*w66-725344)*w6+(2588028*w66+22754172))*t3^3+((2310400*w66+24894180)*w6
     +(3750144*w66+25742796))*t3^2+((-8301404*w66-39533756)*w6-34767720*w66-337518660)*t3
     +((-24601732*w66-170099248)*w6-17224944*w66-233562516))*t2+(((206378*w66+7536122)*w6
     -527592*w66-9557988)*t3^4+((-4870194*w66-18282066)*w6+(7391304*w66+41223996))*t3^3
     +((1241232*w66-135410682)*w6+(1839048*w66+145900392))*t3^2+((90039404*w66-81824754)*w6
     -130653348*w66-337937952)*t3+((65435240*w66-498776410)*w6-42843708*w66+562822788))))*t4
     +(((((-40230*w66-2875110)*w6-123060*w66-7098360)*t3^4+((1755478*w66+4904902)*w6+(4402260*w66
     +13435920))*t3^3+((-1299568*w66+52663758)*w6-3035280*w66+126686940)*t3^2+((-32398708*w66
     +93139958)*w6-79458756*w66+205571436)*t3+((-22661072*w66+269755222)*w6-53829660*w66
     +645041760))*t2+(((31204*w66+1136806)*w6-263994*w66+1632774)*t3^4+((-674148*w66-2304522)*w6
     +(545274*w66+18616026))*t3^3+((-275820*w66-24201540)*w6-1791096*w66-108130374)*t3^2
     +((14280478*w66-5619768)*w6+(28306932*w66-306653622))*t3+((12180802*w66-54157862)*w6
     +(78507624*w66-52396014))))*t1+((((-1064*w66+1857934)*w6-202806*w66+4142646)*t3^4
     +((-608988*w66+1718778)*w6-222186*w66+19194066)*t3^3+((-2468328*w66-66513072)*w6-7024224*w66
     -201021786)*t3^2+((27235930*w66-34738080)*w6+(64448304*w66-279008274))*t3+((48037054*w66
     +69499606)*w6+(147803280*w66+187554510)))*t2+(((-150993*w66-201267)*w6+(345306*w66
     -1083456))*t3^4+((475969*w66+8100631)*w6-719910*w66-20841480)*t3^3+((999248*w66-16997343)*w6
     -1837452*w66+81137562)*t3^2+((3259868*w66-129510403)*w6-16637274*w66+427640334)*t3
     +((2009896*w66-194524451)*w6-67145658*w66+188278068)))))*t5+(((((322*w66+352308)*w6-23584*w66
     +891264)*t3^4+((-367896*w66-1656864)*w6-904376*w66-3238224)*t3^3+((805068*w66-2121768)*w6
     +(2534752*w66-6229872))*t3^2+((7368408*w66+9725232)*w6+(19640808*w66+4696032))*t3
     +((3840776*w66-33587136)*w6+(11710204*w66-104779224)))*t2+(((70114*w66-389004)*w6+(210122*w66
     +728508))*t3^4+((273020*w66-1445400)*w6-972356*w66-11435424)*t3^3+((-2268816*w66+5258616)*w6
     -1749308*w66+10081368)*t3^2+((-9503428*w66+60686208)*w6+(1289376*w66+145823304))*t3
     +((-3017982*w66+154607772)*w6-14457476*w66+53787096)))*t1+((((-184566*w66-1386924)*w6
     -477470*w66-2344980)*t3^4+((1560204*w66+12845976)*w6+(2861324*w66+28571136))*t3^3
     +((-454936*w66-6616104)*w6+(2136740*w66-20841480))*t3^2+((-12872348*w66-113873232)*w6
     -13766640*w66-318240120)*t3+((14833718*w66+114261972)*w6+(34822820*w66+26860680)))*t2
     +(((-72523*w66+736098)*w6+(646228*w66-366168))*t3^4+((-689700*w66-601920)*w6-315172*w66
     -23540088)*t3^3+((3176382*w66-7019892)*w6-14036440*w66+25054920)*t3^2+((18396180*w66
     -39400680)*w6-34166484*w66+517420464)*t3+((14006344*w66-129608424)*w6-56829190*w66
     +559898460))))*t4+((((158319*w66-572814)*w6+(363354*w66-1310364))*t3^4+((363270*w66
     -4062960)*w6+(821700*w66-9405000))*t3^3+((-3905430*w66+14289660)*w6-8768856*w66
     +34272216)*t3^2+((-20100432*w66+101640132)*w6-46844412*w66+226825632)*t3+((-13806930*w66
     +229586940)*w6-31429242*w66+528092532))*t2+(((187110*w66+742500)*w6+(183777*w66
     +2053458))*t3^4+((-929082*w66-10336788)*w6-2103552*w66-14568048)*t3^3+((-2019600*w66
     +2896740)*w6+(1427514*w66-2039004))*t3^2+((5838162*w66+154474848)*w6+(25251996*w66
     +114445584))*t3+((-13486605*w66+25588530)*w6-24208272*w66-323079768)))*t1+(((269762*w66
     +3187668)*w6+(713469*w66+8325306))*t3^4+((-3244934*w66-21987636)*w6-8554560*w66
     -58386240)*t3^3+((2251576*w66-6011676)*w6+(6318906*w66-10375596))*t3^2+((41311434*w66
     +177270456)*w6+(106278324*w66+461251296))*t3+((-17698595*w66-362374650)*w6-51588192*w66
     -974222568))*t2+(1/2*(-331265*w66+3354450)*w6+(361779*w66+1967526))*t3^4+((-1467389*w66
     -356136)*w6-1714218*w66-16801092)*t3^3+((8234809*w66-7813674)*w6-6232380*w66-26070660)*t3^2
     +((32950104*w66-167460414)*w6+(21928698*w66+295527672))*t3+(14869723*w66-444627018)*w6
     -32511831*w66-131809194;
      
c02:=((((((125864*w66+687836)*w6+(287928*w66+1627872))*t3^4+((-787396*w66-7924584)*w6
     -1771968*w66-17731272)*t3^3+((-207628*w66+6421608)*w6-747288*w66+11094648)*t3^2+((4352164*w66
     +90168236)*w6+(10398744*w66+203361696))*t3+((-18179764*w66-70469696)*w6-43755336*w66
     -185996184))*t2+(((251476*w66+543004)*w6+(97392*w66-2469852))*t3^4+((-930428*w66-13820532)*w6
     +(998916*w66-4137936))*t3^3+((-1573760*w66+23911140)*w6-1129044*w66+71560104)*t3^2
     +((-2283616*w66+211463956)*w6-32047596*w66+203141796)*t3+((-36787616*w66+13282676)*w6
     -68447796*w66+40832616)))*t1+((((102980*w66+759620)*w6-118560*w66-1049940)*t3^4+((-717820*w66
     -6347900)*w6+(684684*w66+5793936))*t3^3+((-959424*w66-6025356)*w6-467172*w66-1202928)*t3^2
     +((9681032*w66+95623428)*w6+(2678316*w66+18920124))*t3+((15982344*w66+157310956)*w6
     +(52320300*w66+406797600)))*t2+(((105108*w66+630762)*w6+(887148*w66+3696792))*t3^4
     +((-349182*w66-4123988)*w6-6375792*w66-65712108)*t3^3+((-2302382*w66-13508088)*w6
     +(3527388*w66+115315332))*t3^2+((5774062*w66+90689698)*w6+(32098068*w66+778643712))*t3
     +((-27679010*w66-157113660)*w6-59789124*w66+196283604))))*t4+(((((-168680*w66+216610)*w6
     -395076*w66+284556)*t3^4+((241630*w66+8343620)*w6+(707196*w66+19858524))*t3^3+((1870734*w66
     -23794344)*w6+(4066008*w66-52774428))*t3^2+((7086802*w66-179207682)*w6+(14654280*w66
     -404028660))*t3+((37897638*w66-7689088)*w6+(86467872*w66+3775068)))*t2+(((-184962*w66
     +40392)*w6-804540*w66-3215190)*t3^4+((504000*w66+10272350)*w6+(3919806*w66+46267584))*t3^3
     +((1262762*w66-27684162)*w6+(5007750*w66-40213800))*t3^2+((5344358*w66-186085768)*w6
     -17394234*w66-665474106)*t3+((31196642*w66-51694962)*w6+(76762026*w66-100319076))))*t1
     +((((-366738*w66-1419072)*w6-1128372*w66-6112338)*t3^4+((1860252*w66+21759218)*w6
     +(6541890*w66+67260000))*t3^3+((2496410*w66-17842710)*w6+(7232958*w66-15134868))*t3^2
     +((-11575978*w66-336749692)*w6-53199582*w66-936857358)*t3+((15787214*w66-203788794)*w6
     +(31621890*w66-458763360)))*t2+(((155116*w66-4023041)*w6-605226*w66+1641486)*t3^4
     +((2344657*w66-1261942)*w6+(1045722*w66+34042338))*t3^3+((-6120489*w66+80696154)*w6
     +(5638896*w66-116006286))*t3^2+((-50050313*w66+356687133)*w6+(23140860*w66-768181590))*t3
     +((-88175865*w66+279192650)*w6+(133648584*w66-167360094))))))*t5+(((((57604*w66-402864)*w6
     +(151448*w66-1001088))*t3^4+((325800*w66-665280)*w6+(781220*w66-2147640))*t3^3+((-2066670*w66
     +4750020)*w6-5141752*w66+13414632)*t3^2+((-9965460*w66+43859640)*w6-25401508*w66
     +113676288)*t3+((-3306376*w66+134780976)*w6-8333380*w66+346962000))*t2+(((27280*w66
     -572880)*w6+(184052*w66+185328))*t3^4+((508046*w66+1054284)*w6-230692*w66-6593928)*t3^3
     +((-1907158*w66+4125528)*w6-3665398*w66+2798268)*t3^2+((-10995666*w66+25921896)*w6
     -6993184*w66+123911304)*t3+((-2528438*w66+129953208)*w6-7760368*w66+164508168)))*t1
     +((((-202008*w66-912912)*w6-455468*w66-1113552)*t3^4+((894026*w66+9638244)*w6+(1162420*w66
     +18534120))*t3^3+((2411138*w66+1314192)*w6+(7582786*w66-2876676))*t3^2+((-4094462*w66
     -127070328)*w6+(6441304*w66-298396824))*t3+((6888678*w66-55792968)*w6+(17700856*w66
     -291936216)))*t2+(((137522*w66-787512)*w6-211508*w66-60192)*t3^4+((551760*w66-2783880)*w6
     +(800470*w66+13003980))*t3^3+((-4058571*w66+14118786)*w6-143792*w66-41986428)*t3^2
     +((-21394494*w66+99800844)*w6+(15419602*w66-117685392))*t3+((-6815072*w66+299590632)*w6
     +(2613754*w66-298948584)))))*t4+((((-203034*w66-89496)*w6-516648*w66-206712)*t3^4
     +((480462*w66+9833868)*w6+(1191858*w66+24851772))*t3^3+((2765523*w66-16069878)*w6
     +(7228554*w66-39858984))*t3^2+((7656348*w66-161434548)*w6+(19397982*w66-414442512))*t3
     +((13760952*w66-178507692)*w6+(35839722*w66-451353672)))*t2+(((164670*w66+493020)*w6
     +(143682*w66+2893968))*t3^4+((-695739*w66-8752986)*w6-2828496*w66-15952464)*t3^3
     +((-1899084*w66+5504994)*w6+(3678477*w66-12562902))*t3^2+((1844205*w66+133149060)*w6
     +(43840830*w66+96479460))*t3+((-16684767*w66+15347772)*w6-13003584*w66-452491776)))*t1
     +(((232598*w66+173052)*w6+(614802*w66+1745568))*t3^4+((-340993*w66-9095262)*w6-1905624*w66
     -26966016)*t3^3+((-4947676*w66+2368806)*w6-10679007*w66-5864958)*t3^2+((-5452753*w66
     +196378908)*w6+(4787886*w66+481393044))*t3+((-18645517*w66+155744292)*w6-41639640*w66
     +214283520))*t2+((294899*w66+1121076)*w6+(115368*w66-1557468))*t3^4+((-1450669*w66
     -16325826)*w6+(650199*w66-4841694))*t3^3+(1/2*(-3298229*w66+36605514)*w6-2000757*w66
     +44940852)*t3^2+((42218*w66+174848982)*w6-32155695*w66+113537160)*t3+(-7214680*w66
     +160179690)*w6-29307861*w66+264310596;
      
c03:=((((((-117972*w66-2856808)*w6-319680*w66-7900800)*t3^4+((2116380*w66+10290160)*w6
     +(5805984*w66+27899616))*t3^3+((-543588*w66+42685568)*w6-1823040*w66+116807520)*t3^2
     +((-36087540*w66-29385780)*w6-97542144*w66-55994976)*t3+((-24922508*w66+132347688)*w6
     -66958560*w66+390096960))*t2+(((150372*w66-1226192)*w6-237660*w66+607200)*t3^4+((427212*w66
     -6098752)*w6+(525012*w66+14096808))*t3^3+((-2250420*w66+42037600)*w6+(1631268*w66
     -49413408))*t3^2+((-19893876*w66+196323996)*w6+(8902668*w66-296221068))*t3+((-48000052*w66
     +80783472)*w6+(45958404*w66-108236304))))*t1+((((232028*w66-746928)*w6+(120156*w66
     +409944))*t3^4+((-212876*w66-12069104)*w6-670092*w66-7757928)*t3^3+((-2282964*w66
     +46304824)*w6-448020*w66+10271400)*t3^2+((-13703788*w66+274817748)*w6+(3783660*w66
     +116167140))*t3+((-53255860*w66+75984040)*w6-15926484*w66-15002856))*t2+(((-411046*w66
     -8731184)*w6+(347928*w66+14280552))*t3^4+((6178078*w66+31159392)*w6-9876960*w66
     -38272080)*t3^3+((-1790598*w66+119717708)*w6+(13677264*w66-173122224))*t3^2+((-92749450*w66
     -20007570)*w6+(133855152*w66-511692192))*t3+((-54595322*w66+471330112)*w6+(88330848*w66
     -1316439168)))))*t4+(((((113062*w66+4692108)*w6+(258156*w66+10882464))*t3^4+((-3318370*w66
     -12979960)*w6-7704372*w66-30017928)*t3^3+((2730822*w66-71299192)*w6+(6334740*w66
     -166150920))*t3^2+((56371990*w66-73149690)*w6+(131613156*w66-168055236))*t3+((49731742*w66
     -276172072)*w6+(116454468*w66-639301608)))*t2+(((-84680*w66+63140)*w6-578250*w66
     +1490280)*t3^4+((129212*w66+4104408)*w6+(1016142*w66+32462628))*t3^3+((823104*w66
     -11737484)*w6+(3891510*w66-120956880))*t3^2+((4106236*w66-79659756)*w6+(30232314*w66
     -659483154))*t3+((20107088*w66+11810612)*w6+(140338122*w66-49093572))))*t1+((((-361760*w66
     +266000)*w6-1186854*w66+623124)*t3^4+((1034360*w66+21058080)*w6+(3679806*w66+70363764))*t3^3
     +((2075940*w66-62087060)*w6+(6447042*w66-200573652))*t3^2+((10555792*w66-386137152)*w6
     +(28502850*w66-1278086490))*t3+((77296028*w66+5247572)*w6+(246233958*w66+10267752)))*t2
     +(((-162887*w66-7727148)*w6+(641022*w66+6109488))*t3^4+((5439035*w66+20461100)*w6-4887522*w66
     -38174268)*t3^3+((-6759003*w66+103773098)*w6-4362210*w66-59013240)*t3^2+((-82886189*w66
     +227887539)*w6+(59977338*w66+408820302))*t3+((-76434815*w66+532726370)*w6+(5361990*w66
     -11010120))))))*t5+(((((147558*w66+333432)*w6+(418704*w66+894696))*t3^4+((-521958*w66
     -7450872)*w6-1414424*w66-20781816)*t3^3+((-2095398*w66+4399428)*w6-6041288*w66+12995928)*t3^2
     +((575116*w66+126631164)*w6+(1716*w66+353044824))*t3+((-9005240*w66+83342160)*w6-25953620*w66
     +241802880))*t2+(((111122*w66+366828)*w6-25410*w66+1320000)*t3^4+((-392502*w66-5048868)*w6
     -1030370*w66-2258520)*t3^3+((-1521234*w66+1012704)*w6+(3162346*w66-11832876))*t3^2
     +((112838*w66+72966432)*w6+(20592660*w66-59784780))*t3+((-6432734*w66+36720024)*w6
     +(5566264*w66-256849824))))*t1+((((163666*w66-1246476)*w6+(188214*w66-3079824))*t3^4
     +((847514*w66-3092364)*w6+(2288246*w66+446424))*t3^3+((-5822626*w66+16256856)*w6-9996622*w66
     +32300532)*t3^2+((-26075486*w66+162322776)*w6-54166644*w66+237214164)*t3+((-14686658*w66
     +370296168)*w6-21692224*w66+717207744))*t2+(((444543*w66+850212)*w6-1356828*w66-1702932)*t3^4
     +((-1372503*w66-21365652)*w6+(3033008*w66+58960572))*t3^3+((-6599175*w66+14790930)*w6
     +(21797864*w66-54029844))*t3^2+((-3157990*w66+362663070)*w6+(37912182*w66-998031012))*t3
     +((-28332040*w66+267026760)*w6+(93425090*w66-907193760)))))*t4+((((-220023*w66+359568)*w6
     -496770*w66+1007820)*t3^4+((-74763*w66+7485588)*w6-375582*w66+15969492)*t3^3+((5105463*w66
     -11648538)*w6+(12067962*w66-26758512))*t3^2+((15729306*w66-178074666)*w6+(39188394*w66
     -400361544))*t3+((10113996*w66-312557256)*w6+(20941038*w66-757507608)))*t2+(((-236016*w66
     -1018314)*w6-898557*w66-2040588)*t3^4+((1130976*w66+12260754)*w6+(2739957*w66+41323788))*t3^3
     +((2328942*w66-3528162)*w6+(13215345*w66-23246190))*t3^2+((-4809255*w66-158690070)*w6
     +(8140770*w66-662796090))*t3+((13983123*w66-33104808)*w6+(56416932*w66-464211792))))*t1
     +(((-507756*w66-1254)*w6-1443753*w66+579348)*t3^4+((416860*w66+18615630)*w6+(756561*w66
     +51847884))*t3^3+((10040626*w66-20702286)*w6+(29715981*w66-63664326))*t3^2+((26912607*w66
     -360303042)*w6+(83916882*w66-1052912322))*t3+((43016893*w66-389657928)*w6+(117660996*w66
     -1265115456)))*t2+(1/2*(959937*w66+3902448)*w6-266475*w66-4420350)*t3^4+(1/2*(-4431427*w66
     -49460268)*w6+(4570203*w66+27955422))*t3^3+(1/2*(-9328297*w66+21409542)*w6-6159021*w66
     +5447376)*t3^2+((6615477*w66+314834883)*w6-62982777*w66-172653228)*t3+(-30105614*w66
     +77454564)*w6+24964005*w66+655001820;
      
c04:=((((((-50276*w66-890804)*w6-101280*w66-2021640)*t3^4+((649912*w66+3594568)*w6
     +(1435896*w66+7423584))*t3^3+((314648*w66+14569872)*w6+(660936*w66+35194704))*t3^2
     +((-11593728*w66-28994872)*w6-26754984*w66-53916936)*t3+((-10432252*w66-3779908)*w6
     -30873432*w66-46506768))*t2+(((207164*w66+3236816)*w6+(40524*w66+936276))*t3^4+((-2634844*w66
     -15968656)*w6-797544*w66-4148496)*t3^3+((462244*w66-34926144)*w6-700128*w66-20624472)*t3^2
     +((37904052*w66+97719028)*w6+(19731624*w66+72502056))*t3+((7143592*w66-203629052)*w6
     +(27809628*w66+110832612))))*t1+((((94316*w66-1338056)*w6-113316*w66-8347764)*t3^4
     +((824828*w66-1634608)*w6+(6177432*w66+21953208))*t3^3+((-1544244*w66+39182864)*w6
     -5075280*w66+142164840)*t3^2+((-27364180*w66+88481100)*w6-121097184*w66+81194904)*t3
     +((-47573568*w66+25642628)*w6-109087284*w66+497594724))*t2+(((158422*w66+485298)*w6
     -502056*w66-5449884)*t3^4+((-728156*w66-9282944)*w6+(4718916*w66+34204104))*t3^3
     +((-688028*w66+14018048)*w6+(2890812*w66+58000008))*t3^2+((848540*w66+130370020)*w6
     -69804708*w66-399195852)*t3+((-44712206*w66-195537474)*w6+(96146916*w66+974679024)))))*t4
     +(((((-110954*w66-19726)*w6-230820*w66+36840)*t3^4+((276520*w66+5824900)*w6+(542268*w66
     +12132192))*t3^3+((995676*w66-13552916)*w6+(2019396*w66-30551256))*t3^2+((2813668*w66
     -109588008)*w6+(6931788*w66-230014788))*t3+((31880178*w66+81794482)*w6+(71187576*w66
     +196073724)))*t2+(((-147760*w66-1796850)*w6-734430*w66-10200630)*t3^4+((1531994*w66
     +10506716)*w6+(8359968*w66+53617872))*t3^3+((211778*w66+16658752)*w6-1239312*w66
     +95710032)*t3^2+((-20824202*w66-92416918)*w6-109941432*w66-334277328)*t3+((-3765406*w66
     +61209456)*w6-16113678*w66+550811778)))*t1+((((-320416*w66-1876554)*w6-1072398*w66
     -8820522)*t3^4+((1790750*w66+18200480)*w6+(7851864*w66+66246996))*t3^3+((1261334*w66
     -7082744)*w6+(2009592*w66+20968248))*t3^2+((-8113418*w66-194018842)*w6-64868052*w66
     -588576528)*t3+((33731270*w66+85497720)*w6+(78959706*w66+490302714)))*t2+(((542431*w66
     +2765279)*w6-399342*w66-77748)*t3^4+((-2867708*w66-30829172)*w6+(841890*w66+19813200))*t3^3
     +((-4940190*w66-403370)*w6+(4175934*w66-43696884))*t3^2+((25672648*w66+478360872)*w6
     +(11617626*w66-384613086))*t3+((-75868083*w66-235297007)*w6+(48202164*w66-253083534))))))*t5
     +(((((-55394*w66-414216)*w6-142868*w66-1027752)*t3^4+((460418*w66+3803712)*w6+(1157112*w66
     +9728928))*t3^3+((74020*w66-319440)*w6+(250932*w66-1331352))*t3^2+((-4803724*w66-42236436)*w6
     -11737704*w66-109751136)*t3+((4367570*w66+32899020)*w6+(10334984*w66+69108336)))*t2
     +(((214544*w66+438636)*w6+(50710*w66+149160))*t3^4+((-557062*w66-9231288)*w6-93390*w66
     -1639440)*t3^3+((-3620474*w66+2999964)*w6-1388640*w66-4700520)*t3^2+((-2464220*w66
     +160149660)*w6+(1208724*w66+44315436))*t3+((-11051018*w66+137562348)*w6+(6323834*w66
     +93044556))))*t1+((((189012*w66+328548)*w6+(100358*w66+85272))*t3^4+((-539486*w66-8823144)*w6
     -361494*w66-5748336)*t3^3+((-2511382*w66+9527892)*w6-288648*w66+15664968)*t3^2+((-4450636*w66
     +132866316)*w6-5874876*w66+57877116)*t3+((-21108810*w66+44153340)*w6-28727582*w66
     -95231268))*t2+(((-123937*w66-805068)*w6+(129998*w66-102828))*t3^4+((939037*w66+8266368)*w6
     -275880*w66-6771600)*t3^3+((345686*w66-2237136)*w6-1764378*w66+14197788)*t3^2+((-8792630*w66
     -96953010)*w6-5996628*w66+120800328)*t3+((6983317*w66+26380398)*w6+(14382544*w66
     +339964416)))))*t4+((((262497*w66+385308)*w6+(615660*w66+797940))*t3^4+((-744369*w66
     -12567456)*w6-1681986*w66-29400624)*t3^3+((-3866088*w66+11837628)*w6-9153546*w66
     +29648916)*t3^2+((-4203534*w66+213064434)*w6-11461392*w66+502982172)*t3+((-14073585*w66
     +203554890)*w6-33951822*w66+491925852))*t2+(((-146751*w66+1175526)*w6-714945*w66+667260)*t3^4
     +((-842754*w66+2308284)*w6+(40425*w66+24520320))*t3^3+((5587923*w66-13036518)*w6
     +(16526334*w66-26121744))*t3^2+((23994828*w66-148536828)*w6+(42187266*w66-573932106))*t3
     +((12508254*w66-347400504)*w6+(47767269*w66-789569154))))*t1+(((-558353*w66+836418)*w6
     -1593549*w66+534204)*t3^4+((-148770*w66+18998100)*w6+(1165365*w66+59740560))*t3^3
     +((12762585*w66-29287170)*w6+(32544150*w66-69521760))*t3^2+((39672684*w66-441841884)*w6
     +(83334114*w66-1228883634))*t3+((50719094*w66-573148224)*w6+(140556585*w66-1304981370)))*t2
     +(1/2*(-646855*w66-840180)*w6+(176814*w66+2569446))*t3^4+(1/2*(1713591*w66+30366864)*w6
     -2403291*w66-14641704)*t3^3+((4577100*w66-17474490)*w6+(1609509*w66-14585274))*t3^2
     +((8205549*w66-245230359)*w6+(35372832*w66+109658538))*t3+1/2*(34580095*w66-520040070)*w6
     +11336787*w66-152026182;
      
c05:=((((((32136*w66+966124)*w6+(88632*w66+2328168))*t3^4+((-701532*w66-3116248)*w6
     -1669752*w66-7744728)*t3^3+((506616*w66-13370396)*w6+(934344*w66-32346384))*t3^2
     +((11134740*w66-8002020)*w6+(26077248*w66-10803528))*t3+((10694576*w66-38466516)*w6
     +(23158152*w66-93439632)))*t2+(((-166452*w66-2127928)*w6-369192*w66+702372)*t3^4
     +((1911888*w66+12865732)*w6+(596076*w66+19560024))*t3^3+((-284724*w66+17002964)*w6
     +(2208648*w66-73121268))*t3^2+((-26013372*w66-107604288)*w6+(23288220*w66-358711980))*t3
     +((10285924*w66+211936956)*w6+(82704000*w66-54494220))))*t1+((((199044*w66-4035904)*w6
     +(538080*w66-5320380))*t3^4+((1956240*w66-5782460)*w6+(1578900*w66-24548760))*t3^3
     +((-3310788*w66+112683908)*w6-5851392*w66+191693052)*t3^2+((-60379644*w66+324765024)*w6
     -82190124*w66+735651804)*t3+((-95456380*w66+286660220)*w6-192174360*w66+271102260))*t2
     +(((1368*w66+3168022)*w6-232788*w66+7401108)*t3^4+((-1467522*w66-470668)*w6-4864380*w66
     -3473580)*t3^3+((348840*w66-75630830)*w6+(10366476*w66-144842016))*t3^2+((33762582*w66
     -163312182)*w6+(106283568*w66-488034228))*t3+((39154212*w66-234894682)*w6+(159759372*w66
     -474373152)))))*t4+(((((29640*w66+1776370)*w6+(54492*w66+3915288))*t3^4+((-1315098*w66
     -4883152)*w6-2851224*w66-10035876)*t3^3+((1337460*w66-27084770)*w6+(2923932*w66
     -62065572))*t3^2+((23492538*w66-28327998)*w6+(52092468*w66-72712968))*t3+((15713068*w66
     -156165218)*w6+(35285772*w66-355682052)))*t2+(((157350*w66+1564310)*w6+(450792*w66
     +3719298))*t3^4+((-1494390*w66-11334290)*w6-4198098*w66-34299672)*t3^3+((63702*w66
     -6708592)*w6-219228*w66-3291882)*t3^2+((17362812*w66+107522118)*w6+(51802266*w66
     +423228234))*t3+((-12189114*w66-136129136)*w6-48663324*w66-385059906)))*t1+((((8550*w66
     +3969290)*w6+(104652*w66+10426098))*t3^4+((-2707842*w66-7162658)*w6-7640166*w66
     -25521864)*t3^3+((2098170*w66-79264960)*w6+(5296440*w66-193301250))*t3^2+((59116752*w66
     -79207542)*w6+(160401990*w66-74032170))*t3+((52191138*w66-303014888)*w6+(119477472*w66
     -823079202)))*t2+(((-242478*w66-7658387)*w6+(483018*w66-5946468))*t3^4+((5959749*w66
     +27187556)*w6+(1576848*w66-24662418))*t3^3+((-5157360*w66+98847595)*w6-4778538*w66
     +205313658)*t3^2+((-96205797*w66+23450427)*w6-77744466*w66+781522896)*t3+((-62111228*w66
     +531517723)*w6-161374866*w66+518402346)))))*t5+(((((-64168*w66-251592)*w6-172260*w66
     -630960)*t3^4+((231650*w66+2764740)*w6+(610632*w66+7531128))*t3^3+((753508*w66-651948)*w6
     +(2010800*w66-2921160))*t3^2+((474910*w66-30946080)*w6+(1715516*w66-86718456))*t3
     +((4785026*w66-2580336)*w6+(12585892*w66-19231872)))*t2+(((-7634*w66-802296)*w6+(127776*w66
     -906576))*t3^4+((691922*w66+2653728)*w6+(596310*w66-2694780))*t3^3+((-1342616*w66+7301976)*w6
     -4541152*w66+11076252)*t3^2+((-13507780*w66+434940)*w6-18251266*w66+134388936)*t3
     +((-627484*w66+141307584)*w6-13356266*w66+261673896)))*t1+((((-171646*w66+205656)*w6
     -345192*w66+1514832)*t3^4+((58786*w66+6565944)*w6-817266*w66+9999396)*t3^3+((4192920*w66
     -5467440)*w6+(10507456*w66-21235236))*t3^2+((7265144*w66-170526444)*w6+(33381214*w66
     -353823624))*t3+((16257312*w66-166039632)*w6+(34527446*w66-535713816)))*t2+(((-163856*w66
     -509124)*w6+(329802*w66+115368))*t3^4+((557821*w66+7387314)*w6-892848*w66-17102052)*t3^3
     +((1888106*w66-5177766)*w6-3554672*w66+34382172)*t3^2+((2534543*w66-89951928)*w6-14117114*w66
     +255597804)*t3+((11440033*w66-43503768)*w6-17714422*w66+339342432))))*t4+((((-33156*w66
     -615384)*w6-120978*w66-1481832)*t3^4+((442377*w66+2055438)*w6+(1092462*w66+6398568))*t3^3
     +((210096*w66+10106514)*w6+(1327956*w66+22720104))*t3^2+((-9293919*w66-19935036)*w6
     -20035104*w66-75703716)*t3+((1768257*w66+91936548)*w6+(7182984*w66+185651136)))*t2
     +(((47289*w66+1287396)*w6+(254628*w66+3713292))*t3^4+((-1063722*w66-4867038)*w6-3329139*w66
     -19850886)*t3^3+((1164834*w66-12640914)*w6+(1568094*w66-27322614))*t3^2+((19057797*w66
     +16252038)*w6+(50921211*w66+152802144))*t3+((5697747*w66-141729192)*w6-6158031*w66
     -410891184)))*t1+(((44859*w66+644556)*w6+(274740*w66+2069100))*t3^4+((-522006*w66-2998314)*w6
     -2047839*w66-16789806)*t3^3+((-664810*w66-12220230)*w6-3532290*w66-24434190)*t3^2
     +((12218615*w66+54417330)*w6+(34147503*w66+288530352))*t3+((2721997*w66-40188192)*w6
     -8901291*w66-68137344))*t2+((6270*w66+12540)*w6+(192489*w66-1286604))*t3^4+(1/2*(307857*w66
     +2403918)*w6+(1516713*w66+1828332))*t3^3+((-1885180*w66-14298735)*w6-10136082*w66
     -11564388)*t3^2+(1/2*(9012289*w66+79069716)*w6-28842000*w66+164869650)*t3+1/2*(-13793791*w66
     -109080444)*w6-11185680*w66+416904840;
      
c06:=((((((-7952*w66+2586112)*w6-76392*w66+6840072)*t3^4+((-1504424*w66-2339496)*w6
     -3856488*w66-3367272)*t3^3+((1910488*w66-50140848)*w6+(5703192*w66-138378672))*t3^2
     +((29402624*w66-135812504)*w6+(78759648*w66-418687128))*t3+((31913932*w66-221664652)*w6
     +(96950904*w66-574745424)))*t2+(((-6196*w66-1696684)*w6+(54216*w66-2147376))*t3^4
     +((989756*w66+1922844)*w6+(814152*w66-2898192))*t3^3+((-402364*w66+37515984)*w6-1185168*w66
     +54620808)*t3^2+((-22411232*w66+50153972)*w6-20351064*w66+196688184)*t3+((-22378096*w66
     +115947436)*w6-44283540*w66+100600500)))*t1+((((-17860*w66-165300)*w6-5472*w66+1346112)*t3^4
     +((599260*w66+4438020)*w6+(171000*w66+5784360))*t3^3+((-440572*w66-3411488)*w6-968088*w66
     -43015392)*t3^2+((-13018952*w66-93134428)*w6-3316944*w66-201894456)*t3+((-1862912*w66
     +11425612)*w6+(8768652*w66-130940172)))*t2+(((-255740*w66+7758080)*w6+(1361844*w66
     -3418404))*t3^4+((-4143444*w66+3756984)*w6-940500*w66-65245620)*t3^3+((8530696*w66
     -173805236)*w6-19615068*w66+196968288)*t3^2+((96432524*w66-627015884)*w6-58205664*w66
     +1670937444)*t3+((165493686*w66-484849486)*w6-321528108*w66+229120848))))*t4+(((((140476*w66
     -1742976)*w6+(311892*w66-4220772))*t3^4+((628544*w66-5912964)*w6+(1607748*w66-12712428))*t3^3
     +((-3212084*w66+45198644)*w6-7434420*w66+106585440)*t3^2+((-17642308*w66+271407808)*w6
     -43002864*w66+621058764)*t3+((-44843302*w66+174228362)*w6-102705696*w66+424975716))*t2
     +(((-37042*w66+1665202)*w6-133872*w66+3618912)*t3^4+((-885870*w66+228690)*w6-1862184*w66
     +2825064)*t3^3+((1116050*w66-39564580)*w6+(2914512*w66-92601432))*t3^2+((21873208*w66
     -102804658)*w6+(50992416*w66-262022376))*t3+((29933406*w66-119361176)*w6+(55487070*w66
     -428119890))))*t1+((((-97318*w66+1257838)*w6-303468*w66+3407688)*t3^4+((-897294*w66
     +937194)*w6-2244888*w66+5285268)*t3^3+((2118614*w66-33051184)*w6+(5906796*w66-96192516))*t3^2
     +((27116344*w66-85300234)*w6+(72802908*w66-282912888))*t3+((30018822*w66-164467952)*w6
     +(74617446*w66-560311026)))*t2+(((-463676*w66-1073424)*w6-209646*w66-7851294)*t3^4
     +((1835780*w66+25982880)*w6+(5439282*w66+21590118))*t3^3+((5967976*w66-17615356)*w6
     -3655866*w66+122746536)*t3^2+((-16560628*w66-542561492)*w6-92780724*w66+106816974)*t3
     +((71172917*w66+30053573)*w6-88006860*w66+382375950)))))*t5+(((((-35364*w66-540936)*w6
     -71940*w66-1576080)*t3^4+((568874*w66+3589476)*w6+(1596716*w66+9001344))*t3^3+((-696654*w66
     +582384)*w6-2510508*w66+4030488)*t3^2+((-7814270*w66-25353240)*w6-24034560*w66-47864520)*t3
     +((-2676526*w66+29133456)*w6-8075892*w66+129801672))*t2+(((-57442*w66-211728)*w6-34320*w66
     +95040)*t3^4+((239096*w66+2828364)*w6-130834*w66+267564)*t3^3+((629904*w66-1240404)*w6
     +(928686*w66-1780416))*t3^2+((-348722*w66-37138068)*w6+(5576406*w66-5783976))*t3
     +((6384576*w66+9417804)*w6+(3824502*w66-32587632))))*t1+((((-24206*w66-371184)*w6+(27816*w66
     -481536))*t3^4+((449084*w66+3002076)*w6+(605758*w66+2380092))*t3^3+((-437532*w66+800052)*w6
     -1761186*w66+3340656)*t3^2+((-7509370*w66-36529020)*w6-15081858*w66-25265592)*t3
     +((2677860*w66+52605300)*w6-3117786*w66+96186816))*t2+(((-21318*w66-1753092)*w6-427614*w66
     +6064344)*t3^4+((1661341*w66+7261914)*w6-4767290*w66-1630200)*t3^3+((-3699927*w66+8888352)*w6
     +(20549298*w66-68370588))*t3^2+((-29125195*w66-4150740)*w6+(121174020*w66-404904060))*t3
     +((-9506783*w66+229171008)*w6+(37360422*w66-1516936212)))))*t4+((((-214620*w66+1081080)*w6
     -537414*w66+2440944)*t3^4+((-698475*w66+5139090)*w6-1499256*w66+13856436)*t3^3+((6559689*w66
     -16494984)*w6+(15847956*w66-39430116))*t3^2+((26803905*w66-189084060)*w6+(62245866*w66
     -474147036))*t3+((21040113*w66-358260408)*w6+(51071484*w66-859161204)))*t2+(((-77649*w66
     +288684)*w6+(71346*w66+2090484))*t3^4+((-264165*w66+1302840)*w6-2109591*w66-11118294)*t3^3
     +((3163611*w66+2934954)*w6+(4683789*w66+841896))*t3^2+((5564592*w66-85341762)*w6
     +(28544637*w66+8024148))*t3+((1347885*w66-157076370)*w6-9537495*w66-373800240)))*t1
     +(((-6099*w66+2189484)*w6+(4674*w66+5635476))*t3^4+((-2000035*w66-7398600)*w6-5155251*w66
     -19739214)*t3^3+((5886333*w66-7332138)*w6+(14051241*w66-23730696))*t3^2+((33042216*w66
     -61482366)*w6+(87619089*w66-113394204))*t3+((-7420773*w66-495797742)*w6-21792867*w66
     -1266529968))*t2+((257070*w66-2595780)*w6-104709*w66-481536)*t3^4+(1/2*(3722917*w66
     -6185982)*w6+(511632*w66+5338278))*t3^3+(1/2*(-20117295*w66+67640760)*w6+(38874*w66
     -8979894))*t3^2+(1/2*(-106186839*w66+501858324)*w6+(3185787*w66-20995722))*t3
     +1/2*(-46952895*w66+1407213720)*w6+24835470*w66+146661570;
      
c07:=((((((16276*w66+120964)*w6+(59568*w66-967848))*t3^4+((-71596*w66-696604)*w6+(618240*w66
     -694200))*t3^3+((-207248*w66-1459692)*w6-1693488*w66+21965568)*t3^2+((529976*w66+7867924)*w6
     -15903240*w66+84257520)*t3+((-6318816*w66-44894124)*w6-37176888*w66-20041032))*t2
     +(((15236*w66+487784)*w6-69588*w66-635052)*t3^4+((-538244*w66-2909456)*w6+(366108*w66
     +2972772))*t3^3+((1312808*w66+1743852)*w6+(2251344*w66+20185836))*t3^2+((5591332*w66
     -8917612)*w6-11446224*w66-90004596)*t3+((9116772*w66+1364088)*w6+(1156464*w66+6888156))))*t1
     +((((-208620*w66-511480)*w6-599868*w66-2450772)*t3^4+((979108*w66+12833512)*w6+(3595788*w66
     +39400452))*t3^3+((-340328*w66-31758652)*w6-1495224*w66-71415756)*t3^2+((4853284*w66
     -140434244)*w6-4473360*w66-409808340)*t3+((39970148*w66+82121952)*w6+(86168952*w66
     +192290868)))*t2+(((232598*w66-6889058)*w6-282264*w66+32435964)*t3^4+((4063226*w66-780406)*w6
     -20436096*w66-34291884)*t3^3+((-7281180*w66+157466870)*w6+(27384624*w66-635873304))*t3^2
     +((-100140868*w66+456138738)*w6+(426549468*w66-1505266488))*t3+((-149153572*w66+446314902)*w6
     +(503948172*w66-2348463612)))))*t4+(((((76134*w66+3715966)*w6+(163500*w66+8150160))*t3^4
     +((-2611258*w66-9683602)*w6-5709636*w66-20989344)*t3^3+((2181464*w66-58969514)*w6
     +(4803456*w66-129885276))*t3^2+((46068788*w66-63217498)*w6+(100918980*w66-143677500))*t3
     +((38558740*w66-248547750)*w6+(86164332*w66-537342432)))*t2+(((37336*w66-573166)*w6
     -182034*w66-5094606)*t3^4+((412912*w66-122342)*w6+(4130430*w66+20070930))*t3^3+((-1577352*w66
     +8736772)*w6-4687464*w66+51388854)*t3^2+((-7968578*w66+64799988)*w6-58947960*w66+32513910)*t3
     +((-19144874*w66+16199634)*w6-56985156*w66+194766066)))*t1+((((135508*w66-2029618)*w6
     +(117762*w66-7147002))*t3^4+((997804*w66-4046354)*w6+(4511094*w66+5618946))*t3^3
     +((-2083236*w66+60253636)*w6-5524668*w66+155158218)*t3^2+((-33878330*w66+180318360)*w6
     -105620088*w66+309745638)*t3+((-66869246*w66+54071226)*w6-162042792*w66+204844662))*t2
     +(((-314811*w66-14302079)*w6-18582*w66+2380092)*t3^4+((9952751*w66+37300439)*w6-1506738*w66
     -2568192)*t3^3+((-7440514*w66+230468689)*w6+(281352*w66-60183222))*t3^2+((-176292070*w66
     +222182675)*w6+(40911522*w66-31968222))*t3+((-131333168*w66+1053378183)*w6+(44903118*w66
     -109815288))))))*t5+(((((-36994*w66+397584)*w6-57860*w66+934560)*t3^4+((-329352*w66+12012)*w6
     -844580*w66-1457280)*t3^3+((1764944*w66-2903604)*w6+(3741232*w66-4307952))*t3^2+((7837534*w66
     -37276404)*w6+(17436584*w66-61340664))*t3+((475058*w66-127721088)*w6-2165064*w66
     -281947776))*t2+(((54076*w66+119064)*w6+(152086*w66+540144))*t3^4+((-145970*w66-2351580)*w6
     -637472*w66-7659828)*t3^3+((-1205688*w66-1850772)*w6-2329976*w66-1649604)*t3^2+((1225070*w66
     +54493560)*w6+(4822862*w66+134555388))*t3+((-4485294*w66+20168544)*w6-7325802*w66
     +60448872)))*t1+((((-129656*w66-546744)*w6-341962*w66-1294128)*t3^4+((638818*w66+6969732)*w6
     +(1521368*w66+17628732))*t3^3+((1540520*w66-87780)*w6+(4827368*w66+2329932))*t3^2
     +((-4690378*w66-106850832)*w6-11378378*w66-295289412)*t3+((4022946*w66-53099376)*w6
     +(14420430*w66-137363160)))*t2+(((29887*w66+616968)*w6-908314*w66+1474704)*t3^4+((-722304*w66
     -4437906)*w6+(644138*w66+39410712))*t3^3+((1516504*w66+3045966)*w6+(17343656*w66
     -77477136))*t3^2+((9203315*w66+20998230)*w6+(55207768*w66-834715068))*t3+((-9108011*w66
     -143377344)*w6+(88728024*w66-957975744)))))*t4+((((106173*w66+701712)*w6+(298248*w66
     +1838232))*t3^4+((-586596*w66-5099094)*w6-1614570*w66-14642100)*t3^3+((-1777836*w66
     -10282734)*w6-4723848*w66-23465772)*t3^2+((8876889*w66+87747066)*w6+(22300194*w66
     +246357936))*t3+((3971505*w66+45664740)*w6+(7353606*w66+127133424)))*t2+(((-4587*w66
     +1097712)*w6-94413*w66+913968)*t3^4+((-965151*w66-3335904)*w6-669372*w66+1118502)*t3^3
     +((2661780*w66-6318180)*w6+(4503312*w66-4846842))*t3^2+((17282694*w66-27340434)*w6
     +(14435751*w66-128154906))*t3+((5749458*w66-175288608)*w6+(21424557*w66-148556232))))*t1
     +(((14839*w66+1986336)*w6-80313*w66+4755168)*t3^4+((-1543997*w66-4905648)*w6-3562956*w66
     -7136514)*t3^3+((3308584*w66-18867684)*w6+(10389960*w66-48398130))*t3^2+((28823570*w66
     -47883990)*w6+(72887667*w66-216544482))*t3+((12606690*w66-276908280)*w6+(41213337*w66
     -745161912)))*t2+(1/2*(1126301*w66-481536)*w6-1040820*w66-4025340)*t3^4+((-899954*w66
     -25752771)*w6+(4629141*w66+53108154))*t3^3+((-9775766*w66+39452721)*w6+(12249072*w66
     -10838322))*t3^2+(1/2*(-46825823*w66+1007622858)*w6-20727993*w66-767583432)*t3
     +1/2*(-93586647*w66+1048592292)*w6+33037257*w66-476178912;
      
c08:=((((((37236*w66-231436)*w6+(152208*w66+638472))*t3^4+((241720*w66-285360)*w6-276744*w66
     -5264496)*t3^3+((-892932*w66+5761892)*w6-1982880*w66-1908600)*t3^2+((-7521024*w66
     +21397584)*w6-5530536*w66+60918696)*t3+((-8027084*w66+47726844)*w6-13997424*w66+43193304))*t2
     +(((-65484*w66-2407856)*w6+(171900*w66+3790380))*t3^4+((1420004*w66+4823016)*w6-3124944*w66
     -16544616)*t3^3+((117852*w66+47623048)*w6+(2179788*w66-41562708))*t3^2+((-27471828*w66
     +34450548)*w6+(47244480*w66+47442120))*t3+((-25519444*w66+116176104)*w6+(12055212*w66
     -333107412))))*t1+((((-203604*w66-4219216)*w6-267444*w66-3651876)*t3^4+((3430108*w66
     +18489432)*w6+(3895152*w66+26011608))*t3^3+((-2107404*w66+46467464)*w6-4107876*w66
     +3029436)*t3^2+((-50990604*w66-56470356)*w6-46305888*w66-163588632)*t3+((-12244892*w66
     +356371752)*w6+(21045084*w66+449426076)))*t2+(((338922*w66+7608018)*w6-1568184*w66
     -27103956)*t3^4+((-5080980*w66-24227280)*w6+(20688036*w66+118021464))*t3^3+((109782*w66
     -120074262)*w6-6657600*w66+303931980)*t3^2+((82458936*w66+11782584)*w6-284210892*w66
     -372164628)*t3+((46021002*w66-444521682)*w6-77703768*w66+1769371428))))*t4+(((((-154758*w66
     -1831802)*w6-352332*w66-3737208)*t3^4+((1353608*w66+9356592)*w6+(2806236*w66+20699304))*t3^3
     +((263262*w66+16730038)*w6+(789060*w66+28920120))*t3^2+((-14348484*w66-48873876)*w6
     -26478492*w66-122798868)*t3+((1699682*w66+87786138)*w6+(10065492*w66+170244888)))*t2
     +(((70008*w66+1457082)*w6+(556266*w66+9775854))*t3^4+((-905730*w66-4324320)*w6-6945564*w66
     -38442756)*t3^3+((-245820*w66-24203850)*w6+(641754*w66-126105474))*t3^2+((14402802*w66
     -1073622)*w6+(97677804*w66+93834576))*t3+((9810348*w66-64665018)*w6+(38769282*w66
     -542408922))))*t1+((((411996*w66+7125114)*w6+(1270074*w66+21507126))*t3^4+((-5564910*w66
     -31945080)*w6-16645140*w66-96230820)*t3^3+((2166456*w66-76479066)*w6+(5687802*w66
     -232643562))*t3^2+((76368030*w66+108260670)*w6+(226475364*w66+330928776))*t3+((17443824*w66
     -496071114)*w6+(51167874*w66-1455356034)))*t2+(((488661*w66+8830459)*w6+(48906*w66
     -5422296))*t3^4+((-6651064*w66-37010556)*w6+(2667258*w66+47652))*t3^3+((1962339*w66
     -105148109)*w6+(716034*w66+150008496))*t3^2+((94379574*w66+109021506)*w6-77887194*w66
     +187988394)*t3+((28068377*w66-589518567)*w6-85002390*w66+361402800)))))*t5+(((((23078*w66
     +297132)*w6+(104940*w66+946440))*t3^4+((-264172*w66-1642608)*w6-880440*w66-6507600)*t3^3
     +((157494*w66-1372404)*w6-157476*w66-3408504)*t3^2+((3302084*w66+8784336)*w6+(9493264*w66
     +55940016))*t3+((1806874*w66-10880364)*w6+(2520980*w66-14135880)))*t2+(((-25828*w66
     -439032)*w6+(246642*w66+215028))*t3^4+((380072*w66+2091408)*w6-476388*w66-10519872)*t3^3
     +((-406164*w66+2281224)*w6-4708110*w66+6051540)*t3^2+((-5148704*w66-5621616)*w6-5106860*w66
     +210904320)*t3+((-3520924*w66+21476664)*w6-22354354*w66+142252044)))*t1+((((-344432*w66
     -792528)*w6-678414*w66-1045836)*t3^4+((1055488*w66+15860592)*w6+(1670556*w66+30015744))*t3^3
     +((5512128*w66-5005968)*w6+(11969202*w66-13465452))*t3^2+((414808*w66-275067408)*w6
     +(7846772*w66-562153152))*t3+((24289904*w66-155666544)*w6+(55093198*w66-351599028)))*t2
     +(((187891*w66+1205094)*w6-1257762*w66-5469948)*t3^4+((-1188374*w66-10488456)*w6+(5896308*w66
     +64039272))*t3^3+((-1338645*w66-2677290)*w6+(14567718*w66-253308))*t3^2+((10318330*w66
     +119506200)*w6-33633952*w66-902644248)*t3+((-2374867*w66+17434362)*w6+(52447714*w66
     -343503204)))))*t4+((((-66453*w66-1876842)*w6-103980*w66-4474800)*t3^4+((1615290*w66
     +7607160)*w6+(3794496*w66+16035624))*t3^3+((-1903581*w66+17316486)*w6-5498892*w66
     +44451792)*t3^2+((-29188950*w66-33972840)*w6-72751620*w66-44363880)*t3+((-11065035*w66
     +183913290)*w6-29936292*w66+489310272))*t2+(((29667*w66+190278)*w6+(148335*w66+951390))*t3^4
     +((-187638*w66-1656072)*w6-938190*w66-8280360)*t3^3+((-211365*w66-422730)*w6-1056825*w66
     -2113650)*t3^2+((1629210*w66+18869400)*w6+(8146050*w66+94347000))*t3+((-374979*w66
     +2752794)*w6-1874895*w66+13763970)))*t1+(((177441*w66+665874)*w6+(532323*w66+1997622))*t3^4
     +((-747954*w66-8783016)*w6-2243862*w66-26349048)*t3^3+((-2283591*w66+776226)*w6-6850773*w66
     +2328678)*t3^2+((3301174*w66+131524536)*w6+(9903522*w66+394573608))*t3+((-8888257*w66
     +57700302)*w6-26664771*w66+173100906))*t2+(1/2*(1951851*w66+7324614)*w6-224466*w66
     +406296)*t3^4+((-4113747*w66-48306588)*w6-632016*w66+2701116)*t3^3+(1/2*(-25119501*w66
     +8538486)*w6+(4666134*w66-17801784))*t3^2+((18156457*w66+723384948)*w6+(37167306*w66
     +7524))*t3+1/2*(-97770827*w66+634703322)*w6+38205618*w66-62990928;
      
c09:=-143628144*w66-1165497696;
      
c10:=((((((-13056*w66-1309884)*w6+(31392*w66-3295632))*t3^4+((1120200*w66+4411020)*w6
     +(2580912*w66+7130448))*t3^3+((-1892304*w66+14263344)*w6-5307816*w66+44326536)*t3^2
     +((-18286980*w66+27108720)*w6-45347664*w66+149786304)*t3+((-8676560*w66+160820000)*w6
     -29877600*w66+439119120))*t2+(((20616*w66-1885356)*w6-42384*w66+1478004)*t3^4+((1144896*w66
     +1538724)*w6-776256*w66+600996)*t3^3+((-1690476*w66+37029036)*w6+(1261104*w66-34813944))*t3^2
     +((-23538924*w66+101902944)*w6+(19036524*w66-105993624))*t3+((-31986208*w66+119320168)*w6
     +(30670272*w66-88277112))))*t1+((((182400*w66-1767380)*w6+(367536*w66-120156))*t3^4
     +((538536*w66-8189076)*w6-1091664*w66-21273996)*t3^3+((-1817996*w66+65401876)*w6-565896*w66
     +71781696)*t3^2+((-29009276*w66+235746376)*w6-18595908*w66+310186248)*t3+((-60290040*w66
     +126729240)*w6-68995536*w66+52321896))*t2+(((374832*w66-1378982)*w6-1496136*w66+2563176)*t3^4
     +((-204060*w66-18979290)*w6+(3961728*w66+89219592))*t3^3+((-5149988*w66+67233628)*w6
     +(15153108*w66-240419388))*t3^2+((-17752346*w66+503201776)*w6+(12014688*w66-2039671128))*t3
     +((-50614936*w66+440150656)*w6+(239095848*w66-849023208)))))*t4+(((((-227724*w66+2003534)*w6
     -491784*w66+4901844)*t3^4+((-706644*w66+9249534)*w6-1953864*w66+18706524)*t3^3+((4023908*w66
     -62339668)*w6+(9431052*w66-142795332))*t3^2+((28070534*w66-333390424)*w6+(68028372*w66
     -742803672))*t3+((54942576*w66-290068416)*w6+(125452224*w66-679503264)))*t2+(((-18612*w66
     +663872)*w6-24660*w66+3697650)*t3^4+((-349932*w66+253572)*w6-2077752*w66-2289738)*t3^3
     +((387002*w66-17000962)*w6+(1456932*w66-84661632))*t3^2+((9533612*w66-39331072)*w6
     +(48948546*w66-154956516))*t3+((15025648*w66-29352268)*w6+(64863072*w66-184056972))))*t1
     +((((-133608*w66+2204228)*w6-345420*w66+6712890)*t3^4+((-882816*w66+5415456)*w6-2769744*w66
     +13731414)*t3^3+((965390*w66-73408210)*w6+(2786616*w66-212622996))*t3^2+((35721596*w66
     -183553756)*w6+(102770658*w66-530788788))*t3+((61763908*w66-114684988)*w6+(177103104*w66
     -333220404)))*t2+(((846222*w66-2506537)*w6-312360*w66-783750)*t3^4+((-1364922*w66
     -47588673)*w6+(1418616*w66+18786174))*t3^3+((-7591336*w66+169817516)*w6+(189126*w66
     -41418366))*t3^2+((-36376849*w66+1071094904)*w6+(4878174*w66-227721384))*t3+((-157638972*w66
     +509748492)*w6+(11973876*w66-264398376))))))*t5+(((((-102650*w66-226380)*w6-283008*w66
     -803352)*t3^4+((215286*w66+3873804)*w6+(771100*w66+11431200))*t3^3+((1856204*w66-76164)*w6
     +(4724896*w66+1031184))*t3^2+((2135242*w66-64742832)*w6+(2322936*w66-181515576))*t3
     +((3906466*w66-69914856)*w6+(9600536*w66-168501696)))*t2+(((35970*w66-112200)*w6-73458*w66
     -56892)*t3^4+((85624*w66-828564)*w6+(244618*w66+4068372))*t3^3+((-1284976*w66-432564)*w6
     +(567424*w66-8703684))*t3^2+((-2406338*w66+38066028)*w6+(2927694*w66-54382944))*t3
     +((-2193950*w66+56548800)*w6+(3880118*w66-70698408))))*t1+((((136002*w66-60192)*w6
     +(232902*w66+27588))*t3^4+((-210140*w66-6157140)*w6-551494*w66-11629596)*t3^3+((-2240784*w66
     +10566204)*w6-2897728*w66+22474188)*t3^2+((-6570010*w66+114201780)*w6-10343562*w66
     +184899792)*t3+((-7531182*w66+156810192)*w6-12622802*w66+248076312))*t2+(((-284449*w66
     -1164966)*w6+(724812*w66+6347748))*t3^4+((1129227*w66+12987678)*w6-6225274*w66-47255736)*t3^3
     +((3965566*w66+3512454)*w6-2700280*w66-32353200)*t3^2+((-4775023*w66-188461152)*w6
     +(79368168*w66+537135852))*t3+((7316045*w66-120973380)*w6+(3412552*w66-149085552)))))*t4
     +((((321897*w66+1271358)*w6+(774150*w66+2989800))*t3^4+((-1365597*w66-15703578)*w6
     -3243084*w66-37711476)*t3^3+((-4015872*w66+922482)*w6-9611880*w66+4255020)*t3^2+((5563233*w66
     +224425872)*w6+(11770950*w66+536950260))*t3+((-11234655*w66+128812860)*w6-28152246*w66
     +314430336))*t2+(((180972*w66+687258)*w6+(235851*w66+1826154))*t3^4+((-684123*w66-8203932)*w6
     -1608585*w66-12710610)*t3^3+((-2472624*w66-501336)*w6-1151106*w66-6633594)*t3^2+((1629144*w66
     +116571906)*w6+(13795617*w66+106135128))*t3+((-13802844*w66+13584384)*w6-12043119*w66
     -123180156)))*t1+(((170772*w66+698478)*w6+(220647*w66+2441538))*t3^4+((-752153*w66
     -8474532)*w6-2249277*w66-15157098)*t3^3+((-2221784*w66-857736)*w6-28386*w66-15864354)*t3^2
     +((4372128*w66+127447782)*w6+(31239021*w66+143452584))*t3+((-13232056*w66+5572776)*w6
     -13877619*w66-271307916))*t2+(1/2*(-1016367*w66-6153378)*w6-1059003*w66-1301652)*t3^4
     +(1/2*(6579947*w66+59912358)*w6+(2639670*w66+48623850))*t3^3+((3986884*w66+5945841)*w6
     +(16505148*w66-46720278))*t3^2+(1/2*(-64829919*w66-787291296)*w6+(23639781*w66-839125386))*t3
     +1/2*(12869593*w66-197306868)*w6+67684023*w66-773933688;
      
c11:=((((((29820*w66+757760)*w6+(148416*w66+2519904))*t3^4+((-522872*w66-2371428)*w6
     -1943736*w66-11121384)*t3^3+((-511488*w66-16937632)*w6-1459848*w66-44504832)*t3^2
     +((12278748*w66+28038672)*w6+(38344080*w66+131695800))*t3+((3264220*w66-64717620)*w6
     +(7098120*w66-168455760)))*t2+(((-104508*w66-266552)*w6+(28764*w66-2213904))*t3^4
     +((403988*w66+5757312)*w6+(1550640*w66+3192420))*t3^3+((190812*w66-12658712)*w6-3418296*w66
     +32634096)*t3^2+((3139716*w66-65028876)*w6-26736324*w66+136335144)*t3+((13953416*w66
     -10718796)*w6-25899516*w66+250982556)))*t1+((((-276260*w66+1355840)*w6-486780*w66
     +2277720)*t3^4+((-131708*w66+13057408)*w6+(55632*w66+24729108))*t3^3+((3528756*w66
     -60036656)*w6+(6056592*w66-104522952))*t3^2+((22341796*w66-346301676)*w6+(31620636*w66
     -651870696))*t3+((64592552*w66-170382652)*w6+(117797796*w66-234716196)))*t2+(((646114*w66
     +5811036)*w6-1501608*w66-11145552)*t3^4+((-5536068*w66-44052602)*w6+(12452676*w66
     +107099124))*t3^3+((-2733948*w66-36781492)*w6+(3409740*w66+2508000))*t3^2+((71281654*w66
     +530697816)*w6-143616288*w66-1368261972)*t3+((-19696730*w66-194907130)*w6+(21572220*w66
     -127406400)))))*t4+(((((-57286*w66-1785224)*w6-121092*w66-3951768)*t3^4+((1302080*w66
     +5662310)*w6+(2881476*w66+12323544))*t3^3+((510384*w66+36790676)*w6+(1169100*w66
     +82883640))*t3^2+((-29208070*w66-50679780)*w6-65726628*w66-113483052)*t3+((-24403418*w66
     +41926258)*w6-54486264*w66+99385044))*t2+(((106736*w66+526944)*w6+(247806*w66-1006896))*t3^4
     +((-676938*w66-6976222)*w6-19068*w66-12072522)*t3^3+((29310*w66+8534020)*w6-2173692*w66
     +56691492)*t3^2+((3002084*w66+78054306)*w6-21980946*w66+266036496)*t3+((-11442790*w66
     -18992600)*w6-39875538*w66+263643798)))*t1+((((331664*w66-1226184)*w6+(771666*w66
     -4436196))*t3^4+((-166098*w66-16749982)*w6+(717972*w66-36020922))*t3^3+((-3610266*w66
     +67271476)*w6-10141896*w66+181479336)*t3^2+((-21462628*w66+400819098)*w6-69712026*w66
     +998955096)*t3+((-64994326*w66+229779616)*w6-161458770*w66+746311830))*t2+(((210311*w66
     +4018234)*w6-468426*w66-4534464)*t3^4+((-3299236*w66-18291889)*w6+(3594762*w66
     +27778608))*t3^3+((-1055754*w66-65718796)*w6+(4561938*w66+55963512))*t3^2+((64282073*w66
     +197997822)*w6-52059126*w66-354406734)*t3+((61509403*w66+84179557)*w6+(15970032*w66
     +185813958))))))*t5+(((((-102798*w66-820512)*w6-252208*w66-1955712)*t3^4+((902306*w66
     +7231224)*w6+(2172896*w66+17642064))*t3^3+((-237762*w66-2377188)*w6-566940*w66-7108200)*t3^2
     +((-8347860*w66-65805300)*w6-19238208*w66-159959712)*t3+((5567288*w66+51360672)*w6
     +(14700752*w66+122966448)))*t2+(((25762*w66-178992)*w6+(3410*w66+409200))*t3^4+((73810*w66
     -950400)*w6-313126*w66-984984)*t3^3+((-904640*w66+2187240)*w6+(483186*w66-5433516))*t3^2
     +((-2234980*w66+39512220)*w6+(6835884*w66-2045604))*t3+((-3851012*w66+45513072)*w6
     +(4811708*w66-38247528))))*t1+((((26106*w66-732336)*w6+(19114*w66-1274064))*t3^4+((485754*w66
     +130416)*w6+(906034*w66+1559976))*t3^3+((-1684084*w66+9500304)*w6-2260734*w66+16710804)*t3^2
     +((-11341556*w66+49299756)*w6-20460036*w66+48497196)*t3+((-10675188*w66+102466848)*w6
     -16886516*w66+150485016))*t2+(((-191235*w66-1354320)*w6-101156*w66-2327424)*t3^4
     +((1556005*w66+13154460)*w6+(1970452*w66+9746088))*t3^3+((-393129*w66-8250066)*w6-668382*w66
     +31472892)*t3^2+((-11801394*w66-117949986)*w6-41146248*w66-104217432)*t3+((13482172*w66
     +86415648)*w6-22128920*w66+131193480))))*t4+((((276843*w66+103752)*w6+(697878*w66
     +202752))*t3^4+((-537561*w66-12457764)*w6-1278366*w66-30996504)*t3^3+((-4574757*w66
     +15885342)*w6-11831916*w66+39071736)*t3^2+((-9694206*w66+227036106)*w6-25237032*w66
     +574044372)*t3+((-21591582*w66+219846132)*w6-53248056*w66+574198416))*t2+((163680*w66*w6
     +(235917*w66+1595088))*t3^4+((-172062*w66-6347088)*w6-1549383*w66-13248972)*t3^3
     +((-3207765*w66+6883470)*w6-609609*w66+3388374)*t3^2+((-7616994*w66+125862264)*w6
     +(8746914*w66+102040686))*t3+((-4091538*w66+207473508)*w6+(1440912*w66+37631088))))*t1
     +(((58064*w66+205656)*w6-13623*w66+541728)*t3^4+((32414*w66-446424)*w6+(296229*w66
     +5635476))*t3^3+((-1880031*w66-8453214)*w6-1197285*w66-25224210)*t3^2+((-1485306*w66
     +17887056)*w6-105678*w66-114744762)*t3+((11001266*w66+120040404)*w6+(36795096*w66
     +130586544)))*t2+(1/2*(32395*w66+3887400)*w6-567435*w66+225720)*t3^4+(1/2*(-2974697*w66
     -9357348)*w6+(966207*w66+26461908))*t3^3+(1/2*(4590267*w66-51618402)*w6+(10840830*w66
     -31186980))*t3^2+((32470449*w66-9716619)*w6+(16036152*w66-569269602))*t3+(22855613*w66
     -181675758)*w6+33363924*w66-643422384;

phi:=[ c01, c02, c03, c04, c05, c06, c07, c08, c09, c10, c11 ];


==> sicsymbolic_12a.txt <==
w2:=sqrt(2);
w3:=sqrt(3);
w13:=sqrt(13);
w39:=w3*w13;

I:=sqrt(-1);

s2:=sqrt(w13-3);
t2:=sqrt(w13-1);

t1:=(-5+I*w39)^(1/3)+4/(-5+I*w39)^(1/3);

c01:=(((((-6941023732*t1^2-18107854920*t1+9896658488)*w13+(20445225242*t1^2+46311811650*t1
    -3774038944))*w3+((-8867790808*t1^2-31335353880*t1+116670323246)*w13+(29269330582*t1^2
    +87320206510*t1-264931729826)))*w2+(((8831865136*t1^2+34564281756*t1-2589160712)*w13
    -43659422636*t1^2-141296376420*t1+94688947012)*w3+((6251024004*t1^2+34869671640*t1
    -104898761328)*w13-37468504872*t1^2-136787047788*t1+335274822684)))*t2+((((-28721914638*t1^2
    -33770248620*t1+133526570466)*w13-23705111358*t1^2-2215401540*t1+110021184594)*w3
    +((-30400937046*t1^2-60210980910*t1+308173099194)*w13-19681150014*t1^2-149440257630*t1
    +87528850938))*w2+(((-16339409826*t1^2-11644574370*t1+127998884712)*w13-56137233762*t1^2
    -139981706178*t1+83582384904)*w3+((6945579678*t1^2-44833359342*t1+66739099244)*w13
    -35346624498*t1^2-278673877710*t1-232331137404))))*I+(((1/3*(5839543574*t1^2+4542256750*t1
    -115806945298)*w13+1/3*(-22252138192*t1^2-67544643092*t1+254631830294))*w3+((-2129984614*t1^2
    +6813236194*t1+46367669888)*w13-5689486756*t1^2-45710755340*t1-103839464728))*w2
    +(((-7351307512*t1^2-8423035940*t1+80740924724)*w13+(16489246196*t1^2+1974525760*t1
    -198255890824))*w3+((-19984076972*t1^2-27772640260*t1+92935277956)*w13+(42476555584*t1^2
    +71322704060*t1-197623248848))))*t2+(((3106692426*t1^2-18780655206*t1+94609491978)*w13
    +(53039606154*t1^2+115314753810*t1-156345108078))*w3+((-749854566*t1^2-47287548540*t1
    -122614715178)*w13+(155224299618*t1^2+385719328908*t1-659678468706)))*w2+((15069623458*t1^2
    +69356562890*t1+72722109036)*w13-31065372406*t1^2-29241432110*t1-192055553068)*w3
    +(42779680254*t1^2+132682388850*t1-137127760488)*w13-35978453082*t1^2+11529167130*t1
    -329359096872;
     
c02:=((((1/3*(16489651408*t1^2+131937934010*t1-113522676998)*w13+(50205208612*t1^2
    +207438798190*t1-277741247290))*w3+((31029564358*t1^2+48358558750*t1-173257965070)*w13
    +(98814516350*t1^2+151854647430*t1-686263281398)))*w2+(((21900807970*t1^2+65597590724*t1
    -161953653200)*w13+(97404025422*t1^2+308800157116*t1-816406478904))*w3+((54259422482*t1^2
    +62341339964*t1-539578270724)*w13+(188304243790*t1^2+271621913628*t1-1577215829020))))*s2
    +((((12279080454*t1^2-17232628368*t1-41801209284)*w13+(33011963102*t1^2+26829094888*t1
    +24169259860))*w3+((-29354070142*t1^2-43575413828*t1+113901618060)*w13+(94245929170*t1^2
    +319365361244*t1-276724827572)))*w2+(((16041355048*t1^2+41847160616*t1-47851905240)*w13
    -3225999640*t1^2-67424149664*t1-226661803216)*w3+((33245626196*t1^2+118273451584*t1
    -167272191096)*w13-111121735484*t1^2-82409119768*t1+388522150480))))*I+(((1/3*(34496515462*t1^2
    +87889559426*t1-186689581874)*w13+(47380946370*t1^2+178717871974*t1-78781756670))*w3
    +((51189743440*t1^2+34027900386*t1-63658563750)*w13+(193766695572*t1^2+288885967354*t1
    -384164334254)))*w2+((1/3*(58438223594*t1^2+269132494300*t1-61271574820)*w13-6257324998*t1^2
    +155933918820*t1+260322937228)*w3+((77557781450*t1^2+127910390620*t1-611005706872)*w13
    +(168480563726*t1^2+352682533540*t1-1173949396000))))*s2+(((8856102410*t1^2+2785311052*t1
    +28048706388)*w13+(4503492578*t1^2-54600980564*t1+40802741460))*w3+((-533511238*t1^2
    -21816573176*t1+95219511020)*w13+(8827883626*t1^2+57493470704*t1-66812655596)))*w2
    +((-3290309852*t1^2-13981661368*t1+50329952360)*w13+(25912124628*t1^2+107946787104*t1
    -143728911248))*w3+(-21107464920*t1^2+35254946016*t1+453130521352)*w13-118951341384*t1^2
    -278937259656*t1+796754549280;
     
c03:=((((1/3*(4182039275*t1^2+15664902175*t1-45550571560)*w13+1/3*(-25906561633*t1^2
    -43389729011*t1+275582560376))*w3+((13893292899*t1^2+35164342287*t1-58690227258)*w13
    -53214830505*t1^2-155282821515*t1+287103718890))*w2+((1/3*(-12039418724*t1^2-33609257020*t1
    +187358385958)*w13+1/3*(29123503336*t1^2+121362902300*t1-249130949510))*w3+((4546749608*t1^2
    +4595941810*t1-67029074470)*w13-19702249264*t1^2-62959726370*t1+333362392838)))*t2
    +((((-14819132974*t1^2-1484506616*t1+109083304520)*w13-2917623542*t1^2-20697533632*t1
    +5529514708)*w3+((28574595884*t1^2-15963139208*t1-218511611032)*w13+(21486311332*t1^2
    +34876941908*t1-79331657900)))*w2+(((3100984594*t1^2+4191937028*t1-41466965936)*w13
    -36168542938*t1^2+22286528176*t1+202447513280)*w3+((-19374280682*t1^2+1544412164*t1
    +170478004960)*w13+(18962749346*t1^2-103449186584*t1-171665394328)))))*I+((((-10111610091*t1^2
    -2251488615*t1+73305222810)*w13+(6786435717*t1^2-34686308025*t1-105273902754))*w3
    +((-9415572883*t1^2-8596266655*t1+69093695396)*w13+(9508213053*t1^2-55543953545*t1
    -134896374660)))*w2+(((-14647114264*t1^2-7898797978*t1+101437386998)*w13+(14164304960*t1^2
    -34385779870*t1-159080654590))*w3+((-10929696500*t1^2-21992815220*t1+69525384370)*w13
    +(13016809248*t1^2-45656171836*t1-140046324426))))*t2+(((-3544249876*t1^2-7784713868*t1
    +168416312900)*w13+(22490634164*t1^2+68344173928*t1-294270727176))*w3+((19294384722*t1^2
    +62200973712*t1+133507343324)*w13-89644670022*t1^2-230505377496*t1+517376233800))*w2
    +((11253181222*t1^2+9462630272*t1+23461617832)*w13-41771005478*t1^2-194594803012*t1
    +441930544800)*w3+(-38225724042*t1^2-84982297608*t1+363687715280)*w13+151445024058*t1^2
    +515757302964*t1-876280281264;
     
c04:=(((((1/2*(12213061741*t1^2+35908222386*t1-107549867078)*w13+1/2*(5484722917*t1^2
    +87095173338*t1-25495251818))*w3+(1/2*(37496522661*t1^2+40332093512*t1-325258822278)*w13
    +1/2*(59580098541*t1^2-25682355508*t1-871982739774)))*w2+((1/3*(-1242575951*t1^2+45490787924*t1
    -52394205776)*w13+1/3*(-3275208893*t1^2+316893613286*t1-306030794798))*w3+((11364333702*t1^2
    +1952100478*t1-109189318956)*w13+(48019399572*t1^2+81868036456*t1-243163533426))))*s2
    +(((1/3*(-83509681*t1^2+22413511879*t1+68864719313)*w13+1/3*(-23695226995*t1^2-108704525609*t1
    +9056446955))*w3+((-243391095*t1^2-1639459217*t1-17298053985)*w13-1254843767*t1^2
    -1878042969*t1+87091278793))*w2+(((1150562592*t1^2+3385803928*t1-31768384230)*w13
    -9629109174*t1^2-25323639440*t1+142698379974)*w3+((4249759680*t1^2-14197930*t1
    +17753303604)*w13-10703199646*t1^2-16734669414*t1+1517305940))))*t2+((((1/3*(8244825704*t1^2
    +65968967005*t1-56761338499)*w13+(25102604306*t1^2+103719399095*t1-138870623645))*w3
    +((15514782179*t1^2+24179279375*t1-86628982535)*w13+(49407258175*t1^2+75927323715*t1
    -343131640699)))*w2+(((10950403985*t1^2+32798795362*t1-80976826600)*w13+(48702012711*t1^2
    +154400078558*t1-408203239452))*w3+((27129711241*t1^2+31170669982*t1-269789135362)*w13
    +(94152121895*t1^2+135810956814*t1-788607914510))))*s2+((((-11804927991*t1^2-30549712260*t1
    +41656772316)*w13-33429012535*t1^2-101926835876*t1+199143598648)*w3+((-40706821543*t1^2
    -72453809684*t1+167094077148)*w13-10880107895*t1^2-87551370880*t1-19286736452))*w2
    +(((-28385076232*t1^2-32423656634*t1+308884050784)*w13-39467041676*t1^2-125009688238*t1
    +21178350364)*w3+((-15072361138*t1^2-30695403422*t1+47263340244)*w13-130486971206*t1^2
    -376950899818*t1+524564981152)))))*I+((((1/6*(28914390443*t1^2+135551888884*t1-55907007622)*w13
    +1/6*(131613425423*t1^2+485953705408*t1-656255268622))*w3+(1/2*(44320243543*t1^2+97378773014*t1
    -347890423574)*w13+1/2*(151129691779*t1^2+288523510286*t1-1112502702722)))*w2
    +((1/3*(28939339672*t1^2+81186024068*t1-134735836808)*w13+1/3*(115813964818*t1^2
    +295995303878*t1-462581269874))*w3+((37073304187*t1^2+57793160674*t1-88430556968)*w13
    +(102572111041*t1^2+145134098752*t1-164458039358))))*s2+(((1/3*(-18518725079*t1^2
    -37525207915*t1+78052902169)*w13+1/3*(44275638061*t1^2+38657184569*t1-175728979505))*w3
    +((-15490926197*t1^2-26147378973*t1+127986635545)*w13+(33028199705*t1^2+56466077615*t1
    -283197221701)))*w2+((1/3*(8060380010*t1^2+43754125474*t1+1420700720)*w13
    +1/3*(-63007402852*t1^2-276527419082*t1+99281414576))*w3+((-8996511098*t1^2+10361751884*t1
    +40385928202)*w13-3185461400*t1^2-78442927204*t1-35013677810))))*t2+(((1/3*(17248257731*t1^2
    +43944779713*t1-93344790937)*w13+(23690473185*t1^2+89358935987*t1-39390878335))*w3
    +((25594871720*t1^2+17013950193*t1-31829281875)*w13+(96883347786*t1^2+144442983677*t1
    -192082167127)))*w2+((1/3*(29219111797*t1^2+134566247150*t1-30635787410)*w13-3128662499*t1^2
    +77966959410*t1+130161468614)*w3+((38778890725*t1^2+63955195310*t1-305502853436)*w13
    +(84240281863*t1^2+176341266770*t1-586974698000))))*s2+(((3583303033*t1^2+11188140584*t1
    -17093205592)*w13+(3638053773*t1^2-12672020484*t1-78386996816))*w3+((5280933083*t1^2
    -9224643476*t1+119434822784)*w13+(58610231887*t1^2+181397589908*t1-517567012916)))*w2
    +((-818510610*t1^2-3906322314*t1+49728943492)*w13+(35350427698*t1^2+138649971770*t1
    -354310603408))*w3+(3005310480*t1^2+31891912230*t1+99750477832)*w13+610419444*t1^2
    -26790286038*t1-143769036564;
     
c05:=391141995440*w13*I+391141995440*w13*w3;
     
c06:=((((((-14133326321*t1^2-33321748850*t1+113860072663)*w13-39153603674*t1^2-93904670906*t1
    +284499488635)*w3+((-16602728276*t1^2-43970995599*t1+95291457475)*w13-47798380991*t1^2
    -115067837475*t1+382059502099))*w2+((1/3*(-54988668305*t1^2-109435134973*t1+158842938340)*w13
    +1/3*(-152220562115*t1^2-376147954771*t1+399702456436))*w3+((-20151836687*t1^2-41569062273*t1
    +121962577882)*w13-81916682195*t1^2-188931670167*t1+352872401650)))*s2
    +(((1/3*(-23278144136*t1^2-28014312520*t1+226412312974)*w13+1/3*(37694686060*t1^2
    +30346853618*t1-420267609074))*w3+((-9381058087*t1^2-19582333566*t1+30377424092)*w13
    +(21510397147*t1^2+18389570800*t1-44318850356)))*w2+(((-3922974253*t1^2+6873777906*t1
    +4308771986)*w13-6407285287*t1^2-51883283322*t1+53842351082)*w3+((6155069845*t1^2
    +21869963772*t1+9587002162)*w13-36855301249*t1^2-146631044248*t1+50399360258))))*t2
    +((((1/3*(42514720432*t1^2+58505408792*t1-76124592062)*w13+(60992976046*t1^2+124081191386*t1
    -165476395386))*w3+((16381519955*t1^2+34062029544*t1-89986886736)*w13+(60239338865*t1^2
    +172002065838*t1-230652137852)))*w2+(((24864647355*t1^2+48376995336*t1-193239840018)*w13
    +(66471147287*t1^2+165370672664*t1-497588968726))*w3+((28174411519*t1^2+82868458566*t1
    -150212461386)*w13+(42383067199*t1^2+184855917522*t1-199061754334))))*s2+((((3261997454*t1^2
    +19887177868*t1-80545797550)*w13-12590609676*t1^2-39735377016*t1+159211707134)*w3
    +((14978456222*t1^2+19444693966*t1-57907230186)*w13-17026712*t1^2+62783716166*t1
    +127223863450))*w2+(((12689882876*t1^2+265872202*t1-204317264308)*w13+(19428311116*t1^2
    +75899987138*t1+61295343100))*w3+((8763946484*t1^2+21207185182*t1-98225085360)*w13
    +(12217844056*t1^2-19499507746*t1+269183414536))))))*I+((((1/3*(20893794385*t1^2-3638902087*t1
    -229967364803)*w13+1/3*(11781717550*t1^2-140750192983*t1-489923237675))*w3+((-1920264580*t1^2
    +2586473536*t1+6310205585)*w13-33668880757*t1^2-6809497568*t1+259004236817))*w2
    +((1/3*(2576830717*t1^2-37664861317*t1-96416060030)*w13+1/3*(14122116949*t1^2-25195597255*t1
    -133454665202))*w3+((-19157940069*t1^2-6151186375*t1+18018175596)*w13-52923659967*t1^2
    +85879757267*t1-70786377720)))*s2+(((1/3*(-8894275897*t1^2-16303415132*t1+64973532062)*w13
    +1/3*(24020084681*t1^2+22145656738*t1-218501407942))*w3+((-7703708258*t1^2-24280445426*t1
    +29560958116)*w13+(28361713350*t1^2+82585301612*t1-146126834328)))*w2+((1/3*(-2344449515*t1^2
    +21898359632*t1-25919605046)*w13+1/3*(-15448901957*t1^2-113161705420*t1+47364748378))*w3
    +((-6224099437*t1^2+102170050*t1+67845540446)*w13+(12850933061*t1^2-1236004442*t1
    -231554408866)))))*t2+(((1/3*(-14648044403*t1^2-14296529206*t1+83271078334)*w13
    -12858392495*t1^2+6715806136*t1+151870381182)*w3+((8675023008*t1^2-24477508406*t1
    +12466028312)*w13+(10787767434*t1^2-83357606804*t1+112264851904)))*w2+((1/3*(-26085010963*t1^2
    +20527118602*t1+389365809338)*w13-48640392197*t1^2-28921998702*t1+459384691562)*w3
    +((2963839385*t1^2-17220595388*t1-31286186818)*w13-30932878135*t1^2-143429484452*t1
    +318817510178)))*s2+(((-22145062288*t1^2-41820975134*t1+92093641370)*w13-7259080834*t1^2
    -37439675198*t1+29550130182)*w3+((-20347858528*t1^2-41212246652*t1+2767747082)*w13
    -79448634746*t1^2-243589048768*t1+557498904430))*w2+((-7126925264*t1^2-13394540554*t1
    -1232801624)*w13-82918699452*t1^2-257800435794*t1+439437792280)*w3+(-44080269588*t1^2
    -64581441066*t1+413450837260)*w13-59505772236*t1^2-174119389338*t1+103652043828;
     
c07:=((((1/3*(16214378962*t1^2+20726851070*t1-126415828874)*w13+1/3*(-27215600396*t1^2
    +61621065812*t1+340135842178))*w3+((22114061586*t1^2+20959404066*t1-139302947844)*w13
    -36787068828*t1^2-25611948720*t1+301462713576))*w2+((1/3*(10374835388*t1^2+16184594320*t1
    -10608883576)*w13+1/3*(-4963462204*t1^2+129165708904*t1+85504011884))*w3+((24244046200*t1^2
    +14146167872*t1-185670617732)*w13-31097582072*t1^2+20098806620*t1+405302178304)))*t2
    +((((17056758848*t1^2+31842740164*t1+12212019402)*w13-43363523240*t1^2-104903921932*t1
    +255923359546)*w3+((-19603672756*t1^2-3695501198*t1+361880274866)*w13+(22992795580*t1^2
    +85077789938*t1-401740261814)))*w2+(((-20663354318*t1^2-44587117318*t1+202577340608)*w13
    +(93806783498*t1^2+246735387394*t1-539363897272))*w3+((26566912174*t1^2+13421739326*t1
    -50046575732)*w13-72137882890*t1^2-240167611226*t1+748728514364))))*I+((((1890841404*t1^2
    +16456426836*t1+7307497776)*w13-23214197394*t1^2-94984564770*t1+90914908068)*w3
    +((-2616766804*t1^2+3534317760*t1+11771561918)*w13-8199174290*t1^2-49466841278*t1
    +70343092858))*w2+(((-5050182328*t1^2-1651428084*t1+17204156264)*w13-2768972152*t1^2
    -48672753120*t1+87140869124)*w3+((-11484557612*t1^2-27801036120*t1+128441885164)*w13
    +(21070156292*t1^2+37853365232*t1-194588636968))))*t2+(((-12515173004*t1^2+11873926538*t1
    +25047649066)*w13-21988472748*t1^2-51610557918*t1+186801192538)*w3+((12581507100*t1^2
    -28873726932*t1-230378628442)*w13+(49198770324*t1^2+146298989196*t1-266982388962)))*w2
    +((4060549730*t1^2-5503521218*t1-96969811396)*w13+(11404128066*t1^2+149021994798*t1
    -135132575236))*w3+(14461385130*t1^2+36203243262*t1-119643408736)*w13-21469697622*t1^2
    -291308443746*t1+134468870712;
     
c08:=((((1/3*(-16489651408*t1^2-131937934010*t1+113522676998)*w13-50205208612*t1^2
    -207438798190*t1+277741247290)*w3+((-31029564358*t1^2-48358558750*t1+173257965070)*w13
    -98814516350*t1^2-151854647430*t1+686263281398))*w2+(((-21900807970*t1^2-65597590724*t1
    +161953653200)*w13-97404025422*t1^2-308800157116*t1+816406478904)*w3+((-54259422482*t1^2
    -62341339964*t1+539578270724)*w13-188304243790*t1^2-271621913628*t1+1577215829020)))*s2
    +((((12279080454*t1^2-17232628368*t1-41801209284)*w13+(33011963102*t1^2+26829094888*t1
    +24169259860))*w3+((-29354070142*t1^2-43575413828*t1+113901618060)*w13+(94245929170*t1^2
    +319365361244*t1-276724827572)))*w2+(((16041355048*t1^2+41847160616*t1-47851905240)*w13
    -3225999640*t1^2-67424149664*t1-226661803216)*w3+((33245626196*t1^2+118273451584*t1
    -167272191096)*w13-111121735484*t1^2-82409119768*t1+388522150480))))*I
    +(((1/3*(-34496515462*t1^2-87889559426*t1+186689581874)*w13-47380946370*t1^2-178717871974*t1
    +78781756670)*w3+((-51189743440*t1^2-34027900386*t1+63658563750)*w13-193766695572*t1^2
    -288885967354*t1+384164334254))*w2+((1/3*(-58438223594*t1^2-269132494300*t1+61271574820)*w13
    +(6257324998*t1^2-155933918820*t1-260322937228))*w3+((-77557781450*t1^2-127910390620*t1
    +611005706872)*w13-168480563726*t1^2-352682533540*t1+1173949396000)))*s2+(((8856102410*t1^2
    +2785311052*t1+28048706388)*w13+(4503492578*t1^2-54600980564*t1+40802741460))*w3
    +((-533511238*t1^2-21816573176*t1+95219511020)*w13+(8827883626*t1^2+57493470704*t1
    -66812655596)))*w2+((-3290309852*t1^2-13981661368*t1+50329952360)*w13+(25912124628*t1^2
    +107946787104*t1-143728911248))*w3+(-21107464920*t1^2+35254946016*t1+453130521352)*w13
    -118951341384*t1^2-278937259656*t1+796754549280;
     
c09:=(((((-4535504173*t1^2-5647309363*t1+28132164188)*w13+(7377869243*t1^2+300528155*t1
    -53806751836))*w3+((-1514123617*t1^2-13396548565*t1+431688974)*w13+(3508596195*t1^2
    +9887781709*t1-5149949766)))*w2+(((-5576105918*t1^2+3395820748*t1+45173058622)*w13
    -591433526*t1^2-34986836180*t1-51467150918)*w3+((-7901449266*t1^2+4800281910*t1
    +68662006422)*w13+(5999616858*t1^2-65431735254*t1-129746424894))))*t2+((((14735884602*t1^2
    +40528898580*t1-5455927644)*w13-65759594130*t1^2-191751963684*t1+274828642056)*w3
    +((10540429884*t1^2+58276473264*t1-296000787564)*w13-69718834224*t1^2-98252001900*t1
    +190753236648))*w2+(((-13220135214*t1^2-60518907240*t1+4564437888)*w13+(46057843422*t1^2
    +64226269524*t1+122888355984))*w3+((-26077225026*t1^2-81618164664*t1-142452713176)*w13
    +(64271370858*t1^2+183199087020*t1+404248898304)))))*I+(((1/3*(16221457999*t1^2+49274159195*t1
    -232908957518)*w13+1/3*(-55030064969*t1^2-164752631311*t1+524713509886))*w3+((9346543291*t1^2
    +30568400477*t1+8338847212)*w13-33512581241*t1^2-92323095145*t1-46258673948))*w2
    +(((-6801165758*t1^2-21646353790*t1+92819843026)*w13+(26978875534*t1^2+69380786774*t1
    -266765356754))*w3+((-23239836190*t1^2-65732742764*t1+50351380046)*w13+(86727411746*t1^2
    +247605916660*t1-240845044942))))*t2+(((-16753814736*t1^2-20715162852*t1+106781803608)*w13
    -36360378084*t1^2-132377505720*t1+121936979508)*w3+((-42707944674*t1^2-27011598660*t1
    +261597213288)*w13-113169816846*t1^2-196182766764*t1+494871011244))*w2+((-4062021890*t1^2
    -57094961116*t1-2991504896)*w13-2140626046*t1^2-124716222800*t1-20137792168)*w3
    +(-45898954866*t1^2-83808055980*t1+260562207312)*w13-66216624102*t1^2-215737142832*t1
    +290053125792;
     
c10:=(((((1/2*(-12213061741*t1^2-35908222386*t1+107549867078)*w13+1/2*(-5484722917*t1^2
    -87095173338*t1+25495251818))*w3+(1/2*(-37496522661*t1^2-40332093512*t1+325258822278)*w13
    +1/2*(-59580098541*t1^2+25682355508*t1+871982739774)))*w2+((1/3*(1242575951*t1^2-45490787924*t1
    +52394205776)*w13+1/3*(3275208893*t1^2-316893613286*t1+306030794798))*w3+((-11364333702*t1^2
    -1952100478*t1+109189318956)*w13-48019399572*t1^2-81868036456*t1+243163533426)))*s2
    +(((1/3*(-83509681*t1^2+22413511879*t1+68864719313)*w13+1/3*(-23695226995*t1^2-108704525609*t1
    +9056446955))*w3+((-243391095*t1^2-1639459217*t1-17298053985)*w13-1254843767*t1^2
    -1878042969*t1+87091278793))*w2+(((1150562592*t1^2+3385803928*t1-31768384230)*w13
    -9629109174*t1^2-25323639440*t1+142698379974)*w3+((4249759680*t1^2-14197930*t1
    +17753303604)*w13-10703199646*t1^2-16734669414*t1+1517305940))))*t2+((((1/3*(-8244825704*t1^2
    -65968967005*t1+56761338499)*w13-25102604306*t1^2-103719399095*t1+138870623645)*w3
    +((-15514782179*t1^2-24179279375*t1+86628982535)*w13-49407258175*t1^2-75927323715*t1
    +343131640699))*w2+(((-10950403985*t1^2-32798795362*t1+80976826600)*w13-48702012711*t1^2
    -154400078558*t1+408203239452)*w3+((-27129711241*t1^2-31170669982*t1+269789135362)*w13
    -94152121895*t1^2-135810956814*t1+788607914510)))*s2+((((-11804927991*t1^2-30549712260*t1
    +41656772316)*w13-33429012535*t1^2-101926835876*t1+199143598648)*w3+((-40706821543*t1^2
    -72453809684*t1+167094077148)*w13-10880107895*t1^2-87551370880*t1-19286736452))*w2
    +(((-28385076232*t1^2-32423656634*t1+308884050784)*w13-39467041676*t1^2-125009688238*t1
    +21178350364)*w3+((-15072361138*t1^2-30695403422*t1+47263340244)*w13-130486971206*t1^2
    -376950899818*t1+524564981152)))))*I+((((1/6*(-28914390443*t1^2-135551888884*t1
    +55907007622)*w13+1/6*(-131613425423*t1^2-485953705408*t1+656255268622))*w3
    +(1/2*(-44320243543*t1^2-97378773014*t1+347890423574)*w13+1/2*(-151129691779*t1^2
    -288523510286*t1+1112502702722)))*w2+((1/3*(-28939339672*t1^2-81186024068*t1+134735836808)*w13
    +1/3*(-115813964818*t1^2-295995303878*t1+462581269874))*w3+((-37073304187*t1^2-57793160674*t1
    +88430556968)*w13-102572111041*t1^2-145134098752*t1+164458039358)))*s2
    +(((1/3*(-18518725079*t1^2-37525207915*t1+78052902169)*w13+1/3*(44275638061*t1^2+38657184569*t1
    -175728979505))*w3+((-15490926197*t1^2-26147378973*t1+127986635545)*w13+(33028199705*t1^2
    +56466077615*t1-283197221701)))*w2+((1/3*(8060380010*t1^2+43754125474*t1+1420700720)*w13
    +1/3*(-63007402852*t1^2-276527419082*t1+99281414576))*w3+((-8996511098*t1^2+10361751884*t1
    +40385928202)*w13-3185461400*t1^2-78442927204*t1-35013677810))))*t2+(((1/3*(-17248257731*t1^2
    -43944779713*t1+93344790937)*w13-23690473185*t1^2-89358935987*t1+39390878335)*w3
    +((-25594871720*t1^2-17013950193*t1+31829281875)*w13-96883347786*t1^2-144442983677*t1
    +192082167127))*w2+((1/3*(-29219111797*t1^2-134566247150*t1+30635787410)*w13+(3128662499*t1^2
    -77966959410*t1-130161468614))*w3+((-38778890725*t1^2-63955195310*t1+305502853436)*w13
    -84240281863*t1^2-176341266770*t1+586974698000)))*s2+(((3583303033*t1^2+11188140584*t1
    -17093205592)*w13+(3638053773*t1^2-12672020484*t1-78386996816))*w3+((5280933083*t1^2
    -9224643476*t1+119434822784)*w13+(58610231887*t1^2+181397589908*t1-517567012916)))*w2
    +((-818510610*t1^2-3906322314*t1+49728943492)*w13+(35350427698*t1^2+138649971770*t1
    -354310603408))*w3+(3005310480*t1^2+31891912230*t1+99750477832)*w13+610419444*t1^2
    -26790286038*t1-143769036564;
     
c11:=((((35233074732*t1^2+82418647848*t1-211598375024)*w13-21389289492*t1^2-18830600232*t1
    -92477301600)*w3+((22426152932*t1^2+81699339112*t1+102137799200)*w13+(142238642116*t1^2
    +482326285976*t1-1390777827392)))*w2+(((619653992*t1^2-12791864840*t1+73376438160)*w13
    +(168820623400*t1^2+448123462904*t1-1044109666496))*w3+((67846883296*t1^2+51529031096*t1
    -432403766576)*w13+(202332263264*t1^2+542800213720*t1-899987519920))))*I+(((32546151460*t1^2
    +57288749528*t1-236477806112)*w13+(57853872372*t1^2+90586549800*t1-6802376960))*w3
    +((36036864468*t1^2+76170613320*t1-214148831440)*w13+(104226544836*t1^2+574413124536*t1
    -122180102496)))*w2+((77843788832*t1^2+73681550392*t1-492021837040)*w13+(114951584544*t1^2
    +293434504056*t1-438757329328))*w3+(68317679544*t1^2+201458564424*t1-411586710928)*w13
    +53239226904*t1^2+286245949224*t1+191742306240;
     
c12:=((((((14133326321*t1^2+33321748850*t1-113860072663)*w13+(39153603674*t1^2+93904670906*t1
    -284499488635))*w3+((16602728276*t1^2+43970995599*t1-95291457475)*w13+(47798380991*t1^2
    +115067837475*t1-382059502099)))*w2+((1/3*(54988668305*t1^2+109435134973*t1-158842938340)*w13
    +1/3*(152220562115*t1^2+376147954771*t1-399702456436))*w3+((20151836687*t1^2+41569062273*t1
    -121962577882)*w13+(81916682195*t1^2+188931670167*t1-352872401650))))*s2
    +(((1/3*(-23278144136*t1^2-28014312520*t1+226412312974)*w13+1/3*(37694686060*t1^2
    +30346853618*t1-420267609074))*w3+((-9381058087*t1^2-19582333566*t1+30377424092)*w13
    +(21510397147*t1^2+18389570800*t1-44318850356)))*w2+(((-3922974253*t1^2+6873777906*t1
    +4308771986)*w13-6407285287*t1^2-51883283322*t1+53842351082)*w3+((6155069845*t1^2
    +21869963772*t1+9587002162)*w13-36855301249*t1^2-146631044248*t1+50399360258))))*t2
    +((((1/3*(-42514720432*t1^2-58505408792*t1+76124592062)*w13-60992976046*t1^2-124081191386*t1
    +165476395386)*w3+((-16381519955*t1^2-34062029544*t1+89986886736)*w13-60239338865*t1^2
    -172002065838*t1+230652137852))*w2+(((-24864647355*t1^2-48376995336*t1+193239840018)*w13
    -66471147287*t1^2-165370672664*t1+497588968726)*w3+((-28174411519*t1^2-82868458566*t1
    +150212461386)*w13-42383067199*t1^2-184855917522*t1+199061754334)))*s2+((((3261997454*t1^2
    +19887177868*t1-80545797550)*w13-12590609676*t1^2-39735377016*t1+159211707134)*w3
    +((14978456222*t1^2+19444693966*t1-57907230186)*w13-17026712*t1^2+62783716166*t1
    +127223863450))*w2+(((12689882876*t1^2+265872202*t1-204317264308)*w13+(19428311116*t1^2
    +75899987138*t1+61295343100))*w3+((8763946484*t1^2+21207185182*t1-98225085360)*w13
    +(12217844056*t1^2-19499507746*t1+269183414536))))))*I+((((1/3*(-20893794385*t1^2+3638902087*t1
    +229967364803)*w13+1/3*(-11781717550*t1^2+140750192983*t1+489923237675))*w3+((1920264580*t1^2
    -2586473536*t1-6310205585)*w13+(33668880757*t1^2+6809497568*t1-259004236817)))*w2
    +((1/3*(-2576830717*t1^2+37664861317*t1+96416060030)*w13+1/3*(-14122116949*t1^2+25195597255*t1
    +133454665202))*w3+((19157940069*t1^2+6151186375*t1-18018175596)*w13+(52923659967*t1^2
    -85879757267*t1+70786377720))))*s2+(((1/3*(-8894275897*t1^2-16303415132*t1+64973532062)*w13
    +1/3*(24020084681*t1^2+22145656738*t1-218501407942))*w3+((-7703708258*t1^2-24280445426*t1
    +29560958116)*w13+(28361713350*t1^2+82585301612*t1-146126834328)))*w2+((1/3*(-2344449515*t1^2
    +21898359632*t1-25919605046)*w13+1/3*(-15448901957*t1^2-113161705420*t1+47364748378))*w3
    +((-6224099437*t1^2+102170050*t1+67845540446)*w13+(12850933061*t1^2-1236004442*t1
    -231554408866)))))*t2+(((1/3*(14648044403*t1^2+14296529206*t1-83271078334)*w13
    +(12858392495*t1^2-6715806136*t1-151870381182))*w3+((-8675023008*t1^2+24477508406*t1
    -12466028312)*w13-10787767434*t1^2+83357606804*t1-112264851904))*w2+((1/3*(26085010963*t1^2
    -20527118602*t1-389365809338)*w13+(48640392197*t1^2+28921998702*t1-459384691562))*w3
    +((-2963839385*t1^2+17220595388*t1+31286186818)*w13+(30932878135*t1^2+143429484452*t1
    -318817510178))))*s2+(((-22145062288*t1^2-41820975134*t1+92093641370)*w13-7259080834*t1^2
    -37439675198*t1+29550130182)*w3+((-20347858528*t1^2-41212246652*t1+2767747082)*w13
    -79448634746*t1^2-243589048768*t1+557498904430))*w2+((-7126925264*t1^2-13394540554*t1
    -1232801624)*w13-82918699452*t1^2-257800435794*t1+439437792280)*w3+(-44080269588*t1^2
    -64581441066*t1+413450837260)*w13-59505772236*t1^2-174119389338*t1+103652043828;

phi:=[ c01, c02, c03, c04, c05, c06, c07, c08, c09, c10, c11, c12 ];


==> sicsymbolic_12b.txt <==
w2:=sqrt(2);
w13:=sqrt(13);
w26:=w2*w13;

t1:=sqrt(w13-1);
t2:=sqrt(w13+3);

I:=sqrt(-1);

c01:=16;

c02:=(((w26+w2-w13-1)*t1+(w26-5*w2-2*w13+10))*t2+((-w26-3*w2+2*w13+6)*t1+(4*w2-4)))*I
     +((-w13-1)*t1+(w26-5*w2))*t2+(w26+3*w2)*t1+4;

c03:=((4*w2-8)*t1-4*w26-4*w2+4*w13+4)*I;

c04:=(((4*w2-4)*t1-4*w2+8)*t2+(8*w2-8))*I+(-4*t1-4*w2)*t2+8;

c05:=(-2*w26-6*w2)*t1-8;

c06:=(((w26-w2-w13+1)*t1+(2*w2-4))*t2+((-2*w2+4)*t1+(2*w26+2*w2-2*w13-2)))*I
     +((-w13+1)*t1+2*w2)*t2+2*w2*t1+2*w13+2;

c07:=(16*w2-16)*I;

c08:=(((w26+w2-w13-1)*t1+(w26-5*w2-2*w13+10))*t2+((w26+3*w2-2*w13-6)*t1-4*w2+4))*I
     +((-w13-1)*t1+(w26-5*w2))*t2+(-w26-3*w2)*t1-4;

c09:=-4*w2*t1-4*w13-4;

c10:=(((4*w2-4)*t1-4*w2+8)*t2+(-8*w2+8))*I+(-4*t1-4*w2)*t2-8;

c11:=((2*w26+6*w2-4*w13-12)*t1-8*w2+8)*I;

c12:=(((w26-w2-w13+1)*t1+(2*w2-4))*t2+((2*w2-4)*t1-2*w26-2*w2+2*w13+2))*I
     +((-w13+1)*t1+2*w2)*t2-2*w2*t1-2*w13-2;

phi:=[ c01, c02, c03, c04, c05, c06, c07, c08, c09, c10, c11, c12 ];


==> sicsymbolic_13a.txt <==
w5:=sqrt(5);
w7:=sqrt(7);
I:=sqrt(-1);

r2:=sqrt((-8*w7+10)*w5-8*w7+50);
r3:=sqrt(((2*w7+6)*w5+(5*w7+12))*r2+(8*w7+19)*w5+16*w7+41);

c01:=-20928;

c02:=((((-734*w7+2072)*w5+(1808*w7-4448))*r2+((-1412*w7+3086)*w5+(2612*w7-8006)))*r3
    +(((-314*w7+350)*w5+(382*w7-2242))*r2+((1096*w7+2744)*w5+(1216*w7+6176))))*I
    +(((194*w7-512)*w5-286*w7+802)*r2+((710*w7-404)*w5-1222*w7-1508))*r3
    +((538*w7-658)*w5-910*w7+3622)*r2+(1288*w7+2480)*w5+1760*w7+4120;

c03:=c02;

c04:=((((917*w7-2528)*w5-2107*w7+5554)*r2+((1094*w7-2240)*w5-3622*w7+8332))*r3
    +(((-164*w7+1370)*w5+(1352*w7+430))*r2+((-1652*w7-508)*w5+(188*w7-1076))))*I
    +(((2030*w7-5489)*w5-4676*w7+12479)*r2+((2312*w7-6122)*w5-5948*w7+14882))*r3
    +((1346*w7-788)*w5-946*w7+7432)*r2+(1292*w7-1940)*w5-3388*w7+2860;

c05:=((((2596*w7-6676)*w5-5652*w7+16110)*r2+((2590*w7-8548)*w5-7086*w7+19308))*r3
    +(((-678*w7-948)*w5-722*w7-3340)*r2+((1800*w7+3084)*w5+(2920*w7+5468))))*I
    +(((1956*w7-5142)*w5-4486*w7+11482)*r2+((2412*w7-5442)*w5-6028*w7+14338))*r3
    +((-356*w7+326)*w5+(372*w7-2310))*r2+(-332*w7+1928)*w5-1740*w7-1368;

c06:=c02;

c07:=c05;

c08:=((((1247*w7-2900)*w5-2589*w7+7116)*r2+((1196*w7-4424)*w5-3660*w7+10428))*r3
    +(((450*w7-2826)*w5-2758*w7+2566)*r2+((912*w7-600)*w5+(4328*w7+7456))))*I
    +(((-2994*w7+7959)*w5+(6886*w7-17725))*r2+((-3696*w7+7044)*w5+(9148*w7-21244)))*r3
    +((26*w7+46)*w5+(546*w7+966))*r2+(-424*w7-2360)*w5+4176*w7+10608;

c09:=c04;
c10:=c01;
c11:=c04;
c12:=c05;
c13:=c01;

phi:=[ c01, c02, c03, c04, c05, c06, c07, c08, c09, c10, c11, c12, c13 ];


==> sicsymbolic_13b.txt <==
w5:=sqrt(5);
w7:=sqrt(7);
I:=sqrt(-1);

r2:=sqrt((-8*w7+10)*w5-8*w7+50);
r3:=sqrt(((2*w7+6)*w5+(5*w7+12))*r2+(8*w7+19)*w5+16*w7+41);

c01:=-20928;

c02:=((((1451*w7-3850)*w5-3221*w7+8692)*r2+((1314*w7-3180)*w5-3178*w7+6176))*r3
    +(((34*w7+946)*w5+(594*w7-246))*r2+((1096*w7-2744)*w5-1216*w7+6176)))*I
    +(((1340*w7-3553)*w5-3070*w7+8123)*r2+((1288*w7-1826)*w5-4812*w7+9570))*r3
    +((-186*w7-1482)*w5-890*w7+166)*r2+(1288*w7-2480)*w5-1760*w7+4120;

c03:=c02;

c04:=((((158*w7-682)*w5-484*w7+1460)*r2+((310*w7-146)*w5-1278*w7+3066))*r3+(((594*w7-900)*w5-266*w7
    +3640)*r2+((-1652*w7+508)*w5-188*w7-1076)))*I+(((1072*w7-3104)*w5-2674*w7+6542)*r2+((1074*w7
    -3510)*w5-2498*w7+10054))*r3+((200*w7-3322)*w5-2892*w7+1746)*r2+(1292*w7+1940)*w5+3388*w7
    +2860; 

c05:=((((390*w7-1344)*w5-1214*w7+2500)*r2+((-380*w7-32)*w5+(1876*w7-200)))*r3+(((-700*w7
    +2144)*w5+(2056*w7-4040))*r2+((1800*w7-3084)*w5-2920*w7+5468)))*I+(((8*w7-316)*w5-168*w7
    +96)*r2+((104*w7-184)*w5-440*w7+2992))*r3+((8*w7+992)*w5+(704*w7-340))*r2+(-332*w7-1928)*w5
    +1740*w7-1368;

c06:=c02;

c07:=c05;

c08:=((((45*w7-306)*w5-73*w7+104)*r2+((-178*w7+818)*w5+(1994*w7-4534)))*r3+(((-1154*w7+130)*w5
    +(254*w7-5782))*r2+((912*w7+600)*w5-4328*w7+7456)))*I+(((2248*w7-5411)*w5-4698*w7+12915)*r2
    +((2410*w7-6578)*w5-3958*w7+8210))*r3+((286*w7-506)*w5-338*w7+598)*r2+(-424*w7+2360)*w5
    -4176*w7 +10608;

c09:=c04;
c10:=c01;
c11:=c04;
c12:=c05;
c13:=c01;

phi:=[ c01, c02, c03, c04, c05, c06, c07, c08, c09, c10, c11, c12, c13 ];


==> sicsymbolic_14a.txt <==
w3:=sqrt(3);
w5:=sqrt(5);
w11:=sqrt(11);
w15:=w3*w5;
w33:=w3*w11;
w55:=w5*w11;
w165:=w3*w5*w11;

I:=sqrt(-1);

r1:=-1/2*(-(908-132*w165+12*I*sqrt(-234*w165+4962))^(2/3)+4*w165-148)/
           (908-132*w165+12*I*sqrt(-234*w165+4962))^(1/3);

r2:=sqrt(w165-w33+5/2*w5-25/2);

c01:=-189504*w3+189504;

c02:=(((174*w165+2038*w15-1618*w33+26*w3+18*w55-4122*w5+2398*w11+2070)*r1^2+(1428*w165
    +11802*w15-6608*w33-7070*w3-1554*w55-17220*w5+13622*w11+20664)*r1-8736*w165-121744*w15
    +70616*w33+56*w3-1176*w55+174552*w5-140000*w11-95760)*r2+((-308*w165-406*w15+616*w33
    +1414*w3+574*w55+1148*w5-798*w11-3528)*r1^2+(-826*w165-1358*w15+994*w33+10402*w3+14*w55
    +5950*w5+462*w11-21126)*r1+(23632*w165+20384*w15-34104*w33-41496*w3-33992*w55-44296*w5
    +70560*w11+230496)))*I+((366*w165+46*w15-838*w33-2122*w3-558*w55-2130*w5+58*w11
    +4218)*r1^2+(1302*w165-6384*w15+406*w33-6524*w3-1176*w55+966*w5-7420*w11+20118)*r1
    -18648*w165-25816*w15+48608*w33+95648*w3+28560*w55+126000*w5-26600*w11-191352)*r2+(42*w165
    +336*w15-434*w33-700*w3+224*w55-1078*w5+252*w11+2814)*r1^2+(1638*w165+3234*w15
    -2450*w33-322*w3-2450*w55-7826*w5+3906*w11+11046)*r1+10416*w165-27216*w15+21336*w33
    +76440*w3-20776*w55+51128*w5-32256*w11-123312;
     
c03:=(((-174*w165+1618*w33+4122*w5-2070)*r1^2+(-1428*w165+6608*w33+17220*w5-20664)*r1
    +(8736*w165-23688*w15-70616*w33-174552*w5-23688*w11+95760))*r2+((406*w15-1414*w3-574*w55
    +798*w11)*r1^2+(1358*w15-10402*w3-14*w55-462*w11)*r1-20384*w15+23688*w33+41496*w3
    +33992*w55+23688*w5-70560*w11))*I+((-46*w15+2122*w3+558*w55-58*w11)*r1^2+(6384*w15+6524*w3
    +1176*w55+7420*w11)*r1+(25816*w15-23688*w33-95648*w3-28560*w55-71064*w5+26600*w11))*r2
    +(-42*w165+434*w33+1078*w5-2814)*r1^2+(-1638*w165+2450*w33+7826*w5-11046)*r1-10416*w165
    -21336*w33+71064*w3+23688*w55-51128*w5+123312;
     
c04:=(((-192*w165-46*w15-780*w33+2122*w3+558*w55-1992*w5-58*w11-2148)*r1^2+(126*w165
    +6384*w15-7014*w33+6524*w3+1176*w55-18186*w5+7420*w11+546)*r1+(9912*w165+25816*w15
    +45696*w33-95648*w3-28560*w55+119616*w5+26600*w11+95592))*r2+((42*w165+742*w15-434*w33
    -2114*w3-350*w55-1078*w5+1050*w11+2814)*r1^2+(1638*w165+4592*w15-2450*w33-10724*w3
    -2464*w55-7826*w5+3444*w11+11046)*r1+(10416*w165-23912*w15+21336*w33+117936*w3+13216*w55
    +51128*w5-31752*w11-123312)))*I+((174*w165+2084*w15-1618*w33-2096*w3-540*w55-4122*w5
    +2456*w11+2070)*r1^2+(1428*w165+5418*w15-6608*w33-13594*w3-2730*w55-17220*w5+6202*w11
    +20664)*r1-8736*w165-76496*w15+70616*w33+95704*w3+27384*w55+174552*w5-95536*w11-95760)*r2
    +(266*w165+406*w15-182*w33-1414*w3-574*w55-70*w5+798*w11+714)*r1^2+(-812*w165+1358*w15
    +1456*w33-10402*w3-14*w55+1876*w5-462*w11+10080)*r1-10360*w165-20384*w15+12768*w33
    +41496*w3+33992*w55-6832*w5-70560*w11+106008;
     
c05:=(((366*w165-838*w33-2130*w5+4218)*r1^2+(1302*w165+406*w33+966*w5+20118)*r1-18648*w165
    -23688*w15+48608*w33+126000*w5-23688*w11-191352)*r2+((336*w15-700*w3+224*w55+252*w11)*r1^2
    +(3234*w15-322*w3-2450*w55+3906*w11)*r1-27216*w15+23688*w33+76440*w3-20776*w55+23688*w5
    -32256*w11))*I+((-2038*w15-26*w3-18*w55-2398*w11)*r1^2+(-11802*w15+7070*w3+1554*w55
    -13622*w11)*r1+(121744*w15-23688*w33-56*w3+1176*w55-71064*w5+140000*w11))*r2+(308*w165
    -616*w33-1148*w5+3528)*r1^2+(826*w165-994*w33-5950*w5+21126)*r1-23632*w165+34104*w33
    +71064*w3+23688*w55+44296*w5-230496;
     
c06:=(((366*w165+2084*w15-838*w33-2096*w3-540*w55-2130*w5+2456*w11+4218)*r1^2+(1302*w165
    +5418*w15+406*w33-13594*w3-2730*w55+966*w5+6202*w11+20118)*r1-18648*w165-76496*w15
    +48608*w33+95704*w3+27384*w55+126000*w5-95536*w11-191352)*r2+((266*w165-336*w15-182*w33
    +700*w3-224*w55-70*w5-252*w11+714)*r1^2+(-812*w165-3234*w15+1456*w33+322*w3+2450*w55
    +1876*w5-3906*w11+10080)*r1-10360*w165+27216*w15+12768*w33-76440*w3+20776*w55-6832*w5
    +32256*w11+106008))*I+((192*w165-2038*w15+780*w33-26*w3-18*w55+1992*w5-2398*w11
    +2148)*r1^2+(-126*w165-11802*w15+7014*w33+7070*w3+1554*w55+18186*w5-13622*w11-546)*r1
    -9912*w165+121744*w15-45696*w33-56*w3+1176*w55-119616*w5+140000*w11-95592)*r2+(-308*w165
    -742*w15+616*w33+2114*w3+350*w55+1148*w5-1050*w11-3528)*r1^2+(-826*w165-4592*w15+994*w33
    +10724*w3+2464*w55+5950*w5-3444*w11-21126)*r1+23632*w165+23912*w15-34104*w33-117936*w3
    -13216*w55-44296*w5+31752*w11+230496;
     
c07:=(((192*w165+780*w33+1992*w5+2148)*r1^2+(-126*w165+7014*w33+18186*w5-546)*r1-9912*w165
    +23688*w15-45696*w33-119616*w5+23688*w11-95592)*r2+((-742*w15+2114*w3+350*w55
    -1050*w11)*r1^2+(-4592*w15+10724*w3+2464*w55-3444*w11)*r1+(23912*w15+23688*w33-117936*w3
    -13216*w55+23688*w5+31752*w11)))*I+((-2084*w15+2096*w3+540*w55-2456*w11)*r1^2+(-5418*w15
    +13594*w3+2730*w55-6202*w11)*r1+(76496*w15+23688*w33-95704*w3-27384*w55+71064*w5
    +95536*w11))*r2+(-266*w165+182*w33+70*w5-714)*r1^2+(812*w165-1456*w33-1876*w5-10080)*r1
    +10360*w165-12768*w33+71064*w3+23688*w55+6832*w5-106008;c08:=-189504*I-189504;
     
c09:=(((-192*w165-780*w33-1992*w5-2148)*r1^2+(126*w165-7014*w33-18186*w5+546)*r1+(9912*w165
    -23688*w15+45696*w33+119616*w5-23688*w11+95592))*r2+((-742*w15+2114*w3+350*w55
    -1050*w11)*r1^2+(-4592*w15+10724*w3+2464*w55-3444*w11)*r1+(23912*w15+23688*w33-117936*w3
    -13216*w55+23688*w5+31752*w11)))*I+((2084*w15-2096*w3-540*w55+2456*w11)*r1^2+(5418*w15
    -13594*w3-2730*w55+6202*w11)*r1-76496*w15-23688*w33+95704*w3+27384*w55-71064*w5
    -95536*w11)*r2+(-266*w165+182*w33+70*w5-714)*r1^2+(812*w165-1456*w33-1876*w5-10080)*r1
    +10360*w165-12768*w33+71064*w3+23688*w55+6832*w5-106008;
     
c10:=(((-366*w165-2084*w15+838*w33+2096*w3+540*w55+2130*w5-2456*w11-4218)*r1^2+(-1302*w165
    -5418*w15-406*w33+13594*w3+2730*w55-966*w5-6202*w11-20118)*r1+(18648*w165+76496*w15
    -48608*w33-95704*w3-27384*w55-126000*w5+95536*w11+191352))*r2+((266*w165-336*w15-182*w33
    +700*w3-224*w55-70*w5-252*w11+714)*r1^2+(-812*w165-3234*w15+1456*w33+322*w3+2450*w55
    +1876*w5-3906*w11+10080)*r1-10360*w165+27216*w15+12768*w33-76440*w3+20776*w55-6832*w5
    +32256*w11+106008))*I+((-192*w165+2038*w15-780*w33+26*w3+18*w55-1992*w5+2398*w11
    -2148)*r1^2+(126*w165+11802*w15-7014*w33-7070*w3-1554*w55-18186*w5+13622*w11+546)*r1
    +(9912*w165-121744*w15+45696*w33+56*w3-1176*w55+119616*w5-140000*w11+95592))*r2+(-308*w165
    -742*w15+616*w33+2114*w3+350*w55+1148*w5-1050*w11-3528)*r1^2+(-826*w165-4592*w15
    +994*w33+10724*w3+2464*w55+5950*w5-3444*w11-21126)*r1+23632*w165+23912*w15-34104*w33
    -117936*w3-13216*w55-44296*w5+31752*w11+230496;
     
c11:=(((-366*w165+838*w33+2130*w5-4218)*r1^2+(-1302*w165-406*w33-966*w5-20118)*r1+(18648*w165
    +23688*w15-48608*w33-126000*w5+23688*w11+191352))*r2+((336*w15-700*w3+224*w55
    +252*w11)*r1^2+(3234*w15-322*w3-2450*w55+3906*w11)*r1-27216*w15+23688*w33+76440*w3
    -20776*w55+23688*w5-32256*w11))*I+((2038*w15+26*w3+18*w55+2398*w11)*r1^2+(11802*w15
    -7070*w3-1554*w55+13622*w11)*r1-121744*w15+23688*w33+56*w3-1176*w55+71064*w5
    -140000*w11)*r2+(308*w165-616*w33-1148*w5+3528)*r1^2+(826*w165-994*w33-5950*w5+21126)*r1
    -23632*w165+34104*w33+71064*w3+23688*w55+44296*w5-230496;
     
c12:=(((192*w165+46*w15+780*w33-2122*w3-558*w55+1992*w5+58*w11+2148)*r1^2+(-126*w165
    -6384*w15+7014*w33-6524*w3-1176*w55+18186*w5-7420*w11-546)*r1-9912*w165-25816*w15
    -45696*w33+95648*w3+28560*w55-119616*w5-26600*w11-95592)*r2+((42*w165+742*w15-434*w33
    -2114*w3-350*w55-1078*w5+1050*w11+2814)*r1^2+(1638*w165+4592*w15-2450*w33-10724*w3
    -2464*w55-7826*w5+3444*w11+11046)*r1+(10416*w165-23912*w15+21336*w33+117936*w3+13216*w55
    +51128*w5-31752*w11-123312)))*I+((-174*w165-2084*w15+1618*w33+2096*w3+540*w55+4122*w5
    -2456*w11-2070)*r1^2+(-1428*w165-5418*w15+6608*w33+13594*w3+2730*w55+17220*w5-6202*w11
    -20664)*r1+(8736*w165+76496*w15-70616*w33-95704*w3-27384*w55-174552*w5+95536*w11
    +95760))*r2+(266*w165+406*w15-182*w33-1414*w3-574*w55-70*w5+798*w11+714)*r1^2+(-812*w165
    +1358*w15+1456*w33-10402*w3-14*w55+1876*w5-462*w11+10080)*r1-10360*w165-20384*w15
    +12768*w33+41496*w3+33992*w55-6832*w5-70560*w11+106008;
     
c13:=(((174*w165-1618*w33-4122*w5+2070)*r1^2+(1428*w165-6608*w33-17220*w5+20664)*r1-8736*w165
    +23688*w15+70616*w33+174552*w5+23688*w11-95760)*r2+((406*w15-1414*w3-574*w55
    +798*w11)*r1^2+(1358*w15-10402*w3-14*w55-462*w11)*r1-20384*w15+23688*w33+41496*w3
    +33992*w55+23688*w5-70560*w11))*I+((46*w15-2122*w3-558*w55+58*w11)*r1^2+(-6384*w15-6524*w3
    -1176*w55-7420*w11)*r1-25816*w15+23688*w33+95648*w3+28560*w55+71064*w5-26600*w11)*r2
    +(-42*w165+434*w33+1078*w5-2814)*r1^2+(-1638*w165+2450*w33+7826*w5-11046)*r1-10416*w165
    -21336*w33+71064*w3+23688*w55-51128*w5+123312;
     
c14:=(((-174*w165-2038*w15+1618*w33-26*w3-18*w55+4122*w5-2398*w11-2070)*r1^2+(-1428*w165
    -11802*w15+6608*w33+7070*w3+1554*w55+17220*w5-13622*w11-20664)*r1+(8736*w165+121744*w15
    -70616*w33-56*w3+1176*w55-174552*w5+140000*w11+95760))*r2+((-308*w165-406*w15+616*w33
    +1414*w3+574*w55+1148*w5-798*w11-3528)*r1^2+(-826*w165-1358*w15+994*w33+10402*w3+14*w55
    +5950*w5+462*w11-21126)*r1+(23632*w165+20384*w15-34104*w33-41496*w3-33992*w55-44296*w5
    +70560*w11+230496)))*I+((-366*w165-46*w15+838*w33+2122*w3+558*w55+2130*w5-58*w11
    -4218)*r1^2+(-1302*w165+6384*w15-406*w33+6524*w3+1176*w55-966*w5+7420*w11-20118)*r1
    +(18648*w165+25816*w15-48608*w33-95648*w3-28560*w55-126000*w5+26600*w11+191352))*r2
    +(42*w165+336*w15-434*w33-700*w3+224*w55-1078*w5+252*w11+2814)*r1^2+(1638*w165+3234*w15
    -2450*w33-322*w3-2450*w55-7826*w5+3906*w11+11046)*r1+10416*w165-27216*w15+21336*w33
    +76440*w3-20776*w55+51128*w5-32256*w11-123312;

phi:=[ c01, c02, c03, c04, c05, c06, c07, c08, c09, c10, c11, c12, c13, c14 ];


==> sicsymbolic_14b.txt <==
w3:=-sqrt(3);
w5:=-sqrt(5);
w11:=sqrt(11);
w15:=w3*w5;
w33:=w3*w11;
w55:=w5*w11;
w165:=w3*w5*w11;

I:=sqrt(-1);

r1:=-1/2*(-(908-132*w165+12*I*sqrt(-234*w165+4962))^(2/3)+4*w165-148)/
           (908-132*w165+12*I*sqrt(-234*w165+4962))^(1/3);

r2:=sqrt(w165-w33+5/2*w5-25/2);

c01:=-189504*w3+189504;

c02:=(((174*w165+2038*w15-1618*w33+26*w3+18*w55-4122*w5+2398*w11+2070)*r1^2+(1428*w165
    +11802*w15-6608*w33-7070*w3-1554*w55-17220*w5+13622*w11+20664)*r1-8736*w165-121744*w15
    +70616*w33+56*w3-1176*w55+174552*w5-140000*w11-95760)*r2+((-308*w165-406*w15+616*w33
    +1414*w3+574*w55+1148*w5-798*w11-3528)*r1^2+(-826*w165-1358*w15+994*w33+10402*w3+14*w55
    +5950*w5+462*w11-21126)*r1+(23632*w165+20384*w15-34104*w33-41496*w3-33992*w55-44296*w5
    +70560*w11+230496)))*I+((366*w165+46*w15-838*w33-2122*w3-558*w55-2130*w5+58*w11
    +4218)*r1^2+(1302*w165-6384*w15+406*w33-6524*w3-1176*w55+966*w5-7420*w11+20118)*r1
    -18648*w165-25816*w15+48608*w33+95648*w3+28560*w55+126000*w5-26600*w11-191352)*r2+(42*w165
    +336*w15-434*w33-700*w3+224*w55-1078*w5+252*w11+2814)*r1^2+(1638*w165+3234*w15
    -2450*w33-322*w3-2450*w55-7826*w5+3906*w11+11046)*r1+10416*w165-27216*w15+21336*w33
    +76440*w3-20776*w55+51128*w5-32256*w11-123312;
     
c03:=(((-174*w165+1618*w33+4122*w5-2070)*r1^2+(-1428*w165+6608*w33+17220*w5-20664)*r1
    +(8736*w165-23688*w15-70616*w33-174552*w5-23688*w11+95760))*r2+((406*w15-1414*w3-574*w55
    +798*w11)*r1^2+(1358*w15-10402*w3-14*w55-462*w11)*r1-20384*w15+23688*w33+41496*w3
    +33992*w55+23688*w5-70560*w11))*I+((-46*w15+2122*w3+558*w55-58*w11)*r1^2+(6384*w15+6524*w3
    +1176*w55+7420*w11)*r1+(25816*w15-23688*w33-95648*w3-28560*w55-71064*w5+26600*w11))*r2
    +(-42*w165+434*w33+1078*w5-2814)*r1^2+(-1638*w165+2450*w33+7826*w5-11046)*r1-10416*w165
    -21336*w33+71064*w3+23688*w55-51128*w5+123312;
     
c04:=(((-192*w165-46*w15-780*w33+2122*w3+558*w55-1992*w5-58*w11-2148)*r1^2+(126*w165
    +6384*w15-7014*w33+6524*w3+1176*w55-18186*w5+7420*w11+546)*r1+(9912*w165+25816*w15
    +45696*w33-95648*w3-28560*w55+119616*w5+26600*w11+95592))*r2+((42*w165+742*w15-434*w33
    -2114*w3-350*w55-1078*w5+1050*w11+2814)*r1^2+(1638*w165+4592*w15-2450*w33-10724*w3
    -2464*w55-7826*w5+3444*w11+11046)*r1+(10416*w165-23912*w15+21336*w33+117936*w3+13216*w55
    +51128*w5-31752*w11-123312)))*I+((174*w165+2084*w15-1618*w33-2096*w3-540*w55-4122*w5
    +2456*w11+2070)*r1^2+(1428*w165+5418*w15-6608*w33-13594*w3-2730*w55-17220*w5+6202*w11
    +20664)*r1-8736*w165-76496*w15+70616*w33+95704*w3+27384*w55+174552*w5-95536*w11-95760)*r2
    +(266*w165+406*w15-182*w33-1414*w3-574*w55-70*w5+798*w11+714)*r1^2+(-812*w165+1358*w15
    +1456*w33-10402*w3-14*w55+1876*w5-462*w11+10080)*r1-10360*w165-20384*w15+12768*w33
    +41496*w3+33992*w55-6832*w5-70560*w11+106008;
     
c05:=(((366*w165-838*w33-2130*w5+4218)*r1^2+(1302*w165+406*w33+966*w5+20118)*r1-18648*w165
    -23688*w15+48608*w33+126000*w5-23688*w11-191352)*r2+((336*w15-700*w3+224*w55+252*w11)*r1^2
    +(3234*w15-322*w3-2450*w55+3906*w11)*r1-27216*w15+23688*w33+76440*w3-20776*w55+23688*w5
    -32256*w11))*I+((-2038*w15-26*w3-18*w55-2398*w11)*r1^2+(-11802*w15+7070*w3+1554*w55
    -13622*w11)*r1+(121744*w15-23688*w33-56*w3+1176*w55-71064*w5+140000*w11))*r2+(308*w165
    -616*w33-1148*w5+3528)*r1^2+(826*w165-994*w33-5950*w5+21126)*r1-23632*w165+34104*w33
    +71064*w3+23688*w55+44296*w5-230496;
     
c06:=(((366*w165+2084*w15-838*w33-2096*w3-540*w55-2130*w5+2456*w11+4218)*r1^2+(1302*w165
    +5418*w15+406*w33-13594*w3-2730*w55+966*w5+6202*w11+20118)*r1-18648*w165-76496*w15
    +48608*w33+95704*w3+27384*w55+126000*w5-95536*w11-191352)*r2+((266*w165-336*w15-182*w33
    +700*w3-224*w55-70*w5-252*w11+714)*r1^2+(-812*w165-3234*w15+1456*w33+322*w3+2450*w55
    +1876*w5-3906*w11+10080)*r1-10360*w165+27216*w15+12768*w33-76440*w3+20776*w55-6832*w5
    +32256*w11+106008))*I+((192*w165-2038*w15+780*w33-26*w3-18*w55+1992*w5-2398*w11
    +2148)*r1^2+(-126*w165-11802*w15+7014*w33+7070*w3+1554*w55+18186*w5-13622*w11-546)*r1
    -9912*w165+121744*w15-45696*w33-56*w3+1176*w55-119616*w5+140000*w11-95592)*r2+(-308*w165
    -742*w15+616*w33+2114*w3+350*w55+1148*w5-1050*w11-3528)*r1^2+(-826*w165-4592*w15+994*w33
    +10724*w3+2464*w55+5950*w5-3444*w11-21126)*r1+23632*w165+23912*w15-34104*w33-117936*w3
    -13216*w55-44296*w5+31752*w11+230496;
     
c07:=(((192*w165+780*w33+1992*w5+2148)*r1^2+(-126*w165+7014*w33+18186*w5-546)*r1-9912*w165
    +23688*w15-45696*w33-119616*w5+23688*w11-95592)*r2+((-742*w15+2114*w3+350*w55
    -1050*w11)*r1^2+(-4592*w15+10724*w3+2464*w55-3444*w11)*r1+(23912*w15+23688*w33-117936*w3
    -13216*w55+23688*w5+31752*w11)))*I+((-2084*w15+2096*w3+540*w55-2456*w11)*r1^2+(-5418*w15
    +13594*w3+2730*w55-6202*w11)*r1+(76496*w15+23688*w33-95704*w3-27384*w55+71064*w5
    +95536*w11))*r2+(-266*w165+182*w33+70*w5-714)*r1^2+(812*w165-1456*w33-1876*w5-10080)*r1
    +10360*w165-12768*w33+71064*w3+23688*w55+6832*w5-106008;c08:=-189504*I-189504;
     
c09:=(((-192*w165-780*w33-1992*w5-2148)*r1^2+(126*w165-7014*w33-18186*w5+546)*r1+(9912*w165
    -23688*w15+45696*w33+119616*w5-23688*w11+95592))*r2+((-742*w15+2114*w3+350*w55
    -1050*w11)*r1^2+(-4592*w15+10724*w3+2464*w55-3444*w11)*r1+(23912*w15+23688*w33-117936*w3
    -13216*w55+23688*w5+31752*w11)))*I+((2084*w15-2096*w3-540*w55+2456*w11)*r1^2+(5418*w15
    -13594*w3-2730*w55+6202*w11)*r1-76496*w15-23688*w33+95704*w3+27384*w55-71064*w5
    -95536*w11)*r2+(-266*w165+182*w33+70*w5-714)*r1^2+(812*w165-1456*w33-1876*w5-10080)*r1
    +10360*w165-12768*w33+71064*w3+23688*w55+6832*w5-106008;
     
c10:=(((-366*w165-2084*w15+838*w33+2096*w3+540*w55+2130*w5-2456*w11-4218)*r1^2+(-1302*w165
    -5418*w15-406*w33+13594*w3+2730*w55-966*w5-6202*w11-20118)*r1+(18648*w165+76496*w15
    -48608*w33-95704*w3-27384*w55-126000*w5+95536*w11+191352))*r2+((266*w165-336*w15-182*w33
    +700*w3-224*w55-70*w5-252*w11+714)*r1^2+(-812*w165-3234*w15+1456*w33+322*w3+2450*w55
    +1876*w5-3906*w11+10080)*r1-10360*w165+27216*w15+12768*w33-76440*w3+20776*w55-6832*w5
    +32256*w11+106008))*I+((-192*w165+2038*w15-780*w33+26*w3+18*w55-1992*w5+2398*w11
    -2148)*r1^2+(126*w165+11802*w15-7014*w33-7070*w3-1554*w55-18186*w5+13622*w11+546)*r1
    +(9912*w165-121744*w15+45696*w33+56*w3-1176*w55+119616*w5-140000*w11+95592))*r2+(-308*w165
    -742*w15+616*w33+2114*w3+350*w55+1148*w5-1050*w11-3528)*r1^2+(-826*w165-4592*w15
    +994*w33+10724*w3+2464*w55+5950*w5-3444*w11-21126)*r1+23632*w165+23912*w15-34104*w33
    -117936*w3-13216*w55-44296*w5+31752*w11+230496;
     
c11:=(((-366*w165+838*w33+2130*w5-4218)*r1^2+(-1302*w165-406*w33-966*w5-20118)*r1+(18648*w165
    +23688*w15-48608*w33-126000*w5+23688*w11+191352))*r2+((336*w15-700*w3+224*w55
    +252*w11)*r1^2+(3234*w15-322*w3-2450*w55+3906*w11)*r1-27216*w15+23688*w33+76440*w3
    -20776*w55+23688*w5-32256*w11))*I+((2038*w15+26*w3+18*w55+2398*w11)*r1^2+(11802*w15
    -7070*w3-1554*w55+13622*w11)*r1-121744*w15+23688*w33+56*w3-1176*w55+71064*w5
    -140000*w11)*r2+(308*w165-616*w33-1148*w5+3528)*r1^2+(826*w165-994*w33-5950*w5+21126)*r1
    -23632*w165+34104*w33+71064*w3+23688*w55+44296*w5-230496;
     
c12:=(((192*w165+46*w15+780*w33-2122*w3-558*w55+1992*w5+58*w11+2148)*r1^2+(-126*w165
    -6384*w15+7014*w33-6524*w3-1176*w55+18186*w5-7420*w11-546)*r1-9912*w165-25816*w15
    -45696*w33+95648*w3+28560*w55-119616*w5-26600*w11-95592)*r2+((42*w165+742*w15-434*w33
    -2114*w3-350*w55-1078*w5+1050*w11+2814)*r1^2+(1638*w165+4592*w15-2450*w33-10724*w3
    -2464*w55-7826*w5+3444*w11+11046)*r1+(10416*w165-23912*w15+21336*w33+117936*w3+13216*w55
    +51128*w5-31752*w11-123312)))*I+((-174*w165-2084*w15+1618*w33+2096*w3+540*w55+4122*w5
    -2456*w11-2070)*r1^2+(-1428*w165-5418*w15+6608*w33+13594*w3+2730*w55+17220*w5-6202*w11
    -20664)*r1+(8736*w165+76496*w15-70616*w33-95704*w3-27384*w55-174552*w5+95536*w11
    +95760))*r2+(266*w165+406*w15-182*w33-1414*w3-574*w55-70*w5+798*w11+714)*r1^2+(-812*w165
    +1358*w15+1456*w33-10402*w3-14*w55+1876*w5-462*w11+10080)*r1-10360*w165-20384*w15
    +12768*w33+41496*w3+33992*w55-6832*w5-70560*w11+106008;
     
c13:=(((174*w165-1618*w33-4122*w5+2070)*r1^2+(1428*w165-6608*w33-17220*w5+20664)*r1-8736*w165
    +23688*w15+70616*w33+174552*w5+23688*w11-95760)*r2+((406*w15-1414*w3-574*w55
    +798*w11)*r1^2+(1358*w15-10402*w3-14*w55-462*w11)*r1-20384*w15+23688*w33+41496*w3
    +33992*w55+23688*w5-70560*w11))*I+((46*w15-2122*w3-558*w55+58*w11)*r1^2+(-6384*w15-6524*w3
    -1176*w55-7420*w11)*r1-25816*w15+23688*w33+95648*w3+28560*w55+71064*w5-26600*w11)*r2
    +(-42*w165+434*w33+1078*w5-2814)*r1^2+(-1638*w165+2450*w33+7826*w5-11046)*r1-10416*w165
    -21336*w33+71064*w3+23688*w55-51128*w5+123312;
     
c14:=(((-174*w165-2038*w15+1618*w33-26*w3-18*w55+4122*w5-2398*w11-2070)*r1^2+(-1428*w165
    -11802*w15+6608*w33+7070*w3+1554*w55+17220*w5-13622*w11-20664)*r1+(8736*w165+121744*w15
    -70616*w33-56*w3+1176*w55-174552*w5+140000*w11+95760))*r2+((-308*w165-406*w15+616*w33
    +1414*w3+574*w55+1148*w5-798*w11-3528)*r1^2+(-826*w165-1358*w15+994*w33+10402*w3+14*w55
    +5950*w5+462*w11-21126)*r1+(23632*w165+20384*w15-34104*w33-41496*w3-33992*w55-44296*w5
    +70560*w11+230496)))*I+((-366*w165-46*w15+838*w33+2122*w3+558*w55+2130*w5-58*w11
    -4218)*r1^2+(-1302*w165+6384*w15-406*w33+6524*w3+1176*w55-966*w5+7420*w11-20118)*r1
    +(18648*w165+25816*w15-48608*w33-95648*w3-28560*w55-126000*w5+26600*w11+191352))*r2
    +(42*w165+336*w15-434*w33-700*w3+224*w55-1078*w5+252*w11+2814)*r1^2+(1638*w165+3234*w15
    -2450*w33-322*w3-2450*w55-7826*w5+3906*w11+11046)*r1+10416*w165-27216*w15+21336*w33
    +76440*w3-20776*w55+51128*w5-32256*w11-123312;

phi:=[ c01, c02, c03, c04, c05, c06, c07, c08, c09, c10, c11, c12, c13, c14 ];


==> sicsymbolic_15d.txt <==
w3:=sqrt(3);
w5:=sqrt(5);
w15:=w3*w5;

I:=sqrt(-1);

r1:=(-10+5*I)^(1/3)+5/(5*I-10)^(1/3);
r2:=sqrt((5+w5)/2);
r3:=sqrt(((-1/16*w5-5/16)*w3+(1/8*w5+3/8))*r2+(1/8*w5+5/8)*w3+-1/4*w5-5/8);

c01:=((4792*w3*r1^2+14376*w3*r1+4792*r1^2-28752*w3-9584*w15+4792*r1-38336)*r2*r3+((-1198*w5*r1^2
    +1198*w15*r1^2+2396*w3*r1-8386*w5*r1+5990*w15*r1-2396*r1^2-11980*w3+9584*w5-7188*w15-9584*r1
    +47920)*r2-599*w3*r1^2-599*w5*r1^2-1797*w15*r1^2-14975*w3*r1+2995*w5*r1-6589*w15*r1+12579*r1^2
    +23960*w3+11980*w5+14376*w15+52113*r1-179700))*I+(-11980*w3*r1^2+2396*w5*r1^2+2396*w15*r1^2
    -35940*w3*r1+2396*w5*r1+7188*w15*r1-11980*r1^2+124592*w3-19168*w5-28752*w15-11980*r1+95840)*r3
    +(-1198*w3*r1^2-1198*w3*r1-3594*r1^2-7188*w5+9584*w15-10782*r1+35940)*r2+5391*w3*r1^2
    -599*w5*r1^2-599*w15*r1^2+11381*w3*r1-599*w5*r1-1797*w15*r1+10183*r1^2-35940*w3+19168*w5
    -7188*w15+24559*r1-95840;

c02:=76672*w3*r3;

c03:=(((-7188*w3*r1^2+2396*w5*r1^2+2396*w15*r1^2-21564*w3*r1+2396*w5*r1+7188*w15*r1-7188*r1^2+100632*w3
    -19168*w5-33544*w15-7188*r1+57504)*r2+(2396*w3*r1^2-7188*w5*r1^2-2396*w15*r1^2+2396*w3*r1-21564*w5*r1
    -2396*w15*r1+7188*r1^2-19168*w3+57504*w5+19168*w15+21564*r1-86256))*r3+((-1797*w3*r1^2
    -2995*w5*r1^2+1797*w15*r1^2-10183*w3*r1-17371*w5*r1+10183*w15*r1+2995*r1^2+47920*w3+31148*w5
    -19168*w15+17371*r1-59900)*r2-599*w3*r1^2+2995*w5*r1^2-2995*w15*r1^2+1797*w3*r1+20965*w5*r1
    -14975*w15*r1-4193*r1^2-11980*w3-9584*w5+16772*w15-14975*r1+47920))*I+((-14376*w5+43128)*r2
    -7188*w3*r1^2+2396*w5*r1^2+2396*w15*r1^2-21564*w3*r1+2396*w5*r1+7188*w15*r1-7188*r1^2+67088*w3
    -19168*w5-7188*r1+57504)*r3+(-5391*w3*r1^2+4193*w5*r1^2+599*w15*r1^2-12579*w3*r1+14975*w5*r1
    -1797*w15*r1-8985*r1^2+59900*w3-62296*w5+7188*w15-19767*r1+71880)*r2+4193*w3*r1^2-2995*w5*r1^2
    +1797*w15*r1^2+12579*w3*r1-17371*w5*r1+10183*w15*r1+4193*r1^2-71880*w3+74276*w5-33544*w15
    +4193*r1-11980;

c04:=((-4792*w3*r1^2+4792*w5*r1^2+4792*w15*r1^2-14376*w3*r1+4792*w5*r1+14376*w15*r1-4792*r1^2+47920*w3
    -38336*w5-47920*w15-4792*r1+38336)*r2*r3+((2396*w3*r1^2+11980*w3*r1-2396*r1^2-35940*w3-2396*w15
    -16772*r1+47920)*r2+(1198*w3*r1^2-1198*w5*r1^2-1198*w15*r1^2-5990*w3*r1-1198*w5*r1-3594*w15*r1
    +10782*r1^2-11980*w5+19168*w15+39534*r1-107820)))*I+(28752*w3-9584*w15)*r3+(3594*w3*r1^2
    +1198*w5*r1^2-1198*w15*r1^2+13178*w3*r1+8386*w5*r1-5990*w15*r1+1198*r1^2-47920*w3-2396*w5
    +9584*w15-5990*r1+11980)*r2-4792*w3*r1^2+2396*w15*r1^2-16772*w3*r1-7188*w5*r1+9584*w15*r1
    -2396*r1^2+83860*w3-14376*w5-21564*w15+4792*r1-23960;

c05:=((-4792*w3*r1^2-14376*w3*r1-4792*r1^2+67088*w3-9584*w15-4792*r1+38336)*r2*r3+((4792*w3*r1^2
    -1198*w5*r1^2-1198*w15*r1^2+19168*w3*r1-1198*w5*r1-3594*w15*r1-59900*w3+9584*w5+16772*w15
    -14376*r1)*r2-4193*w3*r1^2+2995*w5*r1^2+1797*w15*r1^2-20965*w3*r1+6589*w5*r1+4193*w15*r1
    +4193*r1^2+47920*w3-23960*w5-19168*w15+29351*r1-47920))*I+(11980*w3*r1^2-2396*w5*r1^2
    -2396*w15*r1^2+35940*w3*r1-2396*w5*r1-7188*w15*r1+11980*r1^2-115008*w3+19168*w5+19168*w15
    +11980*r1-95840)*r3+(1198*w3*r1^2-2396*w5*r1^2-1198*w3*r1-9584*w5*r1+2396*w15*r1+5990*r1^2
    -23960*w3+26356*w5-4792*w15+20366*r1-11980)*r2+1797*w3*r1^2+599*w5*r1^2-1797*w15*r1^2+7787*w3*r1
    +7787*w5*r1-7787*w15*r1-599*r1^2-33544*w5+33544*w15-7787*r1-23960;

c06:=(((8386*w3*r1^2-3594*w5*r1^2-3594*w15*r1^2+25158*w3*r1-3594*w5*r1-10782*w15*r1+8386*r1^2-100632*w3
    +28752*w5+33544*w15+8386*r1-67088)*r2-3594*w3*r1^2+3594*w5*r1^2+1198*w15*r1^2-3594*w3*r1
    +10782*w5*r1+1198*w15*r1-10782*r1^2+28752*w3-28752*w5-9584*w15-32346*r1+57504)*r3+((-599*w3*r1^2
    -2995*w5*r1^2+1797*w15*r1^2-8985*w3*r1-17371*w5*r1+10183*w15*r1+6589*r1^2+59900*w5-33544*w15
    +28153*r1-59900)*r2-2396*w3*r1^2+4792*w5*r1^2-1198*w15*r1^2+1198*w3*r1+22762*w5*r1-9584*w15*r1
    -10782*r1^2+59900*w3-74276*w5+31148*w15-35940*r1+35940))*I+((1198*w3*r1^2-3594*w5*r1^2
    -1198*w15*r1^2+1198*w3*r1-10782*w5*r1-1198*w15*r1+3594*r1^2-9584*w3+43128*w5+9584*w15+10782*r1
    -71880)*r2-1198*w3*r1^2-1198*w5*r1^2-1198*w15*r1^2-3594*w3*r1-1198*w5*r1-3594*w15*r1-1198*r1^2
    +67088*w3+9584*w5-1198*r1+9584)*r3+(-1797*w3*r1^2+1797*w5*r1^2+2995*w15*r1^2-1797*w3*r1
    -1797*w5*r1+10183*w15*r1-5391*r1^2+11980*w3-28752*w5-21564*w15-16173*r1+71880)*r2-1198*w3*r1^2
    +1198*w5*r1^2-2396*w15*r1^2-9584*w3*r1+11980*w5*r1-10782*w15*r1+4792*r1^2-11980*w3-2396*w5
    +21564*w15+22762*r1-59900;

c07:=c02;

c08:=((-7188*w3*r1^2+2396*w5*r1^2+2396*w15*r1^2-21564*w3*r1+2396*w5*r1+7188*w15*r1-7188*r1^2+57504*w3
    -19168*w5-19168*w15-7188*r1+57504)*r2*r3+((-4193*w3*r1^2+599*w5*r1^2+599*w15*r1^2-12579*w3*r1
    +599*w5*r1+1797*w15*r1-4193*r1^2+23960*w3-19168*w5+4792*w15-4193*r1+47920)*r2+(3594*w3*r1^2
    -2396*w5*r1^2+5990*w3*r1-9584*w5*r1+2396*w15*r1+8386*r1^2-23960*w3+47920*w5-14376*w15+22762*r1
    -95840)))*I+(-4792*w5*r1^2-4792*w15*r1^2-4792*w5*r1-14376*w15*r1-19168*w3+38336*w5+57504*w15)*r3
    +(-599*w3*r1^2+599*w5*r1^2-599*w15*r1^2-7787*w3*r1+4193*w5*r1-2995*w15*r1+5391*r1^2-4792*w5
    +9584*w15+23361*r1-71880)*r2+3594*w3*r1^2-4792*w5*r1^2+15574*w3*r1-19168*w5*r1+4792*w15*r1
    -1198*r1^2-23960*w3+52712*w5-4792*w15-15574*r1+23960;

c09:=(((-1198*w3*r1^2+1198*w5*r1^2+1198*w15*r1^2-3594*w3*r1+1198*w5*r1+3594*w15*r1-1198*r1^2+33544*w3
    -9584*w5-33544*w15-1198*r1+9584)*r2-3594*w3*r1^2+3594*w5*r1^2+1198*w15*r1^2-3594*w3*r1
    +10782*w5*r1+1198*w15*r1-10782*r1^2+28752*w3-43128*w5-9584*w15-32346*r1+129384)*r3
    +((-599*w3*r1^2-1797*w5*r1^2-1797*w15*r1^2-8985*w3*r1-1797*w5*r1-5391*w15*r1+6589*r1^2-11980*w3
    +26356*w15+28153*r1-23960)*r2+(1797*w3*r1^2-2995*w5*r1^2+1797*w15*r1^2+12579*w3*r1-17371*w5*r1
    +10183*w15*r1-5391*r1^2-11980*w3+52712*w5-26356*w15-26955*r1)))*I+((1198*w3*r1^2-3594*w5*r1^2
    -1198*w15*r1^2+1198*w3*r1-10782*w5*r1-1198*w15*r1+3594*r1^2-9584*w3+14376*w5+9584*w15+10782*r1
    -14376)*r2+(10782*w3*r1^2-3594*w5*r1^2-3594*w15*r1^2+32346*w3*r1-3594*w5*r1-10782*w15*r1
    +10782*r1^2-100632*w3+28752*w5+33544*w15+10782*r1-86256))*r3+(599*w3*r1^2+2995*w5*r1^2
    -599*w15*r1^2+2995*w3*r1+13777*w5*r1-5391*w15*r1-599*r1^2-23960*w3-45524*w5+19168*w15-4193*r1
    +11980)*r2+5391*w3*r1^2-5391*w5*r1^2-1797*w15*r1^2+22163*w3*r1-16173*w5*r1-1797*w15*r1-599*r1^2
    -47920*w3+64692*w5+4792*w15-18569*r1+11980;

c10:=c05;

c11:=c01;

c12:=(-9584*w3*r1^2-9584*w3*r1-28752*r1^2+76672*w3-86256*r1+345024)*r3*I+(28752*w3*r1^2+86256*w3*r1
    +28752*r1^2-268352*w3+28752*r1-230016)*r3;

c13:=c08;

c14:=c04;

c15:=(((5990*w3*r1^2-3594*w5*r1^2-3594*w15*r1^2+17970*w3*r1-3594*w5*r1-10782*w15*r1+5990*r1^2-33544*w3
    +28752*w5+33544*w15+5990*r1-47920)*r2+(2396*w3*r1^2+2396*w3*r1+7188*r1^2-19168*w3-14376*w5
    +21564*r1-14376))*r3+((-5990*w3*r1^2+2396*w5*r1^2+1198*w15*r1^2-16772*w3*r1+5990*w5*r1+2396*w15*r1
    -7188*r1^2+47920*w3-19168*w5-9584*w15-10782*r1+71880)*r2+(1198*w3*r1^2-2396*w5*r1^2+1198*w15*r1^2
    +2396*w3*r1-13178*w5*r1+7188*w15*r1+2396*r1^2+11980*w3+19168*w5-21564*w15+5990*r1-47920)))*I
    +((3594*w3*r1^2-3594*w5*r1^2-1198*w15*r1^2+3594*w3*r1-10782*w5*r1-1198*w15*r1+10782*r1^2-28752*w3
    +43128*w5+9584*w15+32346*r1-100632)*r2+(4792*w3*r1^2-2396*w5*r1^2-2396*w15*r1^2+14376*w3*r1
    -2396*w5*r1-7188*w15*r1+4792*r1^2-100632*w3+19168*w5+33544*w15+4792*r1-38336))*r3+(-2396*w3*r1^2
    +1198*w5*r1^2-15574*w3*r1+4792*w5*r1-1198*w15*r1+5990*r1^2+47920*w3+4792*w5-4792*w15+31148*r1
    -119800)*r2+3594*w3*r1^2-4792*w5*r1^2+1198*w15*r1^2+16772*w3*r1-22762*w5*r1+9584*w15*r1-2396*r1^2
    -71880*w3+31148*w5-4792*w15-20366*r1+83860;

phi:=[ c01, c02, c03, c04, c05, c06, c07, c08, c09, c10, c11, c12, c13, c14, c15 ];


==> sicsymbolic_19e.txt <==
w5:=sqrt(5);
s1:=sqrt(2*w5+1);
I:=sqrt(-1);

phi:=[
    2*(w5+1),
    -s1*I+1,
    s1*I+1,
    s1*I+1,
    -s1*I+1,
    -s1*I+1,
    -s1*I+1,
    -s1*I+1,
    s1*I+1,
    -s1*I+1,
    s1*I+1,
    -s1*I+1,
    s1*I+1,
    s1*I+1,
    s1*I+1,
    s1*I+1,
    -s1*I+1,
    -s1*I+1,
    s1*I+1
];


==> sicsymbolic_24c.txt <==
w2:=sqrt(2);
w3:=sqrt(3);
w7:=sqrt(7);
w6:=w2*w3;
w14:=w2*w7;
w21:=w3*w7;
w42:=w2*w3*w7;

I:=sqrt(-1);

r1:=(I*w7-1)^(1/3)+2/(I*w7-1)^(1/3);
r2:=sqrt(w21-3);
r3:=sqrt((1/2*w3+3/2)*w2+2*w3+6);
r4:=sqrt(2+w2);

c01:=((3*w42*r1^2+2*w42*r1-12*w42-w6*r1^2+10*w6*r1+4*w6-w14*r1^2+2*w14*r1+4*w14+5*w2*r1^2+6*w2*r1
    -20*w2-2*w21*r1^2+4*w21*r1+8*w21-10*w3*r1^2-12*w3*r1+40*w3-2*w7*r1^2-4*w7*r1+8*w7-6*r1^2+4*r1
    +24)*r2*r3*r4+(7*w21*r1^2+14*w21*r1-28*w21-21*w3*r1^2+14*w3*r1+84*w3-9*w7*r1^2+6*w7*r1+36*w7
    +21*r1^2+42*r1-84)*r2*r4+(-2*w42*r1^2+8*w42+2*w6*r1^2+8*w6*r1-8*w6+6*w14*r1^2-24*w14+6*w2*r1^2
    +24*w2*r1-24*w2+2*w21*r1^2+4*w21*r1-8*w21+6*w3*r1^2-4*w3*r1-24*w3-6*w7*r1^2-12*w7*r1+24*w7
    +18*r1^2-12*r1-72)*r3*r4+(-w42*r1^2-18*w42*r1+4*w42-35*w6*r1^2-14*w6*r1+140*w6-9*w14*r1^2
    +6*w14*r1+36*w14-21*w2*r1^2-42*w2*r1+84*w2)*r4)*I+(-3*w42*r1^2-2*w42*r1+12*w42-w6*r1^2+10*w6*r1
    +4*w6-w14*r1^2+2*w14*r1+4*w14-5*w2*r1^2-6*w2*r1+20*w2+2*w21*r1^2-4*w21*r1-8*w21-10*w3*r1^2
    -12*w3*r1+40*w3-2*w7*r1^2-4*w7*r1+8*w7+6*r1^2-4*r1-24)*r2*r3*r4+(-7*w21*r1^2-14*w21*r1+28*w21
    -21*w3*r1^2+14*w3*r1+84*w3-9*w7*r1^2+6*w7*r1+36*w7-21*r1^2-42*r1+84)*r2*r4+(-2*w42*r1^2+8*w42
    -2*w6*r1^2-8*w6*r1+8*w6-6*w14*r1^2+24*w14+6*w2*r1^2+24*w2*r1-24*w2+2*w21*r1^2+4*w21*r1-8*w21
    -6*w3*r1^2+4*w3*r1+24*w3+6*w7*r1^2+12*w7*r1-24*w7+18*r1^2-12*r1-72)*r3*r4+(-w42*r1^2-18*w42*r1
    +4*w42+35*w6*r1^2+14*w6*r1-140*w6+9*w14*r1^2-6*w14*r1-36*w14-21*w2*r1^2-42*w2*r1+84*w2)*r4;

c02:=((6*w42+14*w6+2*w14+14*w2+4*w21-28*w3-8*w7)*r2*r3*r4+(8*w42-14*w6-10*w14+28*w2+10*w21+14*w3
    -2*w7+14)*r2*r3+(2*w42-14*w6-6*w14-42*w2-8*w21+24*w7)*r3*r4+(2*w42+14*w6+18*w14+42*w2-8*w21
    +28*w3+12*w7)*r3)*I+(6*w42-14*w6-2*w14+14*w2+4*w21+28*w3+8*w7)*r2*r3*r4+(-2*w42-12*w14+14*w2
    -6*w21-14*w3-22*w7-42)*r2*r3+(-2*w42-14*w6-6*w14+42*w2+8*w21+24*w7)*r3*r4+(-6*w42-14*w6+6*w14
    +42*w2-4*w21-24*w7+84)*r3;

c03:=224*w6*r4;

c04:=((-2*w42*r1-4*w6*r1^2-2*w6*r1+16*w6-2*w14*r1^2+2*w14*r1+8*w14-6*w2*r1^2-10*w2*r1+24*w2
    -2*w21*r1^2+8*w21+2*w3*r1^2+8*w3*r1-8*w3+4*w7*r1^2+4*w7*r1-16*w7-4*r1^2+12*r1+16)*r2*r3*r4
    +(2*w42*r1-w6*r1^2-4*w6*r1+4*w6+w14*r1^2-4*w14*r1-4*w14-8*w2*r1^2+10*w2*r1+32*w2-w21*r1^2
    +2*w21*r1+4*w21-3*w3*r1^2+2*w3*r1+12*w3-5*w7*r1^2-2*w7*r1+20*w7-17*r1^2+2*r1+68)*r2*r3
    +(-w42*r1^2-2*w42*r1+4*w42+3*w6*r1^2-2*w6*r1-12*w6+3*w14*r1^2+6*w14*r1-12*w14+9*w2*r1^2-6*w2*r1
    -36*w2+2*w21*r1^2-8*w21+2*w3*r1^2+8*w3*r1-8*w3-6*w7*r1^2+24*w7+6*r1^2+24*r1-24)*r3*r4
    +(2*w42*r1^2+4*w42*r1-8*w42+10*w6*r1^2+12*w6*r1-40*w6-4*w21*r1^2+16*w21+16*w3*r1^2+8*w3*r1
    -64*w3)*r3)*I+(-2*w42*r1+4*w6*r1^2+2*w6*r1-16*w6+2*w14*r1^2-2*w14*r1-8*w14-6*w2*r1^2-10*w2*r1
    +24*w2-2*w21*r1^2+8*w21-2*w3*r1^2-8*w3*r1+8*w3-4*w7*r1^2-4*w7*r1+16*w7-4*r1^2+12*r1
    +16)*r2*r3*r4+(w42*r1^2-4*w42-4*w6*r1^2-2*w6*r1+16*w6-4*w14*r1^2-6*w14*r1+16*w14+9*w2*r1^2
    +8*w2*r1-36*w2-w21*r1^2-2*w21*r1+4*w21-5*w3*r1^2-6*w3*r1+20*w3-3*w7*r1^2-10*w7*r1+12*w7-r1^2
    -18*r1+4)*r2*r3+(w42*r1^2+2*w42*r1-4*w42+3*w6*r1^2-2*w6*r1-12*w6+3*w14*r1^2+6*w14*r1-12*w14
    -9*w2*r1^2+6*w2*r1+36*w2-2*w21*r1^2+8*w21+2*w3*r1^2+8*w3*r1-8*w3-6*w7*r1^2+24*w7-6*r1^2-24*r1
    +24)*r3*r4+(-2*w42*r1^2+4*w42*r1+8*w42-6*w6*r1^2+4*w6*r1+24*w6+8*w21*r1-4*w3*r1^2-16*w3*r1
    +16*w3)*r3;

c05:=((-2*w42+14*w6+10*w14-42*w2+8*w21+16*w7+56)*r2*r3*r4+(28*w21+28*w3+84*w7-84)*r2*r4+(16*w42
    -8*w21-56*w3)*r3*r4+(-56*w6-168*w2)*r4)*I+(2*w42+14*w6+10*w14+42*w2-8*w21+16*w7-56)*r2*r3*r4
    +(-28*w21-140*w3-84*w7-252)*r2*r4+(16*w42-8*w21+56*w3)*r3*r4+(56*w6+168*w2)*r4;

c06:=((6*w42-14*w6-10*w14+14*w2-10*w21-14*w3-2*w7-42)*r2*r3*r4+(-4*w42+4*w14-28*w2-12*w21-28*w3
    -16*w7-56)*r2*r3+(12*w42+28*w6+8*w21-56*w3)*r3*r4+(6*w42+14*w6+30*w14+42*w2+4*w21+48*w7
    -84)*r3)*I+(6*w42+14*w6+10*w14+14*w2-10*w21+14*w3+2*w7-42)*r2*r3*r4+(8*w42-28*w6-12*w14+28*w2
    -4*w21-28*w3-8*w7)*r2*r3+(-12*w42+28*w6-8*w21-56*w3)*r3*r4+(10*w42+14*w6-18*w14-42*w2+16*w21
    -28*w3-12*w7)*r3;

c07:=((-9*w21*r1^2+6*w21*r1+36*w21-21*w3*r1^2+14*w3*r1+84*w3-9*w7*r1^2+6*w7*r1+36*w7-63*r1^2+42*r1
    +252)*r2*r4+(-w42*r1^2-18*w42*r1+4*w42-21*w6*r1^2-42*w6*r1+84*w6-3*w14*r1^2-54*w14*r1+12*w14
    -21*w2*r1^2-42*w2*r1+84*w2)*r4)*I+(-7*w21*r1^2-14*w21*r1+28*w21-21*w3*r1^2-42*w3*r1+84*w3
    -21*w7*r1^2-42*w7*r1+84*w7-21*r1^2-42*r1+84)*r2*r4+(9*w42*r1^2-6*w42*r1-36*w42+35*w6*r1^2
    +14*w6*r1-140*w6+9*w14*r1^2-6*w14*r1-36*w14+105*w2*r1^2+42*w2*r1-420*w2)*r4;

c08:=((6*w42+14*w6+2*w14+14*w2+4*w21-28*w3-8*w7)*r2*r3*r4+(-8*w42+14*w6+10*w14-28*w2-10*w21-14*w3
    +2*w7-14)*r2*r3+(2*w42-14*w6-6*w14-42*w2-8*w21+24*w7)*r3*r4+(-2*w42-14*w6-18*w14-42*w2+8*w21
    -28*w3-12*w7)*r3)*I+(6*w42-14*w6-2*w14+14*w2+4*w21+28*w3+8*w7)*r2*r3*r4+(2*w42+12*w14-14*w2
    +6*w21+14*w3+22*w7+42)*r2*r3+(-2*w42-14*w6-6*w14+42*w2+8*w21+24*w7)*r3*r4+(6*w42+14*w6-6*w14
    -42*w2+4*w21+24*w7-84)*r3;

c09:=((6*w42+14*w6+14*w14+42*w2+4*w21-28*w3-28*w7+28)*r2*r3*r4+(4*w42+28*w6-12*w14+84*w2+12*w21
    -28*w3-36*w7-84)*r3*r4+(112*w6+336*w2)*r4)*I+(-6*w42+14*w6+14*w14-42*w2-4*w21-28*w3-28*w7
    -28)*r2*r3*r4+(4*w42-28*w6+12*w14+84*w2+12*w21+28*w3+36*w7-84)*r3*r4+(-112*w6-336*w2)*r4;

c10:=c04;

c11:=112*w3*r2*r4*I+(56*w21+168)*r2*r4-112*w6*r4;

c12:=((6*w42-14*w6-10*w14+14*w2-10*w21-14*w3-2*w7-42)*r2*r3*r4+(4*w42-4*w14+28*w2+12*w21+28*w3
    +16*w7+56)*r2*r3+(12*w42+28*w6+8*w21-56*w3)*r3*r4+(-6*w42-14*w6-30*w14-42*w2-4*w21-48*w7
    +84)*r3)*I+(6*w42+14*w6+10*w14+14*w2-10*w21+14*w3+2*w7-42)*r2*r3*r4+(-8*w42+28*w6+12*w14
    -28*w2+4*w21+28*w3+8*w7)*r2*r3+(-12*w42+28*w6-8*w21-56*w3)*r3*r4+(-10*w42-14*w6+18*w14+42*w2
    -16*w21+28*w3+12*w7)*r3;

c13:=((-3*w42*r1^2-2*w42*r1+12*w42+w6*r1^2-10*w6*r1-4*w6+w14*r1^2-2*w14*r1-4*w14-5*w2*r1^2-6*w2*r1
    +20*w2+2*w21*r1^2-4*w21*r1-8*w21+10*w3*r1^2+12*w3*r1-40*w3+2*w7*r1^2+4*w7*r1-8*w7+6*r1^2-4*r1
    -24)*r2*r3*r4+(7*w21*r1^2+14*w21*r1-28*w21-21*w3*r1^2+14*w3*r1+84*w3-9*w7*r1^2+6*w7*r1+36*w7
    +21*r1^2+42*r1-84)*r2*r4+(2*w42*r1^2-8*w42-2*w6*r1^2-8*w6*r1+8*w6-6*w14*r1^2+24*w14-6*w2*r1^2
    -24*w2*r1+24*w2-2*w21*r1^2-4*w21*r1+8*w21-6*w3*r1^2+4*w3*r1+24*w3+6*w7*r1^2+12*w7*r1-24*w7
    -18*r1^2+12*r1+72)*r3*r4+(-w42*r1^2-18*w42*r1+4*w42-35*w6*r1^2-14*w6*r1+140*w6-9*w14*r1^2
    +6*w14*r1+36*w14-21*w2*r1^2-42*w2*r1+84*w2)*r4)*I+(3*w42*r1^2+2*w42*r1-12*w42+w6*r1^2-10*w6*r1
    -4*w6+w14*r1^2-2*w14*r1-4*w14+5*w2*r1^2+6*w2*r1-20*w2-2*w21*r1^2+4*w21*r1+8*w21+10*w3*r1^2
    +12*w3*r1-40*w3+2*w7*r1^2+4*w7*r1-8*w7-6*r1^2+4*r1+24)*r2*r3*r4+(-7*w21*r1^2-14*w21*r1+28*w21
    -21*w3*r1^2+14*w3*r1+84*w3-9*w7*r1^2+6*w7*r1+36*w7-21*r1^2-42*r1+84)*r2*r4+(2*w42*r1^2-8*w42
    +2*w6*r1^2+8*w6*r1-8*w6+6*w14*r1^2-24*w14-6*w2*r1^2-24*w2*r1+24*w2-2*w21*r1^2-4*w21*r1+8*w21
    +6*w3*r1^2-4*w3*r1-24*w3-6*w7*r1^2-12*w7*r1+24*w7-18*r1^2+12*r1+72)*r3*r4+(-w42*r1^2-18*w42*r1
    +4*w42+35*w6*r1^2+14*w6*r1-140*w6+9*w14*r1^2-6*w14*r1-36*w14-21*w2*r1^2-42*w2*r1+84*w2)*r4;

c14:=c08;

c15:=c03;

c16:=((-2*w42*r1-4*w6*r1^2-2*w6*r1+16*w6-2*w14*r1^2+2*w14*r1+8*w14-6*w2*r1^2-10*w2*r1+24*w2
    -2*w21*r1^2+8*w21+2*w3*r1^2+8*w3*r1-8*w3+4*w7*r1^2+4*w7*r1-16*w7-4*r1^2+12*r1+16)*r2*r3*r4
    +(-2*w42*r1+w6*r1^2+4*w6*r1-4*w6-w14*r1^2+4*w14*r1+4*w14+8*w2*r1^2-10*w2*r1-32*w2+w21*r1^2
    -2*w21*r1-4*w21+3*w3*r1^2-2*w3*r1-12*w3+5*w7*r1^2+2*w7*r1-20*w7+17*r1^2-2*r1-68)*r2*r3
    +(-w42*r1^2-2*w42*r1+4*w42+3*w6*r1^2-2*w6*r1-12*w6+3*w14*r1^2+6*w14*r1-12*w14+9*w2*r1^2-6*w2*r1
    -36*w2+2*w21*r1^2-8*w21+2*w3*r1^2+8*w3*r1-8*w3-6*w7*r1^2+24*w7+6*r1^2+24*r1-24)*r3*r4
    +(-2*w42*r1^2-4*w42*r1+8*w42-10*w6*r1^2-12*w6*r1+40*w6+4*w21*r1^2-16*w21-16*w3*r1^2-8*w3*r1
    +64*w3)*r3)*I+(-2*w42*r1+4*w6*r1^2+2*w6*r1-16*w6+2*w14*r1^2-2*w14*r1-8*w14-6*w2*r1^2-10*w2*r1
    +24*w2-2*w21*r1^2+8*w21-2*w3*r1^2-8*w3*r1+8*w3-4*w7*r1^2-4*w7*r1+16*w7-4*r1^2+12*r1
    +16)*r2*r3*r4+(-w42*r1^2+4*w42+4*w6*r1^2+2*w6*r1-16*w6+4*w14*r1^2+6*w14*r1-16*w14-9*w2*r1^2
    -8*w2*r1+36*w2+w21*r1^2+2*w21*r1-4*w21+5*w3*r1^2+6*w3*r1-20*w3+3*w7*r1^2+10*w7*r1-12*w7+r1^2
    +18*r1-4)*r2*r3+(w42*r1^2+2*w42*r1-4*w42+3*w6*r1^2-2*w6*r1-12*w6+3*w14*r1^2+6*w14*r1-12*w14
    -9*w2*r1^2+6*w2*r1+36*w2-2*w21*r1^2+8*w21+2*w3*r1^2+8*w3*r1-8*w3-6*w7*r1^2+24*w7-6*r1^2-24*r1
    +24)*r3*r4+(2*w42*r1^2-4*w42*r1-8*w42+6*w6*r1^2-4*w6*r1-24*w6-8*w21*r1+4*w3*r1^2+16*w3*r1
    -16*w3)*r3;

c17:=((2*w42-14*w6-10*w14+42*w2-8*w21-16*w7-56)*r2*r3*r4+(28*w21+28*w3+84*w7-84)*r2*r4+(-16*w42
    +8*w21+56*w3)*r3*r4+(-56*w6-168*w2)*r4)*I+(-2*w42-14*w6-10*w14-42*w2+8*w21-16*w7+56)*r2*r3*r4
    +(-28*w21-140*w3-84*w7-252)*r2*r4+(-16*w42+8*w21-56*w3)*r3*r4+(56*w6+168*w2)*r4;

c18:=c12;

c19:=c07;

c20:=c02;

c21:=((-6*w42-14*w6-14*w14-42*w2-4*w21+28*w3+28*w7-28)*r2*r3*r4+(-4*w42-28*w6+12*w14-84*w2-12*w21
    +28*w3+36*w7+84)*r3*r4+(112*w6+336*w2)*r4)*I+(6*w42-14*w6-14*w14+42*w2+4*w21+28*w3+28*w7
    +28)*r2*r3*r4+(-4*w42+28*w6-12*w14-84*w2-12*w21-28*w3-36*w7+84)*r3*r4+(-112*w6-336*w2)*r4;

c22:=c16;

c23:=c11;

c24:=c06;

phi:=[ c01, c02, c03, c04, c05, c06, c07, c08, c09, c10, c11, c12, 
       c13, c14, c15, c16, c17, c18, c19, c20, c21, c22, c23, c24 ];


==> sicsymbolic_35j.txt <==
w2:=sqrt(2);
w3:=sqrt(3);
w5:=sqrt(5);
w7:=sqrt(7);

I:=sqrt(-1);

s1:=1/2*((28+84*I*w3)^(2/3)+28)/(28+84*I*w3)^(1/3);
s2:=((280-210*I*w2*w3)^(2/3)+70)/(280-210*I*w2*w3)^(1/3);

r1:=sqrt(5+w5);
r2:=sqrt(1+2*w2);

c01:=590976*w7*w5*w2*r2;

c02:=(((((1/7*(53*s2^2-287*s2-10780)*s1^2+(-4*s2^2-770*s2+2456)*s1-73*s2^2+1513*s2
    +16472)*w7*w5+(1/7*(173*s2^2-4445*s2-6580)*s1^2+(2*s2^2+100*s2-1000)*s1-163*s2^2+10615*s2
    -45400)*w7)*w2+((1/7*(29*s2^2-2198*s2+9212)*s1^2+(26*s2^2-44*s2-8476)*s1-133*s2^2+3778*s2
    -46156)*w7*w5+(1/7*(-81*s2^2-630*s2+6300)*s1^2+(-108*s2^2-1080*s2+30420)*s1+(1197*s2^2
    +4590*s2-151380))*w7))*r2+((((20*s2^2+217*s2-14896)*s1^2+(-262*s2^2+2506*s2+54068)*s1
    -658*s2^2-3605*s2+328748)*w5+((-86*s2^2-745*s2+37240)*s1^2+(1138*s2^2-3400*s2-213500)*s1
    -602*s2^2+6125*s2-438620))*w2+(((277*s2^2-280*s2-27188)*s1^2+(-458*s2^2+4928*s2+29596)*s1
    -4571*s2^2+27860*s2+535108)*w5+((-509*s2^2-2140*s2+51100)*s1^2+(400*s2^2-5200*s2-69860)*s1
    +(9667*s2^2-9940*s2-975380)))))*r1+(((((59*s2^2+184*s2-6256)*s1^2+(-31*s2^2-518*s2
    +39032)*s1-1117*s2^2+910*s2+57260)*w5+((-s2^2-1460*s2-23320)*s1^2+(1355*s2^2-4130*s2
    -177520)*s1-553*s2^2+13510*s2+877100))*w2+(((104*s2^2-650*s2-12616)*s1^2+(-10*s2^2+238*s2
    +15008)*s1-1066*s2^2+17962*s2+196112)*w5+((252*s2^2+990*s2-47880)*s1^2+(138*s2^2-9030*s2
    -107520)*s1-2298*s2^2+5250*s2+475440)))*r2+((((69*s2^2-54*s2-22632)*s1^2+(-309*s2^2+1800*s2
    +56064)*s1-1317*s2^2-3024*s2+364476)*w7*w5+((-139*s2^2-410*s2-36640)*s1^2+(-463*s2^2
    +10120*s2+113480)*s1-73*s2^2+42400*s2+762860)*w7)*w2+(((90*s2^2+1146*s2-23496)*s1^2
    +(-600*s2^2+18*s2+71376)*s1-2892*s2^2-14070*s2+493416)*w7*w5+((-26*s2^2+890*s2+7720)*s1^2
    +(-992*s2^2+1910*s2+173920)*s1-4292*s2^2-8830*s2+465640)*w7))))*I+(((((39*s2^2-501*s2
    -10836)*s1^2+(60*s2^2-882*s2-12264)*s1-1197*s2^2+9933*s2+277368)*w5+((47*s2^2-215*s2
    -9820)*s1^2+(122*s2^2-1820*s2-42280)*s1-1159*s2^2+15715*s2+221480))*w2+(((79*s2^2-274*s2
    -17660)*s1^2+(154*s2^2+1316*s2-49868)*s1-809*s2^2+6986*s2+221284)*w5+((141*s2^2+270*s2
    -13020)*s1^2+(132*s2^2-2520*s2+17220)*s1-4431*s2^2+630*s2+513660)))*r2+((((60*s2^2-237*s2
    -8928)*s1^2+(-42*s2^2+774*s2+4092)*s1-630*s2^2+5313*s2+109956)*w7*w5+((-106*s2^2+565*s2
    +20120)*s1^2+(230*s2^2-3560*s2-38260)*s1+(2234*s2^2-7625*s2-362740))*w7)*w2+(((23*s2^2
    +184*s2+3572)*s1^2+(-22*s2^2-464*s2+17684)*s1-865*s2^2-8036*s2+27020)*w7*w5+((-135*s2^2
    +60*s2+14820)*s1^2+(144*s2^2+3120*s2-30540)*s1+(4185*s2^2-8940*s2-634620))*w7)))*r1
    +(((1/7*(107*s2^2-56*s2-14896)*s1^2+(-s2^2+286*s2+1592)*s1-175*s2^2-2798*s2-3964)*w7*w5
    +(1/7*(279*s2^2-2100*s2-15960)*s1^2+(-123*s2^2+4170*s2+12960)*s1-435*s2^2+810*s2
    -37500)*w7)*w2+(((8*s2^2+394*s2-856)*s1^2+(-238*s2^2+1234*s2+24800)*s1-22*s2^2-2402*s2
    +11984)*w7*w5+(1/7*(124*s2^2+350*s2-19880)*s1^2+(-242*s2^2-2650*s2+25600)*s1+(106*s2^2
    -5050*s2+48880))*w7))*r2+(((101*s2^2-182*s2-8680)*s1^2+(1043*s2^2+784*s2-203056)*s1
    -721*s2^2+17416*s2-57652)*w5+((-3*s2^2+870*s2-30240)*s1^2+(-1671*s2^2+4320*s2+110040)*s1
    -1701*s2^2-9240*s2+1057980))*w2+((298*s2^2-4438*s2-85736)*s1^2+(544*s2^2+2786*s2-126224)*s1
    +(364*s2^2+40082*s2+628264))*w5+(-1194*s2^2+2010*s2+128520)*s1^2+(1704*s2^2+6150*s2
    -120960)*s1+19236*s2^2+12810*s2-2159640;

c03:=(((((1/7*(26*s2^2-1988*s2-1456)*s1^2+(-19*s2^2-161*s2+4412)*s1-85*s2^2+3037*s2
    +8000)*w7*w5+(1/7*(120*s2^2-2730*s2-6720)*s1^2+(-57*s2^2+1515*s2+1860)*s1-423*s2^2+3735*s2
    +72000)*w7)*w2+((1/7*(80*s2^2-1568*s2-13636)*s1^2+(-s2^2+718*s2-5896)*s1-85*s2^2+3754*s2
    +55004)*w7*w5+(1/7*(-306*s2^2-2940*s2+75180)*s1^2+(-9*s2^2-150*s2+8040)*s1-423*s2^2+2550*s2
    -11580)*w7))*r2+((((-74*s2^2+980*s2+8092)*s1^2+(-134*s2^2+329*s2+52780)*s1+(1414*s2^2
    -13153*s2-233492))*w5+((322*s2^2-1630*s2-46340)*s1^2+(580*s2^2+605*s2-158060)*s1-2702*s2^2
    +27125*s2+566020))*w2+(((32*s2^2+1456*s2-8260)*s1^2+(-799*s2^2+2296*s2+73304)*s1+(245*s2^2
    -44324*s2-38836))*w5+((-206*s2^2-3160*s2+10780)*s1^2+(1321*s2^2+3260*s2-142520)*s1
    +(343*s2^2+84140*s2+109060)))))*r1+(((((-29*s2^2+50*s2-8840)*s1^2+(148*s2^2+602*s2
    -27608)*s1+(115*s2^2+2786*s2+93436))*w5+((-451*s2^2+2350*s2+74720)*s1^2+(-454*s2^2-2030*s2
    +4760)*s1+(5747*s2^2-39830*s2-495460)))*w2+(((-66*s2^2+354*s2+3408)*s1^2+(246*s2^2-1596*s2
    -34440)*s1+(1314*s2^2+3906*s2-28224))*w5+((-214*s2^2+2350*s2+67760)*s1^2+(542*s2^2+5320*s2
    -75880)*s1+(4226*s2^2-13790*s2-1143520))))*r2+((((57*s2^2-564*s2-3600)*s1^2+(264*s2^2
    -726*s2-71496)*s1-1149*s2^2+4116*s2+98028)*w7*w5+((247*s2^2-3100*s2-13400)*s1^2+(-170*s2^2
    -4330*s2-123320)*s1-5477*s2^2+80060*s2+437500)*w7)*w2+(((140*s2^2-770*s2-8128)*s1^2
    +(410*s2^2+2668*s2-78616)*s1-3592*s2^2+12754*s2+278264)*w7*w5+((348*s2^2-1230*s2
    -63120)*s1^2+(270*s2^2+1440*s2-39960)*s1-9528*s2^2+20850*s2+1457400)*w7))))*I+(((((46*s2^2
    -628*s2-11312)*s1^2+(-71*s2^2+875*s2+21196)*s1+(7*s2^2+5873*s2+32704))*w5+((72*s2^2-750*s2
    -20640)*s1^2+(-69*s2^2-105*s2+8820)*s1-507*s2^2-2205*s2+204960))*w2+(((104*s2^2+256*s2
    -28396)*s1^2+(-133*s2^2+1078*s2+24584)*s1-1753*s2^2-6734*s2+423500)*w5+((138*s2^2-660*s2
    -2940)*s1^2+(-285*s2^2-1470*s2+36120)*s1+(525*s2^2+4830*s2-290220))))*r2+((((26*s2^2+100*s2
    -4588)*s1^2+(-154*s2^2+811*s2+22196)*s1-574*s2^2-3395*s2+79268)*w7*w5+((6*s2^2-810*s2
    +660)*s1^2+(324*s2^2-2505*s2-59700)*s1-834*s2^2+11055*s2+71820)*w7)*w2+(((8*s2^2-32*s2
    +8276)*s1^2+(-61*s2^2-584*s2-2440)*s1+(431*s2^2+5908*s2-192892))*w7*w5+((-42*s2^2+1080*s2
    -300)*s1^2+(363*s2^2+900*s2-44760)*s1-1707*s2^2-7020*s2+431340)*w7)))*r1+(((1/7*(-69*s2^2
    -630*s2+6216)*s1^2+(36*s2^2-114*s2-5496)*s1+(177*s2^2-1650*s2-46188))*w7*w5+(1/7*(101*s2^2
    -8330*s2-19600)*s1^2+(134*s2^2-2090*s2-9640)*s1-79*s2^2+13270*s2-30220)*w7)*w2+(((74*s2^2
    -674*s2-7696)*s1^2+(98*s2^2+508*s2-10264)*s1-946*s2^2+12550*s2+107744)*w7*w5+(1/7*(482*s2^2
    +5950*s2-46480)*s1^2+(122*s2^2+1000*s2-15160)*s1-610*s2^2-16250*s2+102080)*w7))*r2
    +(((-415*s2^2-140*s2+73472)*s1^2+(-112*s2^2-686*s2+47432)*s1+(6503*s2^2+16828*s2
    -1207780))*w5+((559*s2^2-2020*s2-16520)*s1^2+(550*s2^2+590*s2-107240)*s1-9569*s2^2+31220*s2
    +865900))*w2+((-380*s2^2+2030*s2+99232)*s1^2+(514*s2^2-11284*s2-157976)*s1+(9856*s2^2
    -50470*s2-1961288))*w5+(228*s2^2-3390*s2-45360)*s1^2+(-3354*s2^2+2640*s2+340200)*s1
    -672*s2^2+88410*s2+274680;

c04:=(((((1/7*(27*s2^2+1701*s2-9324)*s1^2+(15*s2^2-609*s2-1956)*s1-87*s2^2-4341*s2
    +23736)*w7*w5+(1/7*(53*s2^2-1715*s2+140)*s1^2+(59*s2^2-1415*s2-2860)*s1-289*s2^2+1705*s2
    +58280)*w7)*w2+((1/7*(-51*s2^2-630*s2+22848)*s1^2+(27*s2^2-762*s2-2580)*s1+(177*s2^2
    +1878*s2-17964))*w7*w5+(1/7*(225*s2^2+2310*s2-68880)*s1^2+(-99*s2^2-930*s2+22380)*s1
    -1485*s2^2-7950*s2+276540)*w7))*r2+((((-94*s2^2+763*s2+22988)*s1^2+(128*s2^2-2177*s2
    -1288)*s1+(938*s2^2-11249*s2-201628))*w5+((408*s2^2-885*s2-83580)*s1^2+(-558*s2^2+4005*s2
    +55440)*s1-7518*s2^2+8085*s2+1252860))*w2+(((-245*s2^2+1736*s2+18928)*s1^2+(-341*s2^2
    -2632*s2+43708)*s1+(2737*s2^2-364*s2-110516))*w5+((303*s2^2-1020*s2-40320)*s1^2+(921*s2^2
    +8460*s2-72660)*s1-1701*s2^2-25620*s2+304500))))*r1+(((((-30*s2^2-234*s2+15096)*s1^2
    +(-117*s2^2-84*s2-11424)*s1+(129*s2^2+6762*s2-241668))*w5+((452*s2^2-890*s2-51400)*s1^2
    +(-901*s2^2+6160*s2+172760)*s1-6895*s2^2+5530*s2+1270220))*w2+(((-38*s2^2+296*s2+9208)*s1^2
    +(-236*s2^2+1358*s2+19432)*s1+(922*s2^2+4718*s2-109424))*w5+((-38*s2^2-3340*s2-19880)*s1^2
    +(-680*s2^2+3710*s2+183400)*s1+(1762*s2^2+65870*s2+83440))))*r2+((((126*s2^2-618*s2
    -26232)*s1^2+(-45*s2^2+1074*s2-15432)*s1-1413*s2^2+12432*s2+319620)*w7*w5+((108*s2^2
    -3510*s2-50040)*s1^2+(-633*s2^2+5790*s2-9840)*s1+(507*s2^2+12480*s2+450660))*w7)*w2
    +(((230*s2^2+376*s2-31624)*s1^2+(-190*s2^2+2686*s2-7240)*s1-1588*s2^2-7238*s2+278264)*w7*w5
    +((322*s2^2-340*s2-55400)*s1^2+(-722*s2^2+3350*s2+133960)*s1+(148*s2^2+1130*s2
    +201880))*w7))))*I+(((((-7*s2^2+127*s2+476)*s1^2+(131*s2^2-1757*s2-33460)*s1+(749*s2^2
    -4697*s2-132328))*w5+((-25*s2^2+535*s2+10820)*s1^2+(191*s2^2-1715*s2-51100)*s1+(851*s2^2
    -20195*s2-235480)))*w2+(((-25*s2^2-530*s2+10736)*s1^2+(287*s2^2+238*s2-74452)*s1+(53*s2^2
    +4270*s2-124348))*w5+((3*s2^2+930*s2-10080)*s1^2+(417*s2^2-1050*s2-18900)*s1+(2415*s2^2
    -17430*s2-190260))))*r2+((((-34*s2^2+337*s2+4340)*s1^2+(-112*s2^2+37*s2+18104)*s1+(686*s2^2
    -2723*s2-75796))*w7*w5+((112*s2^2-1375*s2-19460)*s1^2+(94*s2^2+1055*s2-21440)*s1-818*s2^2
    +19535*s2+191380)*w7)*w2+(((-15*s2^2-216*s2+4704)*s1^2+(-39*s2^2-120*s2-20124)*s1-333*s2^2
    -2436*s2+11172)*w7*w5+((93*s2^2+1020*s2-15120)*s1^2+(219*s2^2-2220*s2-14220)*s1+(993*s2^2
    -22380*s2-215460))*w7)))*r1+(((1/7*(-38*s2^2+686*s2+8680)*s1^2+(-35*s2^2-172*s2+3904)*s1
    +(115*s2^2-4282*s2-51116))*w7*w5+(1/7*(-380*s2^2+10430*s2+35560)*s1^2+(-11*s2^2-2080*s2
    -3320)*s1+(883*s2^2-24250*s2-140540))*w7)*w2+(((-82*s2^2+280*s2+8552)*s1^2+(140*s2^2
    -1742*s2-14536)*s1+(1238*s2^2-806*s2-119728))*w7*w5+(1/7*(-606*s2^2-6300*s2+66360)*s1^2
    +(120*s2^2+1650*s2-10440)*s1+(1566*s2^2+8250*s2-123600))*w7))*r2+(((-314*s2^2-322*s2
    +64792)*s1^2+(931*s2^2+98*s2-155624)*s1+(3703*s2^2-10360*s2-727916))*w5+((556*s2^2-1150*s2
    -46760)*s1^2+(-1121*s2^2+4910*s2+2800)*s1-6041*s2^2+13160*s2+20020))*w2+((-82*s2^2-2408*s2
    +13496)*s1^2+(1058*s2^2-8498*s2-284200)*s1-3388*s2^2+55762*s2+383096)*w5+(-966*s2^2-1380*s2
    +83160)*s1^2+(-1650*s2^2+8790*s2+219240)*s1+11004*s2^2-21630*s2-803880;

c05:=(((((1/7*(-27*s2^2-1701*s2+9324)*s1^2+(-15*s2^2+609*s2+1956)*s1+(87*s2^2+4341*s2
    -23736))*w7*w5+(1/7*(-53*s2^2+1715*s2-140)*s1^2+(-59*s2^2+1415*s2+2860)*s1+(289*s2^2
    -1705*s2-58280))*w7)*w2+((1/7*(51*s2^2+630*s2-22848)*s1^2+(-27*s2^2+762*s2+2580)*s1
    -177*s2^2-1878*s2+17964)*w7*w5+(1/7*(-225*s2^2-2310*s2+68880)*s1^2+(99*s2^2+930*s2
    -22380)*s1+(1485*s2^2+7950*s2-276540))*w7))*r2+((((-94*s2^2+763*s2+22988)*s1^2+(128*s2^2
    -2177*s2-1288)*s1+(938*s2^2-11249*s2-201628))*w5+((408*s2^2-885*s2-83580)*s1^2+(-558*s2^2
    +4005*s2+55440)*s1-7518*s2^2+8085*s2+1252860))*w2+(((-245*s2^2+1736*s2+18928)*s1^2
    +(-341*s2^2-2632*s2+43708)*s1+(2737*s2^2-364*s2-110516))*w5+((303*s2^2-1020*s2-40320)*s1^2
    +(921*s2^2+8460*s2-72660)*s1-1701*s2^2-25620*s2+304500))))*r1+(((((-30*s2^2-234*s2
    +15096)*s1^2+(-117*s2^2-84*s2-11424)*s1+(129*s2^2+6762*s2-241668))*w5+((452*s2^2-890*s2
    -51400)*s1^2+(-901*s2^2+6160*s2+172760)*s1-6895*s2^2+5530*s2+1270220))*w2+(((-38*s2^2
    +296*s2+9208)*s1^2+(-236*s2^2+1358*s2+19432)*s1+(922*s2^2+4718*s2-109424))*w5+((-38*s2^2
    -3340*s2-19880)*s1^2+(-680*s2^2+3710*s2+183400)*s1+(1762*s2^2+65870*s2+83440))))*r2
    +((((-126*s2^2+618*s2+26232)*s1^2+(45*s2^2-1074*s2+15432)*s1+(1413*s2^2-12432*s2
    -319620))*w7*w5+((-108*s2^2+3510*s2+50040)*s1^2+(633*s2^2-5790*s2+9840)*s1-507*s2^2
    -12480*s2-450660)*w7)*w2+(((-230*s2^2-376*s2+31624)*s1^2+(190*s2^2-2686*s2+7240)*s1
    +(1588*s2^2+7238*s2-278264))*w7*w5+((-322*s2^2+340*s2+55400)*s1^2+(722*s2^2-3350*s2
    -133960)*s1-148*s2^2-1130*s2-201880)*w7))))*I+(((((7*s2^2-127*s2-476)*s1^2+(-131*s2^2
    +1757*s2+33460)*s1-749*s2^2+4697*s2+132328)*w5+((25*s2^2-535*s2-10820)*s1^2+(-191*s2^2
    +1715*s2+51100)*s1-851*s2^2+20195*s2+235480))*w2+(((25*s2^2+530*s2-10736)*s1^2+(-287*s2^2
    -238*s2+74452)*s1-53*s2^2-4270*s2+124348)*w5+((-3*s2^2-930*s2+10080)*s1^2+(-417*s2^2
    +1050*s2+18900)*s1-2415*s2^2+17430*s2+190260)))*r2+((((-34*s2^2+337*s2+4340)*s1^2
    +(-112*s2^2+37*s2+18104)*s1+(686*s2^2-2723*s2-75796))*w7*w5+((112*s2^2-1375*s2-19460)*s1^2
    +(94*s2^2+1055*s2-21440)*s1-818*s2^2+19535*s2+191380)*w7)*w2+(((-15*s2^2-216*s2+4704)*s1^2
    +(-39*s2^2-120*s2-20124)*s1-333*s2^2-2436*s2+11172)*w7*w5+((93*s2^2+1020*s2-15120)*s1^2
    +(219*s2^2-2220*s2-14220)*s1+(993*s2^2-22380*s2-215460))*w7)))*r1+(((1/7*(-38*s2^2+686*s2
    +8680)*s1^2+(-35*s2^2-172*s2+3904)*s1+(115*s2^2-4282*s2-51116))*w7*w5+(1/7*(-380*s2^2
    +10430*s2+35560)*s1^2+(-11*s2^2-2080*s2-3320)*s1+(883*s2^2-24250*s2-140540))*w7)*w2
    +(((-82*s2^2+280*s2+8552)*s1^2+(140*s2^2-1742*s2-14536)*s1+(1238*s2^2-806*s2-119728))*w7*w5
    +(1/7*(-606*s2^2-6300*s2+66360)*s1^2+(120*s2^2+1650*s2-10440)*s1+(1566*s2^2+8250*s2
    -123600))*w7))*r2+(((314*s2^2+322*s2-64792)*s1^2+(-931*s2^2-98*s2+155624)*s1-3703*s2^2
    +10360*s2+727916)*w5+((-556*s2^2+1150*s2+46760)*s1^2+(1121*s2^2-4910*s2-2800)*s1+(6041*s2^2
    -13160*s2-20020)))*w2+((82*s2^2+2408*s2-13496)*s1^2+(-1058*s2^2+8498*s2+284200)*s1
    +(3388*s2^2-55762*s2-383096))*w5+(966*s2^2+1380*s2-83160)*s1^2+(1650*s2^2-8790*s2
    -219240)*s1-11004*s2^2+21630*s2+803880;

c06:=(((((-10*s2^2-1580*s2-31000)*s1^2+(-148*s2^2-4088*s2+34832)*s1+(3920*s2^2-1064*s2
    -12544))*w5+((214*s2^2+980*s2+20440)*s1^2+(796*s2^2-7000*s2-252560)*s1-4088*s2^2-5320*s2
    +572320))*w2+(((420*s2^2+1044*s2-84192)*s1^2+(456*s2^2+5544*s2-6720)*s1-5880*s2^2-23184*s2
    +842016)*w5+((436*s2^2-940*s2-12320)*s1^2+(1672*s2^2+3080*s2-230720)*s1-6104*s2^2-44800*s2
    +666400)))*r2+((((-158*s2^2+2384*s2+41800)*s1^2+(556*s2^2-2704*s2-53264)*s1+(2788*s2^2
    -43096*s2-601328))*w7*w5+((98*s2^2-1040*s2+12920)*s1^2+(140*s2^2-4880*s2-55600)*s1
    -3028*s2^2-4520*s2+171920)*w7)*w2+(((200*s2^2-980*s2-15472)*s1^2+(128*s2^2-728*s2-93664)*s1
    -2920*s2^2-4664*s2+68096)*w7*w5+((-328*s2^2+3340*s2+80240)*s1^2+(1760*s2^2-16280*s2
    -245920)*s1-2872*s2^2-8840*s2+425600)*w7)))*I+(((1/7*(-162*s2^2-2940*s2-7224)*s1^2+(228*s2^2
    -1224*s2-43536)*s1+(96*s2^2+14280*s2+78912))*w7*w5+(1/7*(1886*s2^2-5180*s2-348040)*s1^2
    +(-76*s2^2-680*s2+17360)*s1-3544*s2^2+22120*s2+885920)*w7)*w2+((1/7*(404*s2^2-1148*s2
    -25312)*s1^2+(-136*s2^2-392*s2+15296)*s1-1192*s2^2-10640*s2+13664)*w7*w5+(1/7*(292*s2^2
    +19460*s2-66080)*s1^2+(-8*s2^2-2920*s2+11200)*s1-4040*s2^2-21280*s2+565600)*w7))*r2
    +(((26*s2^2-5360*s2-58072)*s1^2+(956*s2^2-9584*s2+184688)*s1-2044*s2^2+133672*s2
    +1032080)*w5+((1146*s2^2-2640*s2-286440)*s1^2+(-2340*s2^2+12240*s2+781200)*s1-34356*s2^2
    +136920*s2+6735120))*w2+((744*s2^2+3900*s2-82992)*s1^2+(672*s2^2-8376*s2-31584)*s1
    -23016*s2^2-39480*s2+2663808)*w5+(3352*s2^2+4700*s2-393680)*s1^2+(-1856*s2^2-21880*s2
    +592480)*s1-64568*s2^2-25480*s2+7920640;

c07:=(((((1/7*(53*s2^2-287*s2-10780)*s1^2+(-4*s2^2-770*s2+2456)*s1-73*s2^2+1513*s2
    +16472)*w7*w5+(1/7*(173*s2^2-4445*s2-6580)*s1^2+(2*s2^2+100*s2-1000)*s1-163*s2^2+10615*s2
    -45400)*w7)*w2+((1/7*(29*s2^2-2198*s2+9212)*s1^2+(26*s2^2-44*s2-8476)*s1-133*s2^2+3778*s2
    -46156)*w7*w5+(1/7*(-81*s2^2-630*s2+6300)*s1^2+(-108*s2^2-1080*s2+30420)*s1+(1197*s2^2
    +4590*s2-151380))*w7))*r2+((((-20*s2^2-217*s2+14896)*s1^2+(262*s2^2-2506*s2-54068)*s1
    +(658*s2^2+3605*s2-328748))*w5+((86*s2^2+745*s2-37240)*s1^2+(-1138*s2^2+3400*s2+213500)*s1
    +(602*s2^2-6125*s2+438620)))*w2+(((-277*s2^2+280*s2+27188)*s1^2+(458*s2^2-4928*s2-29596)*s1
    +(4571*s2^2-27860*s2-535108))*w5+((509*s2^2+2140*s2-51100)*s1^2+(-400*s2^2+5200*s2
    +69860)*s1-9667*s2^2+9940*s2+975380))))*r1+(((((59*s2^2+184*s2-6256)*s1^2+(-31*s2^2-518*s2
    +39032)*s1-1117*s2^2+910*s2+57260)*w5+((-s2^2-1460*s2-23320)*s1^2+(1355*s2^2-4130*s2
    -177520)*s1-553*s2^2+13510*s2+877100))*w2+(((104*s2^2-650*s2-12616)*s1^2+(-10*s2^2+238*s2
    +15008)*s1-1066*s2^2+17962*s2+196112)*w5+((252*s2^2+990*s2-47880)*s1^2+(138*s2^2-9030*s2
    -107520)*s1-2298*s2^2+5250*s2+475440)))*r2+((((-69*s2^2+54*s2+22632)*s1^2+(309*s2^2-1800*s2
    -56064)*s1+(1317*s2^2+3024*s2-364476))*w7*w5+((139*s2^2+410*s2+36640)*s1^2+(463*s2^2
    -10120*s2-113480)*s1+(73*s2^2-42400*s2-762860))*w7)*w2+(((-90*s2^2-1146*s2+23496)*s1^2
    +(600*s2^2-18*s2-71376)*s1+(2892*s2^2+14070*s2-493416))*w7*w5+((26*s2^2-890*s2-7720)*s1^2
    +(992*s2^2-1910*s2-173920)*s1+(4292*s2^2+8830*s2-465640))*w7))))*I+(((((39*s2^2-501*s2
    -10836)*s1^2+(60*s2^2-882*s2-12264)*s1-1197*s2^2+9933*s2+277368)*w5+((47*s2^2-215*s2
    -9820)*s1^2+(122*s2^2-1820*s2-42280)*s1-1159*s2^2+15715*s2+221480))*w2+(((79*s2^2-274*s2
    -17660)*s1^2+(154*s2^2+1316*s2-49868)*s1-809*s2^2+6986*s2+221284)*w5+((141*s2^2+270*s2
    -13020)*s1^2+(132*s2^2-2520*s2+17220)*s1-4431*s2^2+630*s2+513660)))*r2+((((-60*s2^2+237*s2
    +8928)*s1^2+(42*s2^2-774*s2-4092)*s1+(630*s2^2-5313*s2-109956))*w7*w5+((106*s2^2-565*s2
    -20120)*s1^2+(-230*s2^2+3560*s2+38260)*s1-2234*s2^2+7625*s2+362740)*w7)*w2+(((-23*s2^2
    -184*s2-3572)*s1^2+(22*s2^2+464*s2-17684)*s1+(865*s2^2+8036*s2-27020))*w7*w5+((135*s2^2
    -60*s2-14820)*s1^2+(-144*s2^2-3120*s2+30540)*s1-4185*s2^2+8940*s2+634620)*w7)))*r1
    +(((1/7*(107*s2^2-56*s2-14896)*s1^2+(-s2^2+286*s2+1592)*s1-175*s2^2-2798*s2-3964)*w7*w5
    +(1/7*(279*s2^2-2100*s2-15960)*s1^2+(-123*s2^2+4170*s2+12960)*s1-435*s2^2+810*s2
    -37500)*w7)*w2+(((8*s2^2+394*s2-856)*s1^2+(-238*s2^2+1234*s2+24800)*s1-22*s2^2-2402*s2
    +11984)*w7*w5+(1/7*(124*s2^2+350*s2-19880)*s1^2+(-242*s2^2-2650*s2+25600)*s1+(106*s2^2
    -5050*s2+48880))*w7))*r2+(((-101*s2^2+182*s2+8680)*s1^2+(-1043*s2^2-784*s2+203056)*s1
    +(721*s2^2-17416*s2+57652))*w5+((3*s2^2-870*s2+30240)*s1^2+(1671*s2^2-4320*s2-110040)*s1
    +(1701*s2^2+9240*s2-1057980)))*w2+((-298*s2^2+4438*s2+85736)*s1^2+(-544*s2^2-2786*s2
    +126224)*s1-364*s2^2-40082*s2-628264)*w5+(1194*s2^2-2010*s2-128520)*s1^2+(-1704*s2^2
    -6150*s2+120960)*s1-19236*s2^2-12810*s2+2159640;

c08:=((((162*s2^2-1674*s2-93528)*w7*w5+(774*s2^2-12330*s2-56520)*w7)*w2+((1566*s2^2-7236*s2
    -199152)*w7*w5+(-954*s2^2+7380*s2+117360)*w7))*r2*r1+(((-3924*s2^2+13860*s2+851760)*w5
    +(5040*s2^2+28980*s2+579600))*w2+((-2340*s2^2-40320*s2+388080)*w5+(-7380*s2^2-27720*s2
    +428400)))*r2)*I+(((378*s2^2-7938*s2-173880)*w5+(-2754*s2^2+43470*s2+446040))*w2+((774*s2^2
    +15372*s2+5040)*w5+(126*s2^2+13860*s2-146160)))*r2*r1+(((108*s2^2+4860*s2-41904)*w7*w5
    +(-1080*s2^2+2700*s2+131760)*w7)*w2+((36*s2^2+720*s2+55440)*w7*w5+(3060*s2^2-360*s2
    -704880)*w7))*r2;

c09:=(((((1/7*(-53*s2^2+287*s2+10780)*s1^2+(4*s2^2+770*s2-2456)*s1+(73*s2^2-1513*s2
    -16472))*w7*w5+(1/7*(-173*s2^2+4445*s2+6580)*s1^2+(-2*s2^2-100*s2+1000)*s1+(163*s2^2
    -10615*s2+45400))*w7)*w2+((1/7*(-29*s2^2+2198*s2-9212)*s1^2+(-26*s2^2+44*s2+8476)*s1
    +(133*s2^2-3778*s2+46156))*w7*w5+(1/7*(81*s2^2+630*s2-6300)*s1^2+(108*s2^2+1080*s2
    -30420)*s1-1197*s2^2-4590*s2+151380)*w7))*r2+((((-20*s2^2-217*s2+14896)*s1^2+(262*s2^2
    -2506*s2-54068)*s1+(658*s2^2+3605*s2-328748))*w5+((86*s2^2+745*s2-37240)*s1^2+(-1138*s2^2
    +3400*s2+213500)*s1+(602*s2^2-6125*s2+438620)))*w2+(((-277*s2^2+280*s2+27188)*s1^2
    +(458*s2^2-4928*s2-29596)*s1+(4571*s2^2-27860*s2-535108))*w5+((509*s2^2+2140*s2-51100)*s1^2
    +(-400*s2^2+5200*s2+69860)*s1-9667*s2^2+9940*s2+975380))))*r1+(((((59*s2^2+184*s2
    -6256)*s1^2+(-31*s2^2-518*s2+39032)*s1-1117*s2^2+910*s2+57260)*w5+((-s2^2-1460*s2
    -23320)*s1^2+(1355*s2^2-4130*s2-177520)*s1-553*s2^2+13510*s2+877100))*w2+(((104*s2^2-650*s2
    -12616)*s1^2+(-10*s2^2+238*s2+15008)*s1-1066*s2^2+17962*s2+196112)*w5+((252*s2^2+990*s2
    -47880)*s1^2+(138*s2^2-9030*s2-107520)*s1-2298*s2^2+5250*s2+475440)))*r2+((((69*s2^2-54*s2
    -22632)*s1^2+(-309*s2^2+1800*s2+56064)*s1-1317*s2^2-3024*s2+364476)*w7*w5+((-139*s2^2
    -410*s2-36640)*s1^2+(-463*s2^2+10120*s2+113480)*s1-73*s2^2+42400*s2+762860)*w7)*w2
    +(((90*s2^2+1146*s2-23496)*s1^2+(-600*s2^2+18*s2+71376)*s1-2892*s2^2-14070*s2+493416)*w7*w5
    +((-26*s2^2+890*s2+7720)*s1^2+(-992*s2^2+1910*s2+173920)*s1-4292*s2^2-8830*s2
    +465640)*w7))))*I+(((((-39*s2^2+501*s2+10836)*s1^2+(-60*s2^2+882*s2+12264)*s1+(1197*s2^2
    -9933*s2-277368))*w5+((-47*s2^2+215*s2+9820)*s1^2+(-122*s2^2+1820*s2+42280)*s1+(1159*s2^2
    -15715*s2-221480)))*w2+(((-79*s2^2+274*s2+17660)*s1^2+(-154*s2^2-1316*s2+49868)*s1
    +(809*s2^2-6986*s2-221284))*w5+((-141*s2^2-270*s2+13020)*s1^2+(-132*s2^2+2520*s2-17220)*s1
    +(4431*s2^2-630*s2-513660))))*r2+((((-60*s2^2+237*s2+8928)*s1^2+(42*s2^2-774*s2-4092)*s1
    +(630*s2^2-5313*s2-109956))*w7*w5+((106*s2^2-565*s2-20120)*s1^2+(-230*s2^2+3560*s2
    +38260)*s1-2234*s2^2+7625*s2+362740)*w7)*w2+(((-23*s2^2-184*s2-3572)*s1^2+(22*s2^2+464*s2
    -17684)*s1+(865*s2^2+8036*s2-27020))*w7*w5+((135*s2^2-60*s2-14820)*s1^2+(-144*s2^2-3120*s2
    +30540)*s1-4185*s2^2+8940*s2+634620)*w7)))*r1+(((1/7*(107*s2^2-56*s2-14896)*s1^2+(-s2^2
    +286*s2+1592)*s1-175*s2^2-2798*s2-3964)*w7*w5+(1/7*(279*s2^2-2100*s2-15960)*s1^2+(-123*s2^2
    +4170*s2+12960)*s1-435*s2^2+810*s2-37500)*w7)*w2+(((8*s2^2+394*s2-856)*s1^2+(-238*s2^2
    +1234*s2+24800)*s1-22*s2^2-2402*s2+11984)*w7*w5+(1/7*(124*s2^2+350*s2-19880)*s1^2
    +(-242*s2^2-2650*s2+25600)*s1+(106*s2^2-5050*s2+48880))*w7))*r2+(((101*s2^2-182*s2
    -8680)*s1^2+(1043*s2^2+784*s2-203056)*s1-721*s2^2+17416*s2-57652)*w5+((-3*s2^2+870*s2
    -30240)*s1^2+(-1671*s2^2+4320*s2+110040)*s1-1701*s2^2-9240*s2+1057980))*w2+((298*s2^2
    -4438*s2-85736)*s1^2+(544*s2^2+2786*s2-126224)*s1+(364*s2^2+40082*s2+628264))*w5
    +(-1194*s2^2+2010*s2+128520)*s1^2+(1704*s2^2+6150*s2-120960)*s1+19236*s2^2+12810*s2
    -2159640;

c10:=(((((1/7*(-26*s2^2+1988*s2+1456)*s1^2+(19*s2^2+161*s2-4412)*s1+(85*s2^2-3037*s2
    -8000))*w7*w5+(1/7*(-120*s2^2+2730*s2+6720)*s1^2+(57*s2^2-1515*s2-1860)*s1+(423*s2^2
    -3735*s2-72000))*w7)*w2+((1/7*(-80*s2^2+1568*s2+13636)*s1^2+(s2^2-718*s2+5896)*s1+(85*s2^2
    -3754*s2-55004))*w7*w5+(1/7*(306*s2^2+2940*s2-75180)*s1^2+(9*s2^2+150*s2-8040)*s1+(423*s2^2
    -2550*s2+11580))*w7))*r2+((((74*s2^2-980*s2-8092)*s1^2+(134*s2^2-329*s2-52780)*s1-1414*s2^2
    +13153*s2+233492)*w5+((-322*s2^2+1630*s2+46340)*s1^2+(-580*s2^2-605*s2+158060)*s1
    +(2702*s2^2-27125*s2-566020)))*w2+(((-32*s2^2-1456*s2+8260)*s1^2+(799*s2^2-2296*s2
    -73304)*s1-245*s2^2+44324*s2+38836)*w5+((206*s2^2+3160*s2-10780)*s1^2+(-1321*s2^2-3260*s2
    +142520)*s1-343*s2^2-84140*s2-109060))))*r1+(((((-29*s2^2+50*s2-8840)*s1^2+(148*s2^2+602*s2
    -27608)*s1+(115*s2^2+2786*s2+93436))*w5+((-451*s2^2+2350*s2+74720)*s1^2+(-454*s2^2-2030*s2
    +4760)*s1+(5747*s2^2-39830*s2-495460)))*w2+(((-66*s2^2+354*s2+3408)*s1^2+(246*s2^2-1596*s2
    -34440)*s1+(1314*s2^2+3906*s2-28224))*w5+((-214*s2^2+2350*s2+67760)*s1^2+(542*s2^2+5320*s2
    -75880)*s1+(4226*s2^2-13790*s2-1143520))))*r2+((((57*s2^2-564*s2-3600)*s1^2+(264*s2^2
    -726*s2-71496)*s1-1149*s2^2+4116*s2+98028)*w7*w5+((247*s2^2-3100*s2-13400)*s1^2+(-170*s2^2
    -4330*s2-123320)*s1-5477*s2^2+80060*s2+437500)*w7)*w2+(((140*s2^2-770*s2-8128)*s1^2
    +(410*s2^2+2668*s2-78616)*s1-3592*s2^2+12754*s2+278264)*w7*w5+((348*s2^2-1230*s2
    -63120)*s1^2+(270*s2^2+1440*s2-39960)*s1-9528*s2^2+20850*s2+1457400)*w7))))*I+(((((-46*s2^2
    +628*s2+11312)*s1^2+(71*s2^2-875*s2-21196)*s1-7*s2^2-5873*s2-32704)*w5+((-72*s2^2+750*s2
    +20640)*s1^2+(69*s2^2+105*s2-8820)*s1+(507*s2^2+2205*s2-204960)))*w2+(((-104*s2^2-256*s2
    +28396)*s1^2+(133*s2^2-1078*s2-24584)*s1+(1753*s2^2+6734*s2-423500))*w5+((-138*s2^2+660*s2
    +2940)*s1^2+(285*s2^2+1470*s2-36120)*s1-525*s2^2-4830*s2+290220)))*r2+((((-26*s2^2-100*s2
    +4588)*s1^2+(154*s2^2-811*s2-22196)*s1+(574*s2^2+3395*s2-79268))*w7*w5+((-6*s2^2+810*s2
    -660)*s1^2+(-324*s2^2+2505*s2+59700)*s1+(834*s2^2-11055*s2-71820))*w7)*w2+(((-8*s2^2+32*s2
    -8276)*s1^2+(61*s2^2+584*s2+2440)*s1-431*s2^2-5908*s2+192892)*w7*w5+((42*s2^2-1080*s2
    +300)*s1^2+(-363*s2^2-900*s2+44760)*s1+(1707*s2^2+7020*s2-431340))*w7)))*r1+(((1/7*(-69*s2^2
    -630*s2+6216)*s1^2+(36*s2^2-114*s2-5496)*s1+(177*s2^2-1650*s2-46188))*w7*w5+(1/7*(101*s2^2
    -8330*s2-19600)*s1^2+(134*s2^2-2090*s2-9640)*s1-79*s2^2+13270*s2-30220)*w7)*w2+(((74*s2^2
    -674*s2-7696)*s1^2+(98*s2^2+508*s2-10264)*s1-946*s2^2+12550*s2+107744)*w7*w5+(1/7*(482*s2^2
    +5950*s2-46480)*s1^2+(122*s2^2+1000*s2-15160)*s1-610*s2^2-16250*s2+102080)*w7))*r2
    +(((-415*s2^2-140*s2+73472)*s1^2+(-112*s2^2-686*s2+47432)*s1+(6503*s2^2+16828*s2
    -1207780))*w5+((559*s2^2-2020*s2-16520)*s1^2+(550*s2^2+590*s2-107240)*s1-9569*s2^2+31220*s2
    +865900))*w2+((-380*s2^2+2030*s2+99232)*s1^2+(514*s2^2-11284*s2-157976)*s1+(9856*s2^2
    -50470*s2-1961288))*w5+(228*s2^2-3390*s2-45360)*s1^2+(-3354*s2^2+2640*s2+340200)*s1
    -672*s2^2+88410*s2+274680;

c11:=(((((56*s2^2+2416*s2+9056)*s1^2+(26*s2^2-2324*s2-83944)*s1+(2996*s2^2-57008*s2
    -573328))*w5+((-408*s2^2+1680*s2+70560)*s1^2+(234*s2^2+4620*s2+131880)*s1+(4620*s2^2
    -15120*s2-129360)))*w2+(((-432*s2^2-2544*s2+58368)*s1^2+(828*s2^2+588*s2-194208)*s1
    +(6048*s2^2+27048*s2-1153824))*w5+((-848*s2^2-400*s2+85120)*s1^2+(460*s2^2-3220*s2
    +48160)*s1+(11872*s2^2-52360*s2-697760))))*r2+((((-80*s2^2-688*s2-10112)*s1^2+(-554*s2^2
    +6464*s2+115288)*s1+(1696*s2^2-88*s2+125440))*w7*w5+((-112*s2^2+2320*s2+9920)*s1^2
    +(182*s2^2-800*s2+48680)*s1-88*s2^2-51560*s2+213920)*w7)*w2+(((-176*s2^2+896*s2+41536)*s1^2
    +(424*s2^2-2044*s2-4880)*s1+(2344*s2^2-30928*s2-730016))*w7*w5+((-368*s2^2+3200*s2
    +28480)*s1^2+(-1352*s2^2+13220*s2+269200)*s1-2312*s2^2-6880*s2+1150240)*w7)))*I
    +(((1/7*(-424*s2^2+4816*s2+106400)*s1^2+(-130*s2^2-572*s2+12104)*s1+(620*s2^2-1232*s2
    -148336))*w7*w5+(1/7*(-1080*s2^2+5040*s2+191520)*s1^2+(654*s2^2-1500*s2-121800)*s1
    +(2388*s2^2+1680*s2-193200))*w7)*w2+((1/7*(48*s2^2+1680*s2-18816)*s1^2+(180*s2^2-252*s2
    -13536)*s1-480*s2^2-16296*s2+672)*w7*w5+(1/7*(-176*s2^2-6160*s2+17920)*s1^2+(100*s2^2
    +7460*s2-25760)*s1-3104*s2^2+29960*s2+397600)*w7))*r2+(((-336*s2^2+6768*s2-22848)*s1^2
    +(-258*s2^2-9312*s2-197064)*s1+(3024*s2^2-36120*s2+538944))*w5+((16*s2^2-2320*s2
    -69440)*s1^2+(3454*s2^2-10240*s2-928760)*s1-18536*s2^2+132440*s2+3697120))*w2+((-720*s2^2
    +192*s2+65856)*s1^2+(1512*s2^2+11892*s2-183120)*s1-2520*s2^2+12432*s2+579936)*w5
    +(-1616*s2^2+4160*s2+64960)*s1^2+(8440*s2^2+18260*s2-1116080)*s1+4984*s2^2-17920*s2
    +1499680;

c12:=c05;

c13:=(((((1/7*(26*s2^2-1988*s2-1456)*s1^2+(-19*s2^2-161*s2+4412)*s1-85*s2^2+3037*s2
    +8000)*w7*w5+(1/7*(120*s2^2-2730*s2-6720)*s1^2+(-57*s2^2+1515*s2+1860)*s1-423*s2^2+3735*s2
    +72000)*w7)*w2+((1/7*(80*s2^2-1568*s2-13636)*s1^2+(-s2^2+718*s2-5896)*s1-85*s2^2+3754*s2
    +55004)*w7*w5+(1/7*(-306*s2^2-2940*s2+75180)*s1^2+(-9*s2^2-150*s2+8040)*s1-423*s2^2+2550*s2
    -11580)*w7))*r2+((((74*s2^2-980*s2-8092)*s1^2+(134*s2^2-329*s2-52780)*s1-1414*s2^2+13153*s2
    +233492)*w5+((-322*s2^2+1630*s2+46340)*s1^2+(-580*s2^2-605*s2+158060)*s1+(2702*s2^2
    -27125*s2-566020)))*w2+(((-32*s2^2-1456*s2+8260)*s1^2+(799*s2^2-2296*s2-73304)*s1-245*s2^2
    +44324*s2+38836)*w5+((206*s2^2+3160*s2-10780)*s1^2+(-1321*s2^2-3260*s2+142520)*s1-343*s2^2
    -84140*s2-109060))))*r1+(((((-29*s2^2+50*s2-8840)*s1^2+(148*s2^2+602*s2-27608)*s1+(115*s2^2
    +2786*s2+93436))*w5+((-451*s2^2+2350*s2+74720)*s1^2+(-454*s2^2-2030*s2+4760)*s1+(5747*s2^2
    -39830*s2-495460)))*w2+(((-66*s2^2+354*s2+3408)*s1^2+(246*s2^2-1596*s2-34440)*s1+(1314*s2^2
    +3906*s2-28224))*w5+((-214*s2^2+2350*s2+67760)*s1^2+(542*s2^2+5320*s2-75880)*s1+(4226*s2^2
    -13790*s2-1143520))))*r2+((((-57*s2^2+564*s2+3600)*s1^2+(-264*s2^2+726*s2+71496)*s1
    +(1149*s2^2-4116*s2-98028))*w7*w5+((-247*s2^2+3100*s2+13400)*s1^2+(170*s2^2+4330*s2
    +123320)*s1+(5477*s2^2-80060*s2-437500))*w7)*w2+(((-140*s2^2+770*s2+8128)*s1^2+(-410*s2^2
    -2668*s2+78616)*s1+(3592*s2^2-12754*s2-278264))*w7*w5+((-348*s2^2+1230*s2+63120)*s1^2
    +(-270*s2^2-1440*s2+39960)*s1+(9528*s2^2-20850*s2-1457400))*w7))))*I+(((((46*s2^2-628*s2
    -11312)*s1^2+(-71*s2^2+875*s2+21196)*s1+(7*s2^2+5873*s2+32704))*w5+((72*s2^2-750*s2
    -20640)*s1^2+(-69*s2^2-105*s2+8820)*s1-507*s2^2-2205*s2+204960))*w2+(((104*s2^2+256*s2
    -28396)*s1^2+(-133*s2^2+1078*s2+24584)*s1-1753*s2^2-6734*s2+423500)*w5+((138*s2^2-660*s2
    -2940)*s1^2+(-285*s2^2-1470*s2+36120)*s1+(525*s2^2+4830*s2-290220))))*r2+((((-26*s2^2
    -100*s2+4588)*s1^2+(154*s2^2-811*s2-22196)*s1+(574*s2^2+3395*s2-79268))*w7*w5+((-6*s2^2
    +810*s2-660)*s1^2+(-324*s2^2+2505*s2+59700)*s1+(834*s2^2-11055*s2-71820))*w7)*w2+(((-8*s2^2
    +32*s2-8276)*s1^2+(61*s2^2+584*s2+2440)*s1-431*s2^2-5908*s2+192892)*w7*w5+((42*s2^2
    -1080*s2+300)*s1^2+(-363*s2^2-900*s2+44760)*s1+(1707*s2^2+7020*s2-431340))*w7)))*r1
    +(((1/7*(-69*s2^2-630*s2+6216)*s1^2+(36*s2^2-114*s2-5496)*s1+(177*s2^2-1650*s2
    -46188))*w7*w5+(1/7*(101*s2^2-8330*s2-19600)*s1^2+(134*s2^2-2090*s2-9640)*s1-79*s2^2
    +13270*s2-30220)*w7)*w2+(((74*s2^2-674*s2-7696)*s1^2+(98*s2^2+508*s2-10264)*s1-946*s2^2
    +12550*s2+107744)*w7*w5+(1/7*(482*s2^2+5950*s2-46480)*s1^2+(122*s2^2+1000*s2-15160)*s1
    -610*s2^2-16250*s2+102080)*w7))*r2+(((415*s2^2+140*s2-73472)*s1^2+(112*s2^2+686*s2
    -47432)*s1-6503*s2^2-16828*s2+1207780)*w5+((-559*s2^2+2020*s2+16520)*s1^2+(-550*s2^2-590*s2
    +107240)*s1+(9569*s2^2-31220*s2-865900)))*w2+((380*s2^2-2030*s2-99232)*s1^2+(-514*s2^2
    +11284*s2+157976)*s1-9856*s2^2+50470*s2+1961288)*w5+(-228*s2^2+3390*s2+45360)*s1^2
    +(3354*s2^2-2640*s2-340200)*s1+672*s2^2-88410*s2-274680;

c14:=(((((1/7*(-53*s2^2+287*s2+10780)*s1^2+(4*s2^2+770*s2-2456)*s1+(73*s2^2-1513*s2
    -16472))*w7*w5+(1/7*(-173*s2^2+4445*s2+6580)*s1^2+(-2*s2^2-100*s2+1000)*s1+(163*s2^2
    -10615*s2+45400))*w7)*w2+((1/7*(-29*s2^2+2198*s2-9212)*s1^2+(-26*s2^2+44*s2+8476)*s1
    +(133*s2^2-3778*s2+46156))*w7*w5+(1/7*(81*s2^2+630*s2-6300)*s1^2+(108*s2^2+1080*s2
    -30420)*s1-1197*s2^2-4590*s2+151380)*w7))*r2+((((20*s2^2+217*s2-14896)*s1^2+(-262*s2^2
    +2506*s2+54068)*s1-658*s2^2-3605*s2+328748)*w5+((-86*s2^2-745*s2+37240)*s1^2+(1138*s2^2
    -3400*s2-213500)*s1-602*s2^2+6125*s2-438620))*w2+(((277*s2^2-280*s2-27188)*s1^2+(-458*s2^2
    +4928*s2+29596)*s1-4571*s2^2+27860*s2+535108)*w5+((-509*s2^2-2140*s2+51100)*s1^2+(400*s2^2
    -5200*s2-69860)*s1+(9667*s2^2-9940*s2-975380)))))*r1+(((((59*s2^2+184*s2-6256)*s1^2
    +(-31*s2^2-518*s2+39032)*s1-1117*s2^2+910*s2+57260)*w5+((-s2^2-1460*s2-23320)*s1^2
    +(1355*s2^2-4130*s2-177520)*s1-553*s2^2+13510*s2+877100))*w2+(((104*s2^2-650*s2-12616)*s1^2
    +(-10*s2^2+238*s2+15008)*s1-1066*s2^2+17962*s2+196112)*w5+((252*s2^2+990*s2-47880)*s1^2
    +(138*s2^2-9030*s2-107520)*s1-2298*s2^2+5250*s2+475440)))*r2+((((-69*s2^2+54*s2+22632)*s1^2
    +(309*s2^2-1800*s2-56064)*s1+(1317*s2^2+3024*s2-364476))*w7*w5+((139*s2^2+410*s2
    +36640)*s1^2+(463*s2^2-10120*s2-113480)*s1+(73*s2^2-42400*s2-762860))*w7)*w2+(((-90*s2^2
    -1146*s2+23496)*s1^2+(600*s2^2-18*s2-71376)*s1+(2892*s2^2+14070*s2-493416))*w7*w5+((26*s2^2
    -890*s2-7720)*s1^2+(992*s2^2-1910*s2-173920)*s1+(4292*s2^2+8830*s2-465640))*w7))))*I
    +(((((-39*s2^2+501*s2+10836)*s1^2+(-60*s2^2+882*s2+12264)*s1+(1197*s2^2-9933*s2-277368))*w5
    +((-47*s2^2+215*s2+9820)*s1^2+(-122*s2^2+1820*s2+42280)*s1+(1159*s2^2-15715*s2-221480)))*w2
    +(((-79*s2^2+274*s2+17660)*s1^2+(-154*s2^2-1316*s2+49868)*s1+(809*s2^2-6986*s2-221284))*w5
    +((-141*s2^2-270*s2+13020)*s1^2+(-132*s2^2+2520*s2-17220)*s1+(4431*s2^2-630*s2
    -513660))))*r2+((((60*s2^2-237*s2-8928)*s1^2+(-42*s2^2+774*s2+4092)*s1-630*s2^2+5313*s2
    +109956)*w7*w5+((-106*s2^2+565*s2+20120)*s1^2+(230*s2^2-3560*s2-38260)*s1+(2234*s2^2
    -7625*s2-362740))*w7)*w2+(((23*s2^2+184*s2+3572)*s1^2+(-22*s2^2-464*s2+17684)*s1-865*s2^2
    -8036*s2+27020)*w7*w5+((-135*s2^2+60*s2+14820)*s1^2+(144*s2^2+3120*s2-30540)*s1+(4185*s2^2
    -8940*s2-634620))*w7)))*r1+(((1/7*(107*s2^2-56*s2-14896)*s1^2+(-s2^2+286*s2+1592)*s1
    -175*s2^2-2798*s2-3964)*w7*w5+(1/7*(279*s2^2-2100*s2-15960)*s1^2+(-123*s2^2+4170*s2
    +12960)*s1-435*s2^2+810*s2-37500)*w7)*w2+(((8*s2^2+394*s2-856)*s1^2+(-238*s2^2+1234*s2
    +24800)*s1-22*s2^2-2402*s2+11984)*w7*w5+(1/7*(124*s2^2+350*s2-19880)*s1^2+(-242*s2^2
    -2650*s2+25600)*s1+(106*s2^2-5050*s2+48880))*w7))*r2+(((-101*s2^2+182*s2+8680)*s1^2
    +(-1043*s2^2-784*s2+203056)*s1+(721*s2^2-17416*s2+57652))*w5+((3*s2^2-870*s2+30240)*s1^2
    +(1671*s2^2-4320*s2-110040)*s1+(1701*s2^2+9240*s2-1057980)))*w2+((-298*s2^2+4438*s2
    +85736)*s1^2+(-544*s2^2-2786*s2+126224)*s1-364*s2^2-40082*s2-628264)*w5+(1194*s2^2-2010*s2
    -128520)*s1^2+(-1704*s2^2-6150*s2+120960)*s1-19236*s2^2-12810*s2+2159640;

c15:=((((-162*s2^2+1674*s2+93528)*w7*w5+(-774*s2^2+12330*s2+56520)*w7)*w2+((-1566*s2^2
    +7236*s2+199152)*w7*w5+(954*s2^2-7380*s2-117360)*w7))*r2*r1+(((-3924*s2^2+13860*s2
    +851760)*w5+(5040*s2^2+28980*s2+579600))*w2+((-2340*s2^2-40320*s2+388080)*w5+(-7380*s2^2
    -27720*s2+428400)))*r2)*I+(((-378*s2^2+7938*s2+173880)*w5+(2754*s2^2-43470*s2-446040))*w2
    +((-774*s2^2-15372*s2-5040)*w5+(-126*s2^2-13860*s2+146160)))*r2*r1+(((108*s2^2+4860*s2
    -41904)*w7*w5+(-1080*s2^2+2700*s2+131760)*w7)*w2+((36*s2^2+720*s2+55440)*w7*w5+(3060*s2^2
    -360*s2-704880)*w7))*r2;

c16:=(((((-46*s2^2-836*s2+21944)*s1^2+(122*s2^2+6412*s2+49112)*s1+(4424*s2^2-11480*s2
    -753760))*w5+((194*s2^2-2660*s2-91000)*s1^2+(-1030*s2^2+2380*s2+120680)*s1-3808*s2^2
    +45640*s2+2132480))*w2+(((12*s2^2+1500*s2+25824)*s1^2+(-1284*s2^2-6132*s2+200928)*s1
    -168*s2^2-29568*s2-698208)*w5+((412*s2^2+1340*s2-72800)*s1^2+(-2132*s2^2+140*s2+182560)*s1
    -5768*s2^2-76720*s2+1513120)))*r2+((((-238*s2^2+1696*s2+31688)*s1^2+(2*s2^2+3760*s2
    +62024)*s1+(2756*s2^2-14024*s2-427504))*w7*w5+((-14*s2^2+1280*s2+22840)*s1^2+(322*s2^2
    -5680*s2-6920)*s1+(1852*s2^2+1160*s2-672560))*w7)*w2+(((24*s2^2-84*s2+26064)*s1^2+(552*s2^2
    -2772*s2-98544)*s1-216*s2^2+19560*s2-216384)*w7*w5+((-696*s2^2+6540*s2+108720)*s1^2
    +(408*s2^2-3060*s2+23280)*s1+(17208*s2^2-129480*s2-3071040))*w7)))*I+(((1/7*(586*s2^2
    -1876*s2-99176)*s1^2+(-98*s2^2+1796*s2+31432)*s1-1400*s2^2+12152*s2+262816)*w7*w5
    +(1/7*(-806*s2^2+140*s2+156520)*s1^2+(-578*s2^2+2180*s2+104440)*s1+(1840*s2^2+11480*s2
    -123200))*w7)*w2+((1/7*(-452*s2^2-532*s2+44128)*s1^2+(-44*s2^2+644*s2-1760)*s1+(520*s2^2
    -11872*s2-125216))*w7*w5+(1/7*(-116*s2^2-13300*s2+48160)*s1^2+(-92*s2^2-4540*s2+14560)*s1
    -3224*s2^2+44240*s2+337120)*w7))*r2+(((-310*s2^2+1408*s2-80920)*s1^2+(698*s2^2-18896*s2
    -12376)*s1+(6020*s2^2-78344*s2+913808))*w5+((1162*s2^2-4960*s2-355880)*s1^2+(1114*s2^2
    +2000*s2-147560)*s1+(2044*s2^2-30520*s2+2257360)))*w2+((24*s2^2+4092*s2-17136)*s1^2
    +(2184*s2^2+3516*s2-214704)*s1+(12264*s2^2-72408*s2-1262016))*w5+(1736*s2^2+8860*s2
    -328720)*s1^2+(6584*s2^2-3620*s2-523600)*s1-6664*s2^2-164360*s2+2192960;

c17:=c10;

c18:=c04;

c19:=(((((1/7*(27*s2^2+1701*s2-9324)*s1^2+(15*s2^2-609*s2-1956)*s1-87*s2^2-4341*s2
    +23736)*w7*w5+(1/7*(53*s2^2-1715*s2+140)*s1^2+(59*s2^2-1415*s2-2860)*s1-289*s2^2+1705*s2
    +58280)*w7)*w2+((1/7*(-51*s2^2-630*s2+22848)*s1^2+(27*s2^2-762*s2-2580)*s1+(177*s2^2
    +1878*s2-17964))*w7*w5+(1/7*(225*s2^2+2310*s2-68880)*s1^2+(-99*s2^2-930*s2+22380)*s1
    -1485*s2^2-7950*s2+276540)*w7))*r2+((((94*s2^2-763*s2-22988)*s1^2+(-128*s2^2+2177*s2
    +1288)*s1-938*s2^2+11249*s2+201628)*w5+((-408*s2^2+885*s2+83580)*s1^2+(558*s2^2-4005*s2
    -55440)*s1+(7518*s2^2-8085*s2-1252860)))*w2+(((245*s2^2-1736*s2-18928)*s1^2+(341*s2^2
    +2632*s2-43708)*s1-2737*s2^2+364*s2+110516)*w5+((-303*s2^2+1020*s2+40320)*s1^2+(-921*s2^2
    -8460*s2+72660)*s1+(1701*s2^2+25620*s2-304500)))))*r1+(((((-30*s2^2-234*s2+15096)*s1^2
    +(-117*s2^2-84*s2-11424)*s1+(129*s2^2+6762*s2-241668))*w5+((452*s2^2-890*s2-51400)*s1^2
    +(-901*s2^2+6160*s2+172760)*s1-6895*s2^2+5530*s2+1270220))*w2+(((-38*s2^2+296*s2+9208)*s1^2
    +(-236*s2^2+1358*s2+19432)*s1+(922*s2^2+4718*s2-109424))*w5+((-38*s2^2-3340*s2-19880)*s1^2
    +(-680*s2^2+3710*s2+183400)*s1+(1762*s2^2+65870*s2+83440))))*r2+((((-126*s2^2+618*s2
    +26232)*s1^2+(45*s2^2-1074*s2+15432)*s1+(1413*s2^2-12432*s2-319620))*w7*w5+((-108*s2^2
    +3510*s2+50040)*s1^2+(633*s2^2-5790*s2+9840)*s1-507*s2^2-12480*s2-450660)*w7)*w2
    +(((-230*s2^2-376*s2+31624)*s1^2+(190*s2^2-2686*s2+7240)*s1+(1588*s2^2+7238*s2
    -278264))*w7*w5+((-322*s2^2+340*s2+55400)*s1^2+(722*s2^2-3350*s2-133960)*s1-148*s2^2
    -1130*s2-201880)*w7))))*I+(((((-7*s2^2+127*s2+476)*s1^2+(131*s2^2-1757*s2-33460)*s1
    +(749*s2^2-4697*s2-132328))*w5+((-25*s2^2+535*s2+10820)*s1^2+(191*s2^2-1715*s2-51100)*s1
    +(851*s2^2-20195*s2-235480)))*w2+(((-25*s2^2-530*s2+10736)*s1^2+(287*s2^2+238*s2-74452)*s1
    +(53*s2^2+4270*s2-124348))*w5+((3*s2^2+930*s2-10080)*s1^2+(417*s2^2-1050*s2-18900)*s1
    +(2415*s2^2-17430*s2-190260))))*r2+((((34*s2^2-337*s2-4340)*s1^2+(112*s2^2-37*s2-18104)*s1
    -686*s2^2+2723*s2+75796)*w7*w5+((-112*s2^2+1375*s2+19460)*s1^2+(-94*s2^2-1055*s2+21440)*s1
    +(818*s2^2-19535*s2-191380))*w7)*w2+(((15*s2^2+216*s2-4704)*s1^2+(39*s2^2+120*s2+20124)*s1
    +(333*s2^2+2436*s2-11172))*w7*w5+((-93*s2^2-1020*s2+15120)*s1^2+(-219*s2^2+2220*s2
    +14220)*s1-993*s2^2+22380*s2+215460)*w7)))*r1+(((1/7*(-38*s2^2+686*s2+8680)*s1^2+(-35*s2^2
    -172*s2+3904)*s1+(115*s2^2-4282*s2-51116))*w7*w5+(1/7*(-380*s2^2+10430*s2+35560)*s1^2
    +(-11*s2^2-2080*s2-3320)*s1+(883*s2^2-24250*s2-140540))*w7)*w2+(((-82*s2^2+280*s2
    +8552)*s1^2+(140*s2^2-1742*s2-14536)*s1+(1238*s2^2-806*s2-119728))*w7*w5+(1/7*(-606*s2^2
    -6300*s2+66360)*s1^2+(120*s2^2+1650*s2-10440)*s1+(1566*s2^2+8250*s2-123600))*w7))*r2
    +(((314*s2^2+322*s2-64792)*s1^2+(-931*s2^2-98*s2+155624)*s1-3703*s2^2+10360*s2+727916)*w5
    +((-556*s2^2+1150*s2+46760)*s1^2+(1121*s2^2-4910*s2-2800)*s1+(6041*s2^2-13160*s2
    -20020)))*w2+((82*s2^2+2408*s2-13496)*s1^2+(-1058*s2^2+8498*s2+284200)*s1+(3388*s2^2
    -55762*s2-383096))*w5+(966*s2^2+1380*s2-83160)*s1^2+(1650*s2^2-8790*s2-219240)*s1
    -11004*s2^2+21630*s2+803880;

c20:=(((((1/7*(-26*s2^2+1988*s2+1456)*s1^2+(19*s2^2+161*s2-4412)*s1+(85*s2^2-3037*s2
    -8000))*w7*w5+(1/7*(-120*s2^2+2730*s2+6720)*s1^2+(57*s2^2-1515*s2-1860)*s1+(423*s2^2
    -3735*s2-72000))*w7)*w2+((1/7*(-80*s2^2+1568*s2+13636)*s1^2+(s2^2-718*s2+5896)*s1+(85*s2^2
    -3754*s2-55004))*w7*w5+(1/7*(306*s2^2+2940*s2-75180)*s1^2+(9*s2^2+150*s2-8040)*s1+(423*s2^2
    -2550*s2+11580))*w7))*r2+((((-74*s2^2+980*s2+8092)*s1^2+(-134*s2^2+329*s2+52780)*s1
    +(1414*s2^2-13153*s2-233492))*w5+((322*s2^2-1630*s2-46340)*s1^2+(580*s2^2+605*s2-158060)*s1
    -2702*s2^2+27125*s2+566020))*w2+(((32*s2^2+1456*s2-8260)*s1^2+(-799*s2^2+2296*s2+73304)*s1
    +(245*s2^2-44324*s2-38836))*w5+((-206*s2^2-3160*s2+10780)*s1^2+(1321*s2^2+3260*s2
    -142520)*s1+(343*s2^2+84140*s2+109060)))))*r1+(((((-29*s2^2+50*s2-8840)*s1^2+(148*s2^2
    +602*s2-27608)*s1+(115*s2^2+2786*s2+93436))*w5+((-451*s2^2+2350*s2+74720)*s1^2+(-454*s2^2
    -2030*s2+4760)*s1+(5747*s2^2-39830*s2-495460)))*w2+(((-66*s2^2+354*s2+3408)*s1^2+(246*s2^2
    -1596*s2-34440)*s1+(1314*s2^2+3906*s2-28224))*w5+((-214*s2^2+2350*s2+67760)*s1^2+(542*s2^2
    +5320*s2-75880)*s1+(4226*s2^2-13790*s2-1143520))))*r2+((((-57*s2^2+564*s2+3600)*s1^2
    +(-264*s2^2+726*s2+71496)*s1+(1149*s2^2-4116*s2-98028))*w7*w5+((-247*s2^2+3100*s2
    +13400)*s1^2+(170*s2^2+4330*s2+123320)*s1+(5477*s2^2-80060*s2-437500))*w7)*w2+(((-140*s2^2
    +770*s2+8128)*s1^2+(-410*s2^2-2668*s2+78616)*s1+(3592*s2^2-12754*s2-278264))*w7*w5
    +((-348*s2^2+1230*s2+63120)*s1^2+(-270*s2^2-1440*s2+39960)*s1+(9528*s2^2-20850*s2
    -1457400))*w7))))*I+(((((-46*s2^2+628*s2+11312)*s1^2+(71*s2^2-875*s2-21196)*s1-7*s2^2
    -5873*s2-32704)*w5+((-72*s2^2+750*s2+20640)*s1^2+(69*s2^2+105*s2-8820)*s1+(507*s2^2
    +2205*s2-204960)))*w2+(((-104*s2^2-256*s2+28396)*s1^2+(133*s2^2-1078*s2-24584)*s1
    +(1753*s2^2+6734*s2-423500))*w5+((-138*s2^2+660*s2+2940)*s1^2+(285*s2^2+1470*s2-36120)*s1
    -525*s2^2-4830*s2+290220)))*r2+((((26*s2^2+100*s2-4588)*s1^2+(-154*s2^2+811*s2+22196)*s1
    -574*s2^2-3395*s2+79268)*w7*w5+((6*s2^2-810*s2+660)*s1^2+(324*s2^2-2505*s2-59700)*s1
    -834*s2^2+11055*s2+71820)*w7)*w2+(((8*s2^2-32*s2+8276)*s1^2+(-61*s2^2-584*s2-2440)*s1
    +(431*s2^2+5908*s2-192892))*w7*w5+((-42*s2^2+1080*s2-300)*s1^2+(363*s2^2+900*s2-44760)*s1
    -1707*s2^2-7020*s2+431340)*w7)))*r1+(((1/7*(-69*s2^2-630*s2+6216)*s1^2+(36*s2^2-114*s2
    -5496)*s1+(177*s2^2-1650*s2-46188))*w7*w5+(1/7*(101*s2^2-8330*s2-19600)*s1^2+(134*s2^2
    -2090*s2-9640)*s1-79*s2^2+13270*s2-30220)*w7)*w2+(((74*s2^2-674*s2-7696)*s1^2+(98*s2^2
    +508*s2-10264)*s1-946*s2^2+12550*s2+107744)*w7*w5+(1/7*(482*s2^2+5950*s2-46480)*s1^2
    +(122*s2^2+1000*s2-15160)*s1-610*s2^2-16250*s2+102080)*w7))*r2+(((415*s2^2+140*s2
    -73472)*s1^2+(112*s2^2+686*s2-47432)*s1-6503*s2^2-16828*s2+1207780)*w5+((-559*s2^2+2020*s2
    +16520)*s1^2+(-550*s2^2-590*s2+107240)*s1+(9569*s2^2-31220*s2-865900)))*w2+((380*s2^2
    -2030*s2-99232)*s1^2+(-514*s2^2+11284*s2+157976)*s1-9856*s2^2+50470*s2+1961288)*w5
    +(-228*s2^2+3390*s2+45360)*s1^2+(3354*s2^2-2640*s2-340200)*s1+672*s2^2-88410*s2-274680;

c21:=(((((-46*s2^2-836*s2+21944)*s1^2+(122*s2^2+6412*s2+49112)*s1+(4424*s2^2-11480*s2
    -753760))*w5+((194*s2^2-2660*s2-91000)*s1^2+(-1030*s2^2+2380*s2+120680)*s1-3808*s2^2
    +45640*s2+2132480))*w2+(((12*s2^2+1500*s2+25824)*s1^2+(-1284*s2^2-6132*s2+200928)*s1
    -168*s2^2-29568*s2-698208)*w5+((412*s2^2+1340*s2-72800)*s1^2+(-2132*s2^2+140*s2+182560)*s1
    -5768*s2^2-76720*s2+1513120)))*r2+((((238*s2^2-1696*s2-31688)*s1^2+(-2*s2^2-3760*s2
    -62024)*s1-2756*s2^2+14024*s2+427504)*w7*w5+((14*s2^2-1280*s2-22840)*s1^2+(-322*s2^2
    +5680*s2+6920)*s1-1852*s2^2-1160*s2+672560)*w7)*w2+(((-24*s2^2+84*s2-26064)*s1^2+(-552*s2^2
    +2772*s2+98544)*s1+(216*s2^2-19560*s2+216384))*w7*w5+((696*s2^2-6540*s2-108720)*s1^2
    +(-408*s2^2+3060*s2-23280)*s1-17208*s2^2+129480*s2+3071040)*w7)))*I+(((1/7*(586*s2^2-1876*s2
    -99176)*s1^2+(-98*s2^2+1796*s2+31432)*s1-1400*s2^2+12152*s2+262816)*w7*w5+(1/7*(-806*s2^2
    +140*s2+156520)*s1^2+(-578*s2^2+2180*s2+104440)*s1+(1840*s2^2+11480*s2-123200))*w7)*w2
    +((1/7*(-452*s2^2-532*s2+44128)*s1^2+(-44*s2^2+644*s2-1760)*s1+(520*s2^2-11872*s2
    -125216))*w7*w5+(1/7*(-116*s2^2-13300*s2+48160)*s1^2+(-92*s2^2-4540*s2+14560)*s1-3224*s2^2
    +44240*s2+337120)*w7))*r2+(((310*s2^2-1408*s2+80920)*s1^2+(-698*s2^2+18896*s2+12376)*s1
    -6020*s2^2+78344*s2-913808)*w5+((-1162*s2^2+4960*s2+355880)*s1^2+(-1114*s2^2-2000*s2
    +147560)*s1-2044*s2^2+30520*s2-2257360))*w2+((-24*s2^2-4092*s2+17136)*s1^2+(-2184*s2^2
    -3516*s2+214704)*s1-12264*s2^2+72408*s2+1262016)*w5+(-1736*s2^2-8860*s2+328720)*s1^2
    +(-6584*s2^2+3620*s2+523600)*s1+6664*s2^2+164360*s2-2192960;

c22:=c15;

c23:=c09;

c24:=c03;

c25:=(((((1/7*(-27*s2^2-1701*s2+9324)*s1^2+(-15*s2^2+609*s2+1956)*s1+(87*s2^2+4341*s2
    -23736))*w7*w5+(1/7*(-53*s2^2+1715*s2-140)*s1^2+(-59*s2^2+1415*s2+2860)*s1+(289*s2^2
    -1705*s2-58280))*w7)*w2+((1/7*(51*s2^2+630*s2-22848)*s1^2+(-27*s2^2+762*s2+2580)*s1
    -177*s2^2-1878*s2+17964)*w7*w5+(1/7*(-225*s2^2-2310*s2+68880)*s1^2+(99*s2^2+930*s2
    -22380)*s1+(1485*s2^2+7950*s2-276540))*w7))*r2+((((94*s2^2-763*s2-22988)*s1^2+(-128*s2^2
    +2177*s2+1288)*s1-938*s2^2+11249*s2+201628)*w5+((-408*s2^2+885*s2+83580)*s1^2+(558*s2^2
    -4005*s2-55440)*s1+(7518*s2^2-8085*s2-1252860)))*w2+(((245*s2^2-1736*s2-18928)*s1^2
    +(341*s2^2+2632*s2-43708)*s1-2737*s2^2+364*s2+110516)*w5+((-303*s2^2+1020*s2+40320)*s1^2
    +(-921*s2^2-8460*s2+72660)*s1+(1701*s2^2+25620*s2-304500)))))*r1+(((((-30*s2^2-234*s2
    +15096)*s1^2+(-117*s2^2-84*s2-11424)*s1+(129*s2^2+6762*s2-241668))*w5+((452*s2^2-890*s2
    -51400)*s1^2+(-901*s2^2+6160*s2+172760)*s1-6895*s2^2+5530*s2+1270220))*w2+(((-38*s2^2
    +296*s2+9208)*s1^2+(-236*s2^2+1358*s2+19432)*s1+(922*s2^2+4718*s2-109424))*w5+((-38*s2^2
    -3340*s2-19880)*s1^2+(-680*s2^2+3710*s2+183400)*s1+(1762*s2^2+65870*s2+83440))))*r2
    +((((126*s2^2-618*s2-26232)*s1^2+(-45*s2^2+1074*s2-15432)*s1-1413*s2^2+12432*s2
    +319620)*w7*w5+((108*s2^2-3510*s2-50040)*s1^2+(-633*s2^2+5790*s2-9840)*s1+(507*s2^2
    +12480*s2+450660))*w7)*w2+(((230*s2^2+376*s2-31624)*s1^2+(-190*s2^2+2686*s2-7240)*s1
    -1588*s2^2-7238*s2+278264)*w7*w5+((322*s2^2-340*s2-55400)*s1^2+(-722*s2^2+3350*s2
    +133960)*s1+(148*s2^2+1130*s2+201880))*w7))))*I+(((((7*s2^2-127*s2-476)*s1^2+(-131*s2^2
    +1757*s2+33460)*s1-749*s2^2+4697*s2+132328)*w5+((25*s2^2-535*s2-10820)*s1^2+(-191*s2^2
    +1715*s2+51100)*s1-851*s2^2+20195*s2+235480))*w2+(((25*s2^2+530*s2-10736)*s1^2+(-287*s2^2
    -238*s2+74452)*s1-53*s2^2-4270*s2+124348)*w5+((-3*s2^2-930*s2+10080)*s1^2+(-417*s2^2
    +1050*s2+18900)*s1-2415*s2^2+17430*s2+190260)))*r2+((((34*s2^2-337*s2-4340)*s1^2+(112*s2^2
    -37*s2-18104)*s1-686*s2^2+2723*s2+75796)*w7*w5+((-112*s2^2+1375*s2+19460)*s1^2+(-94*s2^2
    -1055*s2+21440)*s1+(818*s2^2-19535*s2-191380))*w7)*w2+(((15*s2^2+216*s2-4704)*s1^2+(39*s2^2
    +120*s2+20124)*s1+(333*s2^2+2436*s2-11172))*w7*w5+((-93*s2^2-1020*s2+15120)*s1^2+(-219*s2^2
    +2220*s2+14220)*s1-993*s2^2+22380*s2+215460)*w7)))*r1+(((1/7*(-38*s2^2+686*s2+8680)*s1^2
    +(-35*s2^2-172*s2+3904)*s1+(115*s2^2-4282*s2-51116))*w7*w5+(1/7*(-380*s2^2+10430*s2
    +35560)*s1^2+(-11*s2^2-2080*s2-3320)*s1+(883*s2^2-24250*s2-140540))*w7)*w2+(((-82*s2^2
    +280*s2+8552)*s1^2+(140*s2^2-1742*s2-14536)*s1+(1238*s2^2-806*s2-119728))*w7*w5
    +(1/7*(-606*s2^2-6300*s2+66360)*s1^2+(120*s2^2+1650*s2-10440)*s1+(1566*s2^2+8250*s2
    -123600))*w7))*r2+(((-314*s2^2-322*s2+64792)*s1^2+(931*s2^2+98*s2-155624)*s1+(3703*s2^2
    -10360*s2-727916))*w5+((556*s2^2-1150*s2-46760)*s1^2+(-1121*s2^2+4910*s2+2800)*s1-6041*s2^2
    +13160*s2+20020))*w2+((-82*s2^2-2408*s2+13496)*s1^2+(1058*s2^2-8498*s2-284200)*s1-3388*s2^2
    +55762*s2+383096)*w5+(-966*s2^2-1380*s2+83160)*s1^2+(-1650*s2^2+8790*s2+219240)*s1
    +11004*s2^2-21630*s2-803880;

c26:=(((((56*s2^2+2416*s2+9056)*s1^2+(26*s2^2-2324*s2-83944)*s1+(2996*s2^2-57008*s2
    -573328))*w5+((-408*s2^2+1680*s2+70560)*s1^2+(234*s2^2+4620*s2+131880)*s1+(4620*s2^2
    -15120*s2-129360)))*w2+(((-432*s2^2-2544*s2+58368)*s1^2+(828*s2^2+588*s2-194208)*s1
    +(6048*s2^2+27048*s2-1153824))*w5+((-848*s2^2-400*s2+85120)*s1^2+(460*s2^2-3220*s2
    +48160)*s1+(11872*s2^2-52360*s2-697760))))*r2+((((80*s2^2+688*s2+10112)*s1^2+(554*s2^2
    -6464*s2-115288)*s1-1696*s2^2+88*s2-125440)*w7*w5+((112*s2^2-2320*s2-9920)*s1^2+(-182*s2^2
    +800*s2-48680)*s1+(88*s2^2+51560*s2-213920))*w7)*w2+(((176*s2^2-896*s2-41536)*s1^2
    +(-424*s2^2+2044*s2+4880)*s1-2344*s2^2+30928*s2+730016)*w7*w5+((368*s2^2-3200*s2
    -28480)*s1^2+(1352*s2^2-13220*s2-269200)*s1+(2312*s2^2+6880*s2-1150240))*w7)))*I
    +(((1/7*(-424*s2^2+4816*s2+106400)*s1^2+(-130*s2^2-572*s2+12104)*s1+(620*s2^2-1232*s2
    -148336))*w7*w5+(1/7*(-1080*s2^2+5040*s2+191520)*s1^2+(654*s2^2-1500*s2-121800)*s1
    +(2388*s2^2+1680*s2-193200))*w7)*w2+((1/7*(48*s2^2+1680*s2-18816)*s1^2+(180*s2^2-252*s2
    -13536)*s1-480*s2^2-16296*s2+672)*w7*w5+(1/7*(-176*s2^2-6160*s2+17920)*s1^2+(100*s2^2
    +7460*s2-25760)*s1-3104*s2^2+29960*s2+397600)*w7))*r2+(((336*s2^2-6768*s2+22848)*s1^2
    +(258*s2^2+9312*s2+197064)*s1-3024*s2^2+36120*s2-538944)*w5+((-16*s2^2+2320*s2+69440)*s1^2
    +(-3454*s2^2+10240*s2+928760)*s1+(18536*s2^2-132440*s2-3697120)))*w2+((720*s2^2-192*s2
    -65856)*s1^2+(-1512*s2^2-11892*s2+183120)*s1+(2520*s2^2-12432*s2-579936))*w5+(1616*s2^2
    -4160*s2-64960)*s1^2+(-8440*s2^2-18260*s2+1116080)*s1-4984*s2^2+17920*s2-1499680;

c27:=c20;

c28:=c14;

c29:=c08;

c30:=c02;

c31:=(((((-10*s2^2-1580*s2-31000)*s1^2+(-148*s2^2-4088*s2+34832)*s1+(3920*s2^2-1064*s2
    -12544))*w5+((214*s2^2+980*s2+20440)*s1^2+(796*s2^2-7000*s2-252560)*s1-4088*s2^2-5320*s2
    +572320))*w2+(((420*s2^2+1044*s2-84192)*s1^2+(456*s2^2+5544*s2-6720)*s1-5880*s2^2-23184*s2
    +842016)*w5+((436*s2^2-940*s2-12320)*s1^2+(1672*s2^2+3080*s2-230720)*s1-6104*s2^2-44800*s2
    +666400)))*r2+((((158*s2^2-2384*s2-41800)*s1^2+(-556*s2^2+2704*s2+53264)*s1-2788*s2^2
    +43096*s2+601328)*w7*w5+((-98*s2^2+1040*s2-12920)*s1^2+(-140*s2^2+4880*s2+55600)*s1
    +(3028*s2^2+4520*s2-171920))*w7)*w2+(((-200*s2^2+980*s2+15472)*s1^2+(-128*s2^2+728*s2
    +93664)*s1+(2920*s2^2+4664*s2-68096))*w7*w5+((328*s2^2-3340*s2-80240)*s1^2+(-1760*s2^2
    +16280*s2+245920)*s1+(2872*s2^2+8840*s2-425600))*w7)))*I+(((1/7*(-162*s2^2-2940*s2
    -7224)*s1^2+(228*s2^2-1224*s2-43536)*s1+(96*s2^2+14280*s2+78912))*w7*w5+(1/7*(1886*s2^2
    -5180*s2-348040)*s1^2+(-76*s2^2-680*s2+17360)*s1-3544*s2^2+22120*s2+885920)*w7)*w2
    +((1/7*(404*s2^2-1148*s2-25312)*s1^2+(-136*s2^2-392*s2+15296)*s1-1192*s2^2-10640*s2
    +13664)*w7*w5+(1/7*(292*s2^2+19460*s2-66080)*s1^2+(-8*s2^2-2920*s2+11200)*s1-4040*s2^2
    -21280*s2+565600)*w7))*r2+(((-26*s2^2+5360*s2+58072)*s1^2+(-956*s2^2+9584*s2-184688)*s1
    +(2044*s2^2-133672*s2-1032080))*w5+((-1146*s2^2+2640*s2+286440)*s1^2+(2340*s2^2-12240*s2
    -781200)*s1+(34356*s2^2-136920*s2-6735120)))*w2+((-744*s2^2-3900*s2+82992)*s1^2+(-672*s2^2
    +8376*s2+31584)*s1+(23016*s2^2+39480*s2-2663808))*w5+(-3352*s2^2-4700*s2+393680)*s1^2
    +(1856*s2^2+21880*s2-592480)*s1+64568*s2^2+25480*s2-7920640;

c32:=c25;

c33:=c19;

c34:=c13;

c35:=c07;

phi:=[c01, c02, c03, c04, c05, c06, c07, c08, c09, c10, c11, c12, c13, c14,
      c15, c16, c17, c18, c19, c20, c21, c22, c23, c24, c25, c26, c27, c28,
      c29, c30, c31, c32, c33, c34, c35 ];


==> sicsymbolic_48g.txt <==
w2:=sqrt(2);
w3:=sqrt(3);
w5:=sqrt(5);
w6:=w2*w3;;
w10:=w2*w5;
w15:=w3*w5;
w30:=w2*w3*w5;

s1:=sqrt(2+sqrt(2));
s2:=sqrt(sqrt(5)-1);
s3:=sqrt(6+sqrt(6));

r1:=sqrt(2+sqrt(2+sqrt(2)));

r2:=sqrt((7/5*w30-7/2*w6+61/10*w10-14*w2+9/5*w15-3*w3+23/5*w5-8)*s2*s3
     +(3*w30-9*w6+9*w10-27*w2+9*w15-21*w3+15*w5-39)*s2
     +(-24/5*w30+10*w6-37/5*w10+15*w2-26/5*w15+12*w3-26/5*w5+12)*s3-3*w30+7*w6+3*w10-3*w2+4*w3+12);

I:=sqrt(-1);

c01:=(((1/2*w30+5/6*w6+1/2*w10+3/2*w2-w15-3*w3)*s1*s2*s3+(w15-5*w3+5*w5-5)*s1*s2+(w30+w6+w10-w2
    -2/3*w15-4/3*w3-2*w5+4)*s1*s3+(2*w30-2*w10)*s1+(2/3*w6-w10-3*w2+2/3*w15+8/3*w3-2*w5-4)*s2*s3+(-2*w30
    -5*w10-5*w2-w15+5*w3-5*w5+5)*s2+(-w30+1/3*w6+w10+w2-4/3*w15+4/3*w3+2*w5-2)*s3-2*w30+2*w10+4*w15
    +16*w5)*r1*r2+((w30+7/3*w6-4/3*w15-10/3*w3-2*w5-4)*s1*s2*s3+(w30+7/3*w6+3*w10-w2-8/3*w15-4/3*w3-2*w5
    +6)*s1*s3+(2*w15+10*w3+20)*s2+4*w10)*r2)*I+((1/6*w30+1/2*w6-3/2*w10-5/2*w2-w5-3)*s1*s2*s3+(3*w15+5*w3
    +5*w5+15)*s1*s2+(-w30+w6+w10+w2-2/3*w15+4/3*w3+2*w5+4)*s1*s3+(-6*w30-14*w10)*s1+(1/3*w30+w6+2*w10
    +4*w2-2/3*w15-4/3*w3+2*w5+4)*s2*s3+(-w30-5*w6-10*w2-3*w15-5*w3-5*w5-15)*s2+(5/3*w30-w6-w10-5*w2
    +2/3*w15-10/3*w3-4*w5-4)*s3+(6*w30+14*w10+8*w15+12*w5))*r1*r2+((2/3*w30+2*w6-w10-w2-2/3*w15-4/3*w3
    -2)*s1*s2*s3+(-1/3*w30+w6+w10-3*w2-2/3*w15-2/3*w3+4)*s1*s3+(-4*w15-10*w5-10)*s2+(4*w30+8*w10))*r2;
    	  
c02:=(16*w10*s2-32*w5)*r2*I+((8*w10+40*w2)*s2-32*w5)*r2;
    	  
c03:=(((1/2*w30-1/2*w6-1/2*w10+1/2*w2+1/3*w15-w3-2)*s1*s2*s3+(w30+5*w6+10*w2)*s1*s2+(6*w2-2*w3
    +2*w5)*s1*s3+4*w5*s1+(-2/3*w30+2/3*w6+2*w2-1/3*w15+w3+w5+1)*s2*s3+(-w30-5*w6-10*w2+w15-5*w3+5*w5
    -5)*s2+(-w30+w6-w10-7*w2+4*w3-2*w5-6)*s3-2*w30-6*w10-4*w5)*r1*r2+((-1/3*w30-1/3*w6-w10+w2+w15
    -1/3*w3+w5-3)*s1*s2*s3+(-w30-3*w6+w10-w2+2*w15+2*w3+8)*s1*s3+(w30-5*w6+5*w10-5*w2)*s2+(4*w15
    -4*w5))*r2)*I+((1/2*w30-1/2*w6+1/2*w10-1/2*w2-2/3*w3-w5+3)*s1*s2*s3+(-2*w30-5*w10-5*w2)*s1*s2+(2*w6
    -2*w15-2)*s1*s3+(4*w15+8*w5)*s1+(-2/3*w30+4/3*w6-w15+5/3*w3+w5-3)*s2*s3+(2*w30+5*w10+5*w2+3*w15
    +5*w3+5*w5+15)*s2+(w30-w6-w10+w2+2*w15-2*w3-4)*s3-2*w30-2*w10-4*w15-8*w5)*r1*r2+((1/3*w30
    -1/3*w6-w10+3*w2+1/3*w15-w3+w5-3)*s1*s2*s3+(-w30+w6-w10+5*w2+2*w5-6)*s1*s3+(3*w30+5*w6+5*w10
    +15*w2)*s2-12*w15-28*w5)*r2;
     	  
c04:=(((1/3*w30+3*w6-w10+3*w2-4/3*w15-8/3*w3-8)*s1*s2*s3+(4/3*w6+2*w10-2*w2-2/3*w15+2/3*w3-2*w5
    +2)*s1*s3)*r2+((-16*w6-24*w2+4*w15-12*w3+8*w5-24)*s2*s3+(52*w30-60*w6+72*w10-120*w2+84*w15-60*w3
    +84*w5-60)*s2+(20*w30-44*w6+20*w10-44*w2+36*w15-52*w3+36*w5-36)*s3+(36*w30-180*w6+36*w10-180*w2
    +32*w15-160*w3+24*w5-120)))*I+((w30+7/3*w6-w10-w2-4/3*w15-4/3*w3-4)*s1*s2*s3+(2/3*w30+2*w6+4*w2
    -2/3*w15-14/3*w3+2*w5-2)*s1*s3)*r2+(4*w30-4*w6+12*w10+12*w2+16*w3+12*w5+44)*s2*s3+(12*w30-20*w6
    +36*w15-60*w3+36*w5-60)*s2+(-4*w30-4*w6-4*w10-52*w2-4*w15+4*w3-12*w5-36)*s3-84*w30+180*w6-84*w10
    +180*w2-112*w15+240*w3-168*w5+360;

c05:=(((-w30-5/3*w6-3*w10-5*w2)*s1*s2*s3+(4*w5+20)*s1*s2+(-2*w30+2*w6-2*w10+2*w2+4/3*w15+8/3*w3+4*w5
    +8)*s1*s3-16*w10*s1+(2*w30+14/3*w6+4*w10+8*w2+2/3*w15+2/3*w3+2*w5+2)*s2*s3+(2*w10-10*w2-4*w5
    -20)*s2+(2*w30-14/3*w6+2*w10-10*w2-4/3*w15-20/3*w3-4*w5-12)*s3+(16*w10+8*w5))*r1*r2+((-4/3*w30
    -4*w6-2*w10-6*w2+10/3*w15+26/3*w3+6*w5+14)*s1*s2*s3+(-10/3*w30-2*w6-6*w10-2*w2+16/3*w15-8/3*w3
    +8*w5-8)*s1*s3+(4*w5-20)*s2-8*w10)*r2)*I+((-1/3*w30-w6-w10-3*w2+2*w15+6*w3+2*w5+6)*s1*s2*s3
    -8*w5*s1*s2+(-2*w30-2*w6-2*w10-2*w2+4/3*w15-8/3*w3+4*w5-8)*s1*s3+8*w10*s1+(-2/3*w30-2*w6-2/3*w15
    -10/3*w3+2*w5+2)*s2*s3+(6*w10+10*w2+8*w5)*s2+(2/3*w30+2*w6-2*w10+2*w2+8/3*w15+8/3*w3+8)*s3-8*w10
    -24*w5)*r1*r2+((-4/3*w6+2*w10+2*w2-2/3*w15-2/3*w3-2*w5-2)*s1*s2*s3+(2*w30+2/3*w6+2*w10+6*w2
    -4/3*w15+4/3*w3-4*w5-4)*s1*s3+(12*w5+20)*s2-8*w10)*r2;

c06:=((8*w15+24*w5)*r2+((-4*w30-8*w6-4*w10-16*w2-8*w15+32*w3+8*w5+8)*s2*s3+(-60*w30+140*w6-84*w10
    +180*w2-12*w15+100*w3+12*w5+60)*s2+(16*w30-48*w6+16*w10-56*w2+16*w15-8*w3+16*w5+8)*s3+(20*w30
    -100*w6+108*w10-300*w2+64*w15-160*w3)))*I+(8*w15+8*w5)*r2+(-8*w30+28*w6-8*w10+44*w2-16*w15+32*w3
    -8*w5+32)*s2*s3+(20*w30-20*w6-12*w10+60*w2-4*w15-20*w3+60*w5-180)*s2+(24*w30-48*w6+32*w10-80*w2
    -8*w15-8*w5-32)*s3+20*w30-20*w6-12*w10+60*w2+128*w15-320*w3+192*w5-480;

c07:=(((-1/2*w30+1/2*w6+1/2*w10-1/2*w2-1/3*w15+w3+2)*s1*s2*s3+(w30+5*w6+10*w2)*s1*s2+(-6*w2+2*w3
    -2*w5)*s1*s3+4*w5*s1+(2/3*w30-2/3*w6-2*w2+1/3*w15-w3-w5-1)*s2*s3+(-w30-5*w6-10*w2+w15-5*w3+5*w5
    -5)*s2+(w30-w6+w10+7*w2-4*w3+2*w5+6)*s3-2*w30-6*w10-4*w5)*r1*r2+((1/3*w30-1/3*w6-w10+3*w2
    +1/3*w15-w3+w5-3)*s1*s2*s3+(-w30+w6-w10+5*w2+2*w5-6)*s1*s3+(-3*w30-5*w6-5*w10-15*w2)*s2+(12*w15
    +28*w5))*r2)*I+((-1/2*w30+1/2*w6-1/2*w10+1/2*w2+2/3*w3+w5-3)*s1*s2*s3+(-2*w30-5*w10-5*w2)*s1*s2
    +(-2*w6+2*w15+2)*s1*s3+(4*w15+8*w5)*s1+(2/3*w30-4/3*w6+w15-5/3*w3-w5+3)*s2*s3+(2*w30+5*w10+5*w2
    +3*w15+5*w3+5*w5+15)*s2+(-w30+w6+w10-w2-2*w15+2*w3+4)*s3-2*w30-2*w10-4*w15-8*w5)*r1*r2
    +((1/3*w30+1/3*w6+w10-w2-w15+1/3*w3-w5+3)*s1*s2*s3+(w30+3*w6-w10+w2-2*w15-2*w3-8)*s1*s3+(w30
    -5*w6+5*w10-5*w2)*s2+(4*w15-4*w5))*r2;

c08:=((4/3*w30-8/3*w6+4*w10-8/3*w15-4*w5-4)*s1*s2*s3+(4*w30+20/3*w6+4*w10+20*w2-4/3*w15-20/3*w3-4*w5
    -20)*s1*s3)*r2*I+((8/3*w30+4/3*w6+4*w10-4*w15-20/3*w3-8*w5-8)*s1*s2*s3+(16/3*w30+8*w10-28/3*w15+20/3*w3
    -12*w5+20)*s1*s3)*r2;

c09:=(((1/2*w30+5/6*w6+1/2*w10+3/2*w2-w15-3*w3)*s1*s2*s3+(w15-5*w3+5*w5-5)*s1*s2+(w30+w6+w10-w2
    -2/3*w15-4/3*w3-2*w5+4)*s1*s3+(2*w30-2*w10)*s1+(2/3*w6-w10-3*w2+2/3*w15+8/3*w3-2*w5-4)*s2*s3+(-2*w30
    -5*w10-5*w2-w15+5*w3-5*w5+5)*s2+(-w30+1/3*w6+w10+w2-4/3*w15+4/3*w3+2*w5-2)*s3-2*w30+2*w10+4*w15
    +16*w5)*r1*r2+((-w30-7/3*w6+4/3*w15+10/3*w3+2*w5+4)*s1*s2*s3+(-w30-7/3*w6-3*w10+w2+8/3*w15+4/3*w3+2*w5
    -6)*s1*s3+(-2*w15-10*w3-20)*s2-4*w10)*r2)*I+((1/6*w30+1/2*w6-3/2*w10-5/2*w2-w5-3)*s1*s2*s3+(3*w15+5*w3
    +5*w5+15)*s1*s2+(-w30+w6+w10+w2-2/3*w15+4/3*w3+2*w5+4)*s1*s3+(-6*w30-14*w10)*s1+(1/3*w30+w6+2*w10
    +4*w2-2/3*w15-4/3*w3+2*w5+4)*s2*s3+(-w30-5*w6-10*w2-3*w15-5*w3-5*w5-15)*s2+(5/3*w30-w6-w10-5*w2
    +2/3*w15-10/3*w3-4*w5-4)*s3+(6*w30+14*w10+8*w15+12*w5))*r1*r2+((-2/3*w30-2*w6+w10+w2+2/3*w15+4/3*w3
    +2)*s1*s2*s3+(1/3*w30-w6-w10+3*w2+2/3*w15+2/3*w3-4)*s1*s3+(4*w15+10*w5+10)*s2-4*w30-8*w10)*r2;
     	  
c10:=(((6*w30+10*w6+10*w10+30*w2)*s2-16*w15-32*w5)*r2+((16*w30-28*w6+28*w10-32*w2+12*w15-36*w3+12*w5
    -12)*s2*s3+(24*w30+24*w10+60*w15-100*w3+36*w5-60)*s2+(-12*w30+36*w6-20*w10+36*w2+8*w15-32*w3-56)*s3
    -108*w30+220*w6-84*w10+180*w2-200*w15+360*w3-312*w5+600))*I+((-2*w30+10*w6-10*w10+10*w2)*s2+16*w5)*r2
    +(-8*w30+28*w6-4*w10+40*w2-4*w15+20*w3+12*w5+12)*s2*s3+(-88*w30+160*w6-120*w10+240*w2-108*w15+180*w3
    -108*w5+180)*s2+(-4*w30+4*w6-12*w10+4*w2-24*w15+32*w3-16*w5-24)*s3-44*w30+140*w6-12*w10+60*w2-24*w15
    +120*w3-24*w5+120;
     	  
c11:=(((w30-w6+w10-w2-2/3*w15+2*w3-2*w5+6)*s1*s2*s3+(6*w10+10*w2)*s1*s2+(-4*w15-4*w5)*s1*s3-8*w5*s1
    +(-2/3*w30+2/3*w6-4/3*w15-4)*s2*s3+(-6*w10-10*w2-4*w5-20)*s2+(2*w30+2*w6+2*w10+2*w2+4*w15-4*w3+4*w5
    -12)*s3+8*w5)*r1*r2+((-2/3*w30-2/3*w6-4*w2+4/3*w3+4)*s1*s2*s3+(2*w30-6*w6+2*w10-14*w2+8*w3+16)*s1*s3
    +(4*w10+20*w2)*s2-32*w5)*r2)*I+((-w30+w6-w10+w2+4/3*w3+4)*s1*s2*s3+(-2*w10+10*w2)*s1*s2+(-4*w6-12*w2
    +4*w3+4)*s1*s3+8*w5*s1+(4/3*w30-8/3*w6+2*w10-6*w2-4/3*w3-4)*s2*s3+(2*w10-10*w2+8*w5)*s2+(2*w30+2*w6
    +2*w10+10*w2+8)*s3-8*w10-8*w5)*r1*r2+((-4/3*w30+4/3*w6-2*w10+2*w2+8/3*w15-4*w3+4*w5-8)*s1*s2*s3
    +(-2*w30-2*w6-2*w10-2*w2+4*w15+4*w3+4*w5+12)*s1*s3-8*w10*s2+16*w5)*r2;

c12:=c04;

c13:=(((1/2*w30+5/6*w6+1/2*w10+3/2*w2-w15-3*w3)*s1*s2*s3+(-w15+5*w3-5*w5+5)*s1*s2+(w30+w6+w10-w2
    -2/3*w15-4/3*w3-2*w5+4)*s1*s3+(-2*w30+2*w10)*s1+(2/3*w6-w10-3*w2+2/3*w15+8/3*w3-2*w5-4)*s2*s3+(2*w30
    +5*w10+5*w2+w15-5*w3+5*w5-5)*s2+(-w30+1/3*w6+w10+w2-4/3*w15+4/3*w3+2*w5-2)*s3+(2*w30-2*w10-4*w15
    -16*w5))*r1*r2+((-2/3*w30-2*w6+w10+w2+2/3*w15+4/3*w3+2)*s1*s2*s3+(1/3*w30-w6-w10+3*w2+2/3*w15+2/3*w3
    -4)*s1*s3+(-4*w15-10*w5-10)*s2+(4*w30+8*w10))*r2)*I+((1/6*w30+1/2*w6-3/2*w10-5/2*w2-w5-3)*s1*s2*s3
    +(-3*w15-5*w3-5*w5-15)*s1*s2+(-w30+w6+w10+w2-2/3*w15+4/3*w3+2*w5+4)*s1*s3+(6*w30+14*w10)*s1+(1/3*w30
    +w6+2*w10+4*w2-2/3*w15-4/3*w3+2*w5+4)*s2*s3+(w30+5*w6+10*w2+3*w15+5*w3+5*w5+15)*s2+(5/3*w30-w6-w10
    -5*w2+2/3*w15-10/3*w3-4*w5-4)*s3-6*w30-14*w10-8*w15-12*w5)*r1*r2+((w30+7/3*w6-4/3*w15-10/3*w3-2*w5
    -4)*s1*s2*s3+(w30+7/3*w6+3*w10-w2-8/3*w15-4/3*w3-2*w5+6)*s1*s3+(-2*w15-10*w3-20)*s2-4*w10)*r2;

c14:=32*w5*r2;

c15:=(((-1/2*w30+1/2*w6+1/2*w10-1/2*w2-1/3*w15+w3+2)*s1*s2*s3+(w30+5*w6+10*w2)*s1*s2+(-6*w2+2*w3
    -2*w5)*s1*s3+4*w5*s1+(2/3*w30-2/3*w6-2*w2+1/3*w15-w3-w5-1)*s2*s3+(-w30-5*w6-10*w2+w15-5*w3+5*w5
    -5)*s2+(w30-w6+w10+7*w2-4*w3+2*w5+6)*s3-2*w30-6*w10-4*w5)*r1*r2+((-1/3*w30+1/3*w6+w10-3*w2
    -1/3*w15+w3-w5+3)*s1*s2*s3+(w30-w6+w10-5*w2-2*w5+6)*s1*s3+(3*w30+5*w6+5*w10+15*w2)*s2-12*w15
    -28*w5)*r2)*I+((-1/2*w30+1/2*w6-1/2*w10+1/2*w2+2/3*w3+w5-3)*s1*s2*s3+(-2*w30-5*w10-5*w2)*s1*s2
    +(-2*w6+2*w15+2)*s1*s3+(4*w15+8*w5)*s1+(2/3*w30-4/3*w6+w15-5/3*w3-w5+3)*s2*s3+(2*w30+5*w10+5*w2
    +3*w15+5*w3+5*w5+15)*s2+(-w30+w6+w10-w2-2*w15+2*w3+4)*s3-2*w30-2*w10-4*w15-8*w5)*r1*r2
    +((-1/3*w30-1/3*w6-w10+w2+w15-1/3*w3+w5-3)*s1*s2*s3+(-w30-3*w6+w10-w2+2*w15+2*w3+8)*s1*s3+(-w30
    +5*w6-5*w10+5*w2)*s2-4*w15+4*w5)*r2;

c16:=(((-5/3*w30-5/3*w6-w10+3*w2+4/3*w15+4*w3+4*w5)*s1*s2*s3+(-2*w30-10/3*w6-4*w10+14/3*w15+10/3*w3
    +2*w5-10)*s1*s3)*r2+((4*w30+4*w6+8*w10-4*w15-20*w3-8*w5-24)*s2*s3+(32*w30+12*w10+60*w2+20*w15
    -60*w3+60*w5-180)*s2+(16*w30-8*w6+16*w10+8*w2+4*w15-36*w3+4*w5-52)*s3-4*w30+20*w6-12*w10+60*w2
    +40*w15-200*w3+48*w5-240))*I+((-1/3*w30-5/3*w6+w10+w2+4/3*w3)*s1*s2*s3+(4/3*w30-2*w10+10*w2
    +2/3*w15-10/3*w3+2*w5-10)*s1*s3)*r2+(-4*w30+20*w6+32*w2+8*w15-24*w3+12*w5-20)*s2*s3+(24*w30-40*w6
    +36*w10-60*w2-12*w15+20*w3-36*w5+60)*s2+(8*w6-8*w10+16*w2-4*w15-12*w3+4*w5-68)*s3-28*w30+60*w6
    -84*w10+180*w2-56*w15+120*w3;

c17:=(((-w30-5/3*w6-3*w10-5*w2)*s1*s2*s3+(-4*w5-20)*s1*s2+(-2*w30+2*w6-2*w10+2*w2+4/3*w15+8/3*w3+4*w5
    +8)*s1*s3+16*w10*s1+(2*w30+14/3*w6+4*w10+8*w2+2/3*w15+2/3*w3+2*w5+2)*s2*s3+(-2*w10+10*w2+4*w5
    +20)*s2+(2*w30-14/3*w6+2*w10-10*w2-4/3*w15-20/3*w3-4*w5-12)*s3-16*w10-8*w5)*r1*r2+((4/3*w6-2*w10
    -2*w2+2/3*w15+2/3*w3+2*w5+2)*s1*s2*s3+(-2*w30-2/3*w6-2*w10-6*w2+4/3*w15-4/3*w3+4*w5+4)*s1*s3
    +(12*w5+20)*s2-8*w10)*r2)*I+((-1/3*w30-w6-w10-3*w2+2*w15+6*w3+2*w5+6)*s1*s2*s3+8*w5*s1*s2+(-2*w30
    -2*w6-2*w10-2*w2+4/3*w15-8/3*w3+4*w5-8)*s1*s3-8*w10*s1+(-2/3*w30-2*w6-2/3*w15-10/3*w3+2*w5
    +2)*s2*s3+(-6*w10-10*w2-8*w5)*s2+(2/3*w30+2*w6-2*w10+2*w2+8/3*w15+8/3*w3+8)*s3+(8*w10
    +24*w5))*r1*r2+((-4/3*w30-4*w6-2*w10-6*w2+10/3*w15+26/3*w3+6*w5+14)*s1*s2*s3+(-10/3*w30-2*w6-6*w10
    -2*w2+16/3*w15-8/3*w3+8*w5-8)*s1*s3+(-4*w5+20)*s2+8*w10)*r2;

c18:=c10;

c19:=c03;

c20:=((4/3*w30-4*w2-4/3*w15+4/3*w3)*s1*s2*s3+(16/3*w6+8*w2+4/3*w15-28/3*w3+4*w5-12)*s1*s3)*r2*I
    +((-20/3*w6-12*w2+8/3*w15+32/3*w3+4*w5+20)*s1*s2*s3+(-4/3*w30-4*w6-4*w10-4*w2+4/3*w15+4/3*w3+4*w5
    +4)*s1*s3)*r2;

c21:=(((1/2*w30+5/6*w6+1/2*w10+3/2*w2-w15-3*w3)*s1*s2*s3+(-w15+5*w3-5*w5+5)*s1*s2+(w30+w6+w10-w2
    -2/3*w15-4/3*w3-2*w5+4)*s1*s3+(-2*w30+2*w10)*s1+(2/3*w6-w10-3*w2+2/3*w15+8/3*w3-2*w5-4)*s2*s3+(2*w30
    +5*w10+5*w2+w15-5*w3+5*w5-5)*s2+(-w30+1/3*w6+w10+w2-4/3*w15+4/3*w3+2*w5-2)*s3+(2*w30-2*w10-4*w15
    -16*w5))*r1*r2+((2/3*w30+2*w6-w10-w2-2/3*w15-4/3*w3-2)*s1*s2*s3+(-1/3*w30+w6+w10-3*w2-2/3*w15-2/3*w3
    +4)*s1*s3+(4*w15+10*w5+10)*s2-4*w30-8*w10)*r2)*I+((1/6*w30+1/2*w6-3/2*w10-5/2*w2-w5-3)*s1*s2*s3+(-3*w15
    -5*w3-5*w5-15)*s1*s2+(-w30+w6+w10+w2-2/3*w15+4/3*w3+2*w5+4)*s1*s3+(6*w30+14*w10)*s1+(1/3*w30+w6
    +2*w10+4*w2-2/3*w15-4/3*w3+2*w5+4)*s2*s3+(w30+5*w6+10*w2+3*w15+5*w3+5*w5+15)*s2+(5/3*w30-w6-w10
    -5*w2+2/3*w15-10/3*w3-4*w5-4)*s3-6*w30-14*w10-8*w15-12*w5)*r1*r2+((-w30-7/3*w6+4/3*w15+10/3*w3+2*w5
    +4)*s1*s2*s3+(-w30-7/3*w6-3*w10+w2+8/3*w15+4/3*w3+2*w5-6)*s1*s3+(2*w15+10*w3+20)*s2+4*w10)*r2;

c22:=((8*w15+24*w5)*r2+((4*w30+8*w6+4*w10+16*w2+8*w15-32*w3-8*w5-8)*s2*s3+(60*w30-140*w6+84*w10-180*w2
    +12*w15-100*w3-12*w5-60)*s2+(-16*w30+48*w6-16*w10+56*w2-16*w15+8*w3-16*w5-8)*s3-20*w30+100*w6
    -108*w10+300*w2-64*w15+160*w3))*I+(8*w15+8*w5)*r2+(8*w30-28*w6+8*w10-44*w2+16*w15-32*w3+8*w5
    -32)*s2*s3+(-20*w30+20*w6+12*w10-60*w2+4*w15+20*w3-60*w5+180)*s2+(-24*w30+48*w6-32*w10+80*w2
    +8*w15+8*w5+32)*s3-20*w30+20*w6+12*w10-60*w2-128*w15+320*w3-192*w5+480;

c23:=(((-w30+w6-w10+w2+2/3*w15-2*w3+2*w5-6)*s1*s2*s3+(6*w10+10*w2)*s1*s2+(4*w15+4*w5)*s1*s3-8*w5*s1
    +(2/3*w30-2/3*w6+4/3*w15+4)*s2*s3+(-6*w10-10*w2-4*w5-20)*s2+(-2*w30-2*w6-2*w10-2*w2-4*w15+4*w3-4*w5
    +12)*s3+8*w5)*r1*r2+((4/3*w30-4/3*w6+2*w10-2*w2-8/3*w15+4*w3-4*w5+8)*s1*s2*s3+(2*w30+2*w6+2*w10+2*w2
    -4*w15-4*w3-4*w5-12)*s1*s3-8*w10*s2+16*w5)*r2)*I+((w30-w6+w10-w2-4/3*w3-4)*s1*s2*s3+(-2*w10
    +10*w2)*s1*s2+(4*w6+12*w2-4*w3-4)*s1*s3+8*w5*s1+(-4/3*w30+8/3*w6-2*w10+6*w2+4/3*w3+4)*s2*s3+(2*w10
    -10*w2+8*w5)*s2+(-2*w30-2*w6-2*w10-10*w2-8)*s3-8*w10-8*w5)*r1*r2+((-2/3*w30-2/3*w6-4*w2+4/3*w3
    +4)*s1*s2*s3+(2*w30-6*w6+2*w10-14*w2+8*w3+16)*s1*s3+(-4*w10-20*w2)*s2+32*w5)*r2;

c24:=c16;

c25:=c09;

c26:=c02;

c27:=(((1/2*w30-1/2*w6-1/2*w10+1/2*w2+1/3*w15-w3-2)*s1*s2*s3+(w30+5*w6+10*w2)*s1*s2+(6*w2-2*w3
    +2*w5)*s1*s3+4*w5*s1+(-2/3*w30+2/3*w6+2*w2-1/3*w15+w3+w5+1)*s2*s3+(-w30-5*w6-10*w2+w15-5*w3+5*w5
    -5)*s2+(-w30+w6-w10-7*w2+4*w3-2*w5-6)*s3-2*w30-6*w10-4*w5)*r1*r2+((1/3*w30+1/3*w6+w10-w2-w15+1/3*w3
    -w5+3)*s1*s2*s3+(w30+3*w6-w10+w2-2*w15-2*w3-8)*s1*s3+(-w30+5*w6-5*w10+5*w2)*s2-4*w15+4*w5)*r2)*I
    +((1/2*w30-1/2*w6+1/2*w10-1/2*w2-2/3*w3-w5+3)*s1*s2*s3+(-2*w30-5*w10-5*w2)*s1*s2+(2*w6-2*w15-2)*s1*s3
    +(4*w15+8*w5)*s1+(-2/3*w30+4/3*w6-w15+5/3*w3+w5-3)*s2*s3+(2*w30+5*w10+5*w2+3*w15+5*w3+5*w5+15)*s2
    +(w30-w6-w10+w2+2*w15-2*w3-4)*s3-2*w30-2*w10-4*w15-8*w5)*r1*r2+((-1/3*w30+1/3*w6+w10-3*w2-1/3*w15
    +w3-w5+3)*s1*s2*s3+(w30-w6+w10-5*w2-2*w5+6)*s1*s3+(-3*w30-5*w6-5*w10-15*w2)*s2+(12*w15+28*w5))*r2;

c28:=(((1/3*w30+3*w6-w10+3*w2-4/3*w15-8/3*w3-8)*s1*s2*s3+(4/3*w6+2*w10-2*w2-2/3*w15+2/3*w3-2*w5
    +2)*s1*s3)*r2+((16*w6+24*w2-4*w15+12*w3-8*w5+24)*s2*s3+(-52*w30+60*w6-72*w10+120*w2-84*w15+60*w3-84*w5
    +60)*s2+(-20*w30+44*w6-20*w10+44*w2-36*w15+52*w3-36*w5+36)*s3-36*w30+180*w6-36*w10+180*w2-32*w15
    +160*w3-24*w5+120))*I+((w30+7/3*w6-w10-w2-4/3*w15-4/3*w3-4)*s1*s2*s3+(2/3*w30+2*w6+4*w2-2/3*w15
    -14/3*w3+2*w5-2)*s1*s3)*r2+(-4*w30+4*w6-12*w10-12*w2-16*w3-12*w5-44)*s2*s3+(-12*w30+20*w6-36*w15+60*w3
    -36*w5+60)*s2+(4*w30+4*w6+4*w10+52*w2+4*w15-4*w3+12*w5+36)*s3+84*w30-180*w6+84*w10-180*w2+112*w15
    -240*w3+168*w5-360;

c29:=(((-w30-5/3*w6-3*w10-5*w2)*s1*s2*s3+(4*w5+20)*s1*s2+(-2*w30+2*w6-2*w10+2*w2+4/3*w15+8/3*w3+4*w5
    +8)*s1*s3-16*w10*s1+(2*w30+14/3*w6+4*w10+8*w2+2/3*w15+2/3*w3+2*w5+2)*s2*s3+(2*w10-10*w2-4*w5
    -20)*s2+(2*w30-14/3*w6+2*w10-10*w2-4/3*w15-20/3*w3-4*w5-12)*s3+(16*w10+8*w5))*r1*r2+((4/3*w30+4*w6
    +2*w10+6*w2-10/3*w15-26/3*w3-6*w5-14)*s1*s2*s3+(10/3*w30+2*w6+6*w10+2*w2-16/3*w15+8/3*w3-8*w5
    +8)*s1*s3+(-4*w5+20)*s2+8*w10)*r2)*I+((-1/3*w30-w6-w10-3*w2+2*w15+6*w3+2*w5+6)*s1*s2*s3-8*w5*s1*s2
    +(-2*w30-2*w6-2*w10-2*w2+4/3*w15-8/3*w3+4*w5-8)*s1*s3+8*w10*s1+(-2/3*w30-2*w6-2/3*w15-10/3*w3
    +2*w5+2)*s2*s3+(6*w10+10*w2+8*w5)*s2+(2/3*w30+2*w6-2*w10+2*w2+8/3*w15+8/3*w3+8)*s3-8*w10
    -24*w5)*r1*r2+((4/3*w6-2*w10-2*w2+2/3*w15+2/3*w3+2*w5+2)*s1*s2*s3+(-2*w30-2/3*w6-2*w10-6*w2
    +4/3*w15-4/3*w3+4*w5+4)*s1*s3+(-12*w5-20)*s2+8*w10)*r2;

c30:=c22;

c31:=c15;

c32:=c08;

c33:=c01;

c34:=(((6*w30+10*w6+10*w10+30*w2)*s2-16*w15-32*w5)*r2+((-16*w30+28*w6-28*w10+32*w2-12*w15+36*w3-12*w5
    +12)*s2*s3+(-24*w30-24*w10-60*w15+100*w3-36*w5+60)*s2+(12*w30-36*w6+20*w10-36*w2-8*w15+32*w3
    +56)*s3+(108*w30-220*w6+84*w10-180*w2+200*w15-360*w3+312*w5-600)))*I+((-2*w30+10*w6-10*w10
    +10*w2)*s2+16*w5)*r2+(8*w30-28*w6+4*w10-40*w2+4*w15-20*w3-12*w5-12)*s2*s3+(88*w30-160*w6+120*w10
    -240*w2+108*w15-180*w3+108*w5-180)*s2+(4*w30-4*w6+12*w10-4*w2+24*w15-32*w3+16*w5+24)*s3+44*w30
    -140*w6+12*w10-60*w2+24*w15-120*w3+24*w5-120;

c35:=(((w30-w6+w10-w2-2/3*w15+2*w3-2*w5+6)*s1*s2*s3+(6*w10+10*w2)*s1*s2+(-4*w15-4*w5)*s1*s3-8*w5*s1
    +(-2/3*w30+2/3*w6-4/3*w15-4)*s2*s3+(-6*w10-10*w2-4*w5-20)*s2+(2*w30+2*w6+2*w10+2*w2+4*w15-4*w3+4*w5
    -12)*s3+8*w5)*r1*r2+((2/3*w30+2/3*w6+4*w2-4/3*w3-4)*s1*s2*s3+(-2*w30+6*w6-2*w10+14*w2-8*w3-16)*s1*s3
    +(-4*w10-20*w2)*s2+32*w5)*r2)*I+((-w30+w6-w10+w2+4/3*w3+4)*s1*s2*s3+(-2*w10+10*w2)*s1*s2+(-4*w6-12*w2
    +4*w3+4)*s1*s3+8*w5*s1+(4/3*w30-8/3*w6+2*w10-6*w2-4/3*w3-4)*s2*s3+(2*w10-10*w2+8*w5)*s2+(2*w30+2*w6
    +2*w10+10*w2+8)*s3-8*w10-8*w5)*r1*r2+((4/3*w30-4/3*w6+2*w10-2*w2-8/3*w15+4*w3-4*w5+8)*s1*s2*s3+(2*w30
    +2*w6+2*w10+2*w2-4*w15-4*w3-4*w5-12)*s1*s3+8*w10*s2-16*w5)*r2;

c36:=c28;

c37:=c21;

c38:=c14;

c39:=c07;

c40:=(((-5/3*w30-5/3*w6-w10+3*w2+4/3*w15+4*w3+4*w5)*s1*s2*s3+(-2*w30-10/3*w6-4*w10+14/3*w15+10/3*w3
    +2*w5-10)*s1*s3)*r2+((-4*w30-4*w6-8*w10+4*w15+20*w3+8*w5+24)*s2*s3+(-32*w30-12*w10-60*w2-20*w15
    +60*w3-60*w5+180)*s2+(-16*w30+8*w6-16*w10-8*w2-4*w15+36*w3-4*w5+52)*s3+(4*w30-20*w6+12*w10-60*w2
    -40*w15+200*w3-48*w5+240)))*I+((-1/3*w30-5/3*w6+w10+w2+4/3*w3)*s1*s2*s3+(4/3*w30-2*w10+10*w2
    +2/3*w15-10/3*w3+2*w5-10)*s1*s3)*r2+(4*w30-20*w6-32*w2-8*w15+24*w3-12*w5+20)*s2*s3+(-24*w30+40*w6
    -36*w10+60*w2+12*w15-20*w3+36*w5-60)*s2+(-8*w6+8*w10-16*w2+4*w15+12*w3-4*w5+68)*s3+28*w30-60*w6
    +84*w10-180*w2+56*w15-120*w3;

c41:=(((-w30-5/3*w6-3*w10-5*w2)*s1*s2*s3+(-4*w5-20)*s1*s2+(-2*w30+2*w6-2*w10+2*w2+4/3*w15+8/3*w3+4*w5
    +8)*s1*s3+16*w10*s1+(2*w30+14/3*w6+4*w10+8*w2+2/3*w15+2/3*w3+2*w5+2)*s2*s3+(-2*w10+10*w2+4*w5
    +20)*s2+(2*w30-14/3*w6+2*w10-10*w2-4/3*w15-20/3*w3-4*w5-12)*s3-16*w10-8*w5)*r1*r2+((-4/3*w6+2*w10
    +2*w2-2/3*w15-2/3*w3-2*w5-2)*s1*s2*s3+(2*w30+2/3*w6+2*w10+6*w2-4/3*w15+4/3*w3-4*w5-4)*s1*s3
    +(-12*w5-20)*s2+8*w10)*r2)*I+((-1/3*w30-w6-w10-3*w2+2*w15+6*w3+2*w5+6)*s1*s2*s3+8*w5*s1*s2+(-2*w30
    -2*w6-2*w10-2*w2+4/3*w15-8/3*w3+4*w5-8)*s1*s3-8*w10*s1+(-2/3*w30-2*w6-2/3*w15-10/3*w3+2*w5
    +2)*s2*s3+(-6*w10-10*w2-8*w5)*s2+(2/3*w30+2*w6-2*w10+2*w2+8/3*w15+8/3*w3+8)*s3+(8*w10
    +24*w5))*r1*r2+((4/3*w30+4*w6+2*w10+6*w2-10/3*w15-26/3*w3-6*w5-14)*s1*s2*s3+(10/3*w30+2*w6+6*w10
    +2*w2-16/3*w15+8/3*w3-8*w5+8)*s1*s3+(4*w5-20)*s2-8*w10)*r2;

c42:=c34;

c43:=c27;

c44:=c20;

c45:=c13;

c46:=c06;

c47:=(((-w30+w6-w10+w2+2/3*w15-2*w3+2*w5-6)*s1*s2*s3+(6*w10+10*w2)*s1*s2+(4*w15+4*w5)*s1*s3-8*w5*s1
    +(2/3*w30-2/3*w6+4/3*w15+4)*s2*s3+(-6*w10-10*w2-4*w5-20)*s2+(-2*w30-2*w6-2*w10-2*w2-4*w15+4*w3-4*w5
    +12)*s3+8*w5)*r1*r2+((-4/3*w30+4/3*w6-2*w10+2*w2+8/3*w15-4*w3+4*w5-8)*s1*s2*s3+(-2*w30-2*w6-2*w10-2*w2
    +4*w15+4*w3+4*w5+12)*s1*s3+8*w10*s2-16*w5)*r2)*I+((w30-w6+w10-w2-4/3*w3-4)*s1*s2*s3+(-2*w10
    +10*w2)*s1*s2+(4*w6+12*w2-4*w3-4)*s1*s3+8*w5*s1+(-4/3*w30+8/3*w6-2*w10+6*w2+4/3*w3+4)*s2*s3+(2*w10
    -10*w2+8*w5)*s2+(-2*w30-2*w6-2*w10-10*w2-8)*s3-8*w10-8*w5)*r1*r2+((2/3*w30+2/3*w6+4*w2-4/3*w3
    -4)*s1*s2*s3+(-2*w30+6*w6-2*w10+14*w2-8*w3-16)*s1*s3+(4*w10+20*w2)*s2-32*w5)*r2;

c48:=c40;

phi:=[ c01, c02, c03, c04, c05, c06, c07, c08, c09, c10, c11, c12,
       c13, c14, c15, c16, c17, c18, c19, c20, c21, c22, c23, c24,
       c25, c26, c27, c28, c29, c30, c31, c32, c33, c34, c35, c36,
       c37, c38, c39, c40, c41, c42, c43, c44, c45, c46, c47, c48 ];


==> sicsymbolic_4a.txt <==
w2:=sqrt(2);
w5:=sqrt(5);
w10:=w2*w5;

r1:=sqrt(w5+1);

I:=sqrt(-1);

phi:=[
    8,
    ((w10+w2-2*w5-2)*r1-4)*I+(w10+w2)*r1+4*w2-4,
    (8*w2-8)*I,
    ((w10+w2-2*w5-2)*r1+4)*I+(w10+w2)*r1-4*w2+4
];


==> sicsymbolic_5a.txt <==
w3:=sqrt(3);
w5:=sqrt(5);
w15:=w3*w5;

r1:=sqrt(1/2*w5+5/2);
r2:=sqrt((-1/8*w3+1/8*w5+3/8)*r1+1/8*w3*w5+5/8*w3+1/16*w5-5/16);

I:=sqrt(-1);

phi:=[
    16*r1,
    (((8*w3-10*w5-2)*r1+20*w3-16*w5)*r2+((2*w5+2)*r1+(2*w5+10)))*I
        +((-6*w15-6*w3+8*w5+24)*r1+(-12*w15-20*w3+12*w5+40))*r2+(4*w5-8)*r1-4*w15-4*w5,
    (((16*w3-14*w5+6)*r1+(-2*w15+30*w3-24*w5))*r2+((w15-5*w3+4)*r1-3*w5+5))*I
        +((2*w15-2*w3+4*w5-12)*r1-2*w5-10)*r2+(w5+3)*r1+3*w15-5*w3-2*w5+10,
    (((-6*w15-6*w3+6*w5+14)*r1+(-8*w15-20*w3+16*w5+20))*r2+((w15+5*w3-2*w5+6)*r1+4*w15-2*w5))*I
        +((2*w15+2*w3-2*w5-18)*r1+20*w3-12*w5)*r2+(3*w5-1)*r1-2*w15,
    (((-8*w15+12*w3-12*w5+32)*r1+(-10*w15+10*w3-6*w5+30))*r2+((-2*w15+w5+3)*r1+w15+5*w3+3*w5+5))*I
        +((-4*w3-4)*r1+2*w15-10*w3+2*w5-10)*r2+(-w15+5*w3+2*w5)*r1+3*w15+5*w3+w5+5
];


==> sicsymbolic_6a.txt <==
w3:=sqrt(3);
w7:=sqrt(7);
w21:=w3*w7;

I:=sqrt(-1);

r1:=(1+I*w7)^(1/3)+2/(1+I*w7)^(1/3);
r2:=sqrt(1/2*w21-3/2);

phi:=[
    ((-2*w7*w3-4*w7-14)*r2+4*w7)*I+(2*w7*w3-4*w7+14)*r2-4*w7,
    8*w7*(w3+1),
    (((2*r1^2-r1-8)*w3-r1*w7+4*r1^2-2*r1-16)*r2+(((-r1^2-r1+4)*w7+(2*r1^2-r1-8))*w3 
        +((-2*r1^2-r1+8)*w7+(r1^2+3*r1-4))))*I+(r1*w7*w3 +(2*r1*w7+(2*r1^2-r1-8)))*r2 
        +(r1*w7+(3*r1^2-5*r1-12))*w3+(-r1^2+r1+4)*w7+4*r1^2-9*r1-16,
    (-4*w7*w3-4*w7)*r2*I+((2*w7+14)*w3+(6*w7+14))*r2-4*w7*w3-4*w7,
    8*w7*(1-I),
    (((-2*r1^2+r1+8)*w3-r1*w7)*r2+((r1^2-4)*w7*w3+(-5*r1^2+6*r1+20)))*I 
         +(-r1*w7*w3+(2*r1^2-r1-8))*r2+(-r1^2+4*r1+4)*w3+(-r1^2-2*r1+4)*w7
];


==> sicsymbolic_7a.txt <==
w2:=sqrt(2);
r1:=sqrt(2*w2+1);
I:=sqrt(-1);

phi:=[
    ((-w2+2)*r1+(3*w2-2))*I-w2*r1-w2,
    ((w2+2)*r1+(w2+4))*I+(w2-2)*r1-w2,
    ((w2+2)*r1+(w2+4))*I+(w2-2)*r1-w2,
    4,
    ((w2+2)*r1+(w2+4))*I+(w2-2)*r1-w2,
    4,
    4
];


==> sicsymbolic_7b.txt <==
w2:=sqrt(2);
r1:=sqrt(2*w2+1);
I:=sqrt(-1);

phi:=[
     w2*r1*I+-w2-2,
     2,
     2,
     -r1*I+w2-1,
     2,
     -r1*I+w2-1,
     -r1*I+w2-1
];


==> sicsymbolic_8a.txt <==
w2:=sqrt(2);
w3:=sqrt(3);
w5:=sqrt(5);

w6:=w2*w3;
w10:=w2*w5;
w15:=w3*w5;
w30:=w2*w3*w5;

s1:=sqrt(2+w2);
s2:=sqrt(w5-1);
s3:=sqrt(6+w6);

I:=sqrt(-1);


c01:=125008*w5;

c02:=((-1046*w30+7295*w6-691*w10+12550*w2+226*w15+9220*w3-12474*w5-3470)*s1*s2*s3+(74*w30
     -6980*w6+12717*w10-24405*w2+10617*w15-28065*w3+14147*w5-30155)*s1*s2+(563*w30-1045*w6-1966*w10
     +19858*w2-2983*w15-9011*w3+3131*w5-14565)*s1*s3+(11740*w30-13710*w6-20180*w10+9990*w2-13566*w15
     +32610*w3+15732*w5-18120)*s1+(2855*w30-7731*w6-422*w10-18216*w2+10462*w15-2578*w3+1130*w5
     -34434)*s2*s3+(-12461*w30+13415*w6-5640*w10+61260*w2-15687*w15+23865*w3-19035*w5+58005)*s2
     +(11918*w30-17830*w6+12310*w10-52726*w2+13028*w15-13148*w3+23366*w5-51590)*s3-23811*w30
     +52875*w6-57805*w10+130725*w2-47232*w15+71400*w3-55134*w5+151590)*I+(-2136*w30+4365*w6
     -7043*w10-4668*w2+1806*w15+2186*w3-256*w5+10990)*s1*s2*s3+(3841*w30+1955*w6+9596*w10-24590*w2
     +1319*w15-40355*w3+8647*w5+16925)*s1*s2+(-2346*w30+13014*w6-9557*w10+9135*w2-9871*w15+15525*w3
     -13699*w5+34061)*s1*s3+(21494*w30-36960*w6+26942*w10-67440*w2+19504*w15-52620*w3+27674*w5
     -47310)*s1+(482*w30-7780*w6+5547*w10-9427*w2+4782*w15-7326*w3+9030*w5-1090)*s2*s3+(-6444*w30
     +21120*w6-10845*w10+21795*w2-10029*w15+8175*w3-25859*w5+86705)*s2+(-730*w30+2162*w6+190*w10
     -13406*w2+2194*w15-7578*w3+3496*w5-7232)*s3-18253*w30+28425*w6+5607*w10+5445*w2-3382*w15
     +150*w3-7896*w5+35280;
      
c03:=((9746*w30-1834*w6+7738*w10-28206*w2+8402*w15-17158*w3+1024*w5-41556)*s2*s3+(-20773*w30
     +55285*w6-24561*w10+41265*w2-23306*w15+35210*w3-24972*w5+124620)*s2+(6960*w30-10536*w6
     +11888*w10-21660*w2+10268*w15-100*w3+14880*w5-86024)*s3-23050*w30+18210*w6-30390*w10+110850*w2
     -3420*w15+104280*w3-54336*w5+56340)*I+(1826*w30+13554*w6-11178*w10+3322*w2+904*w15+10436*w3
     -3018*w5+13766)*s2*s3+(4503*w30-24915*w6+10601*w10+7555*w2-804*w15-40140*w3+26538*w5-18450)*s2
     +(-248*w30-16436*w6-2076*w10+28252*w2-12256*w15-14904*w3+11324*w5+38556)*s3+17974*w30+4470*w6
     -19662*w10-26850*w2+34068*w15+53400*w3-12720*w5-97380;
      
c04:=((-2136*w30+4365*w6-7043*w10-4668*w2+1806*w15+2186*w3-256*w5+10990)*s1*s2*s3+(3841*w30
     +1955*w6+9596*w10-24590*w2+1319*w15-40355*w3+8647*w5+16925)*s1*s2+(2346*w30-13014*w6+9557*w10
     -9135*w2+9871*w15-15525*w3+13699*w5-34061)*s1*s3+(-21494*w30+36960*w6-26942*w10+67440*w2
     -19504*w15+52620*w3-27674*w5+47310)*s1+(-482*w30+7780*w6-5547*w10+9427*w2-4782*w15+7326*w3
     -9030*w5+1090)*s2*s3+(6444*w30-21120*w6+10845*w10-21795*w2+10029*w15-8175*w3+25859*w5-86705)*s2
     +(-730*w30+2162*w6+190*w10-13406*w2+2194*w15-7578*w3+3496*w5-7232)*s3-18253*w30+28425*w6
     +5607*w10+5445*w2-3382*w15+150*w3-7896*w5+35280)*I+(1046*w30-7295*w6+691*w10-12550*w2
     -226*w15-9220*w3+12474*w5+3470)*s1*s2*s3+(-74*w30+6980*w6-12717*w10+24405*w2-10617*w15+28065*w3
     -14147*w5+30155)*s1*s2+(563*w30-1045*w6-1966*w10+19858*w2-2983*w15-9011*w3+3131*w5-14565)*s1*s3
     +(11740*w30-13710*w6-20180*w10+9990*w2-13566*w15+32610*w3+15732*w5-18120)*s1+(2855*w30-7731*w6
     -422*w10-18216*w2+10462*w15-2578*w3+1130*w5-34434)*s2*s3+(-12461*w30+13415*w6-5640*w10+61260*w2
     -15687*w15+23865*w3-19035*w5+58005)*s2+(-11918*w30+17830*w6-12310*w10+52726*w2-13028*w15
     +13148*w3-23366*w5+51590)*s3+23811*w30-52875*w6+57805*w10-130725*w2+47232*w15-71400*w3+55134*w5
     -151590;
      
c05:=((-21172*w30+44012*w6-35588*w10+32212*w2-26080*w15+109776*w3-71128*w5+80168)*s3+(51752*w30
     -151440*w6+133800*w10-178920*w2+79104*w15-204600*w3+154080*w5-306360))*I+(-16524*w30+20380*w6
     -29948*w10+74324*w2-24216*w15+62472*w3-20240*w5+92480)*s3+55128*w30-106680*w6+65280*w10
     -152040*w2+36408*w15-116640*w3+100120*w5-432000;
      
c06:=((-1046*w30+7295*w6-691*w10+12550*w2+226*w15+9220*w3-12474*w5-3470)*s1*s2*s3+(74*w30
     -6980*w6+12717*w10-24405*w2+10617*w15-28065*w3+14147*w5-30155)*s1*s2+(563*w30-1045*w6-1966*w10
     +19858*w2-2983*w15-9011*w3+3131*w5-14565)*s1*s3+(11740*w30-13710*w6-20180*w10+9990*w2-13566*w15
     +32610*w3+15732*w5-18120)*s1+(-2855*w30+7731*w6+422*w10+18216*w2-10462*w15+2578*w3-1130*w5
     +34434)*s2*s3+(12461*w30-13415*w6+5640*w10-61260*w2+15687*w15-23865*w3+19035*w5-58005)*s2
     +(-11918*w30+17830*w6-12310*w10+52726*w2-13028*w15+13148*w3-23366*w5+51590)*s3+(23811*w30
     -52875*w6+57805*w10-130725*w2+47232*w15-71400*w3+55134*w5-151590))*I+(-2136*w30+4365*w6
     -7043*w10-4668*w2+1806*w15+2186*w3-256*w5+10990)*s1*s2*s3+(3841*w30+1955*w6+9596*w10-24590*w2
     +1319*w15-40355*w3+8647*w5+16925)*s1*s2+(-2346*w30+13014*w6-9557*w10+9135*w2-9871*w15+15525*w3
     -13699*w5+34061)*s1*s3+(21494*w30-36960*w6+26942*w10-67440*w2+19504*w15-52620*w3+27674*w5
     -47310)*s1+(-482*w30+7780*w6-5547*w10+9427*w2-4782*w15+7326*w3-9030*w5+1090)*s2*s3+(6444*w30
     -21120*w6+10845*w10-21795*w2+10029*w15-8175*w3+25859*w5-86705)*s2+(730*w30-2162*w6-190*w10
     +13406*w2-2194*w15+7578*w3-3496*w5+7232)*s3+18253*w30-28425*w6-5607*w10-5445*w2+3382*w15
     -150*w3+7896*w5-35280;
      
c07:=((9746*w30-1834*w6+7738*w10-28206*w2+8402*w15-17158*w3+1024*w5-41556)*s2*s3+(-20773*w30
     +55285*w6-24561*w10+41265*w2-23306*w15+35210*w3-24972*w5+124620)*s2+(-6960*w30+10536*w6
     -11888*w10+21660*w2-10268*w15+100*w3-14880*w5+86024)*s3+(23050*w30-18210*w6+30390*w10-110850*w2
     +3420*w15-104280*w3+54336*w5-56340))*I+(1826*w30+13554*w6-11178*w10+3322*w2+904*w15+10436*w3
     -3018*w5+13766)*s2*s3+(4503*w30-24915*w6+10601*w10+7555*w2-804*w15-40140*w3+26538*w5-18450)*s2
     +(248*w30+16436*w6+2076*w10-28252*w2+12256*w15+14904*w3-11324*w5-38556)*s3-17974*w30-4470*w6
     +19662*w10+26850*w2-34068*w15-53400*w3+12720*w5+97380;
      
c08:=((-2136*w30+4365*w6-7043*w10-4668*w2+1806*w15+2186*w3-256*w5+10990)*s1*s2*s3+(3841*w30
     +1955*w6+9596*w10-24590*w2+1319*w15-40355*w3+8647*w5+16925)*s1*s2+(2346*w30-13014*w6+9557*w10
     -9135*w2+9871*w15-15525*w3+13699*w5-34061)*s1*s3+(-21494*w30+36960*w6-26942*w10+67440*w2
     -19504*w15+52620*w3-27674*w5+47310)*s1+(482*w30-7780*w6+5547*w10-9427*w2+4782*w15-7326*w3
     +9030*w5-1090)*s2*s3+(-6444*w30+21120*w6-10845*w10+21795*w2-10029*w15+8175*w3-25859*w5
     +86705)*s2+(730*w30-2162*w6-190*w10+13406*w2-2194*w15+7578*w3-3496*w5+7232)*s3+(18253*w30
     -28425*w6-5607*w10-5445*w2+3382*w15-150*w3+7896*w5-35280))*I+(1046*w30-7295*w6+691*w10
     -12550*w2-226*w15-9220*w3+12474*w5+3470)*s1*s2*s3+(-74*w30+6980*w6-12717*w10+24405*w2-10617*w15
     +28065*w3-14147*w5+30155)*s1*s2+(563*w30-1045*w6-1966*w10+19858*w2-2983*w15-9011*w3+3131*w5
     -14565)*s1*s3+(11740*w30-13710*w6-20180*w10+9990*w2-13566*w15+32610*w3+15732*w5-18120)*s1
     +(-2855*w30+7731*w6+422*w10+18216*w2-10462*w15+2578*w3-1130*w5+34434)*s2*s3+(12461*w30-13415*w6
     +5640*w10-61260*w2+15687*w15-23865*w3+19035*w5-58005)*s2+(11918*w30-17830*w6+12310*w10-52726*w2
     +13028*w15-13148*w3+23366*w5-51590)*s3-23811*w30+52875*w6-57805*w10+130725*w2-47232*w15
     +71400*w3-55134*w5+151590;

phi:=[ c01, c02, c03, c04, c05, c06, c07, c08 ];


==> sicsymbolic_8b.txt <==
w2:=sqrt(2);
w5:=sqrt(5);
w10:=w2*w5;

s1:=sqrt(2+sqrt(2));
s2:=sqrt(sqrt(5)-1);

I:=sqrt(-1);


phi:=[
    8,
    ((-w10-3*w2+w5+3)*s1*s2+2*w2*s1)*I+((w5+3)*s1+2*w5+6)*s2-(2*w2-4)*s1-4*w2,
    -(2*w10+6*w2)*s2,
    ((-w10-3*w2+w5+3)*s1*s2-2*w2*s1)*I+((w5+3)*s1-2*w5-6)*s2+(2*w2-4)*s1-4*w2,
    -8,
    ((w10+3*w2-w5-3)*s1*s2-2*w2*s1)*I+(-(w5+3)*s1+2*w5+6)*s2+(2*w2-4)*s1-4*w2,
    (2*w10+6*w2)*s2,
    ((w10+3*w2-w5-3)*s1*s2+2*w2*s1)*I+(-(w5+3)*s1-2*w5-6)*s2-(2*w2-4)*s1-4*w2
];


==> sicsymbolic_9a.txt <==
w3:=sqrt(3);
w5:=sqrt(5);
w15:=w3*w5;
I:=sqrt(-1);

s1:=1/2*((4+4*I*w3)^(2/3)+4)/(4+4*I*w3)^(1/3);
s2:=((-6+6*I*w5)^(2/3)+6)/(-6+6*I*w5)^(1/3);
s3:=sqrt(1/2*w15+w3);

c01:=240;

c02:=((30*w15*s1-30*w3*s1-30*w5*s1+150*s1)*s3+(30*w5*s1+90*s1))*I+(30*w15*s1-30*w3*s1+30*w5*s1
    -150*s1)*s3-30*w15*s1+30*w3*s1;

c03:=((3*w15*s1*s2^2+3*w15*s1*s2-36*w15*s1-3*w15*s2^2-3*w15*s2+36*w15-5*w3*s1*s2^2-5*w3*s1*s2+60*w3*s1
    +5*w3*s2^2+5*w3*s2-60*w3+10*w5*s1^2*s2-5*w5*s1*s2-5*w5*s2-30*s1^2*s2+15*s1*s2+15*s2)*s3
    -5*w15*s1^2*s2+3/2*w15*s1*s2^2+4*w15*s1*s2-18*w15*s1-3/2*w15*s2^2+w15*s2+18*w15-5*w3*s1^2*s2
    -5/2*w3*s1*s2^2+30*w3*s1+5/2*w3*s2^2+5*w3*s2-30*w3+5*w5*s1^2*s2+3/2*w5*s1*s2^2-w5*s1*s2-18*w5*s1
    -3/2*w5*s2^2-4*w5*s2+18*w5-15*s1^2*s2+15/2*s1*s2^2+15*s1*s2-90*s1-15/2*s2^2+90)*I+(-5*w15*s1*s2
    +5*w15*s2+15*w3*s1*s2-15*w3*s2+6*w5*s1^2*s2^2+6*w5*s1^2*s2-72*w5*s1^2-3*w5*s1*s2^2-3*w5*s1*s2
    +36*w5*s1-3*w5*s2^2-3*w5*s2+36*w5-10*s1^2*s2^2-10*s1^2*s2+120*s1^2+5*s1*s2^2+5*s1*s2-60*s1
    +5*s2^2+5*s2-60)*s3+w15*s1^2*s2^2+w15*s1^2*s2-12*w15*s1^2-1/2*w15*s1*s2^2-3*w15*s1*s2+6*w15*s1
    -1/2*w15*s2^2+2*w15*s2+6*w15+5*w3*s1^2*s2^2+5*w3*s1^2*s2-60*w3*s1^2-5/2*w3*s1*s2^2+5*w3*s1*s2
    +30*w3*s1-5/2*w3*s2^2-10*w3*s2+30*w3+3*w5*s1^2*s2^2+3*w5*s1^2*s2-36*w5*s1^2-3/2*w5*s1*s2^2
    +6*w5*s1*s2+18*w5*s1-3/2*w5*s2^2-9*w5*s2+18*w5-5*s1^2*s2^2-5*s1^2*s2+60*s1^2+5/2*s1*s2^2
    +10*s1*s2-30*s1+5/2*s2^2-5*s2-30;

c04:=(120*w3*s1^2-120*w3*s1-120*w3)*I+120*s1^2-120*s1-120;

c05:=((60*w3*s1^2-60*w3*s1-60*w3-60*w5*s1^2+60*w5*s1+60*w5+120*s1^2-120*s1-120)*s3+(60*w5*s1^2
    -60*w5*s1-60*w5))*I+(60*w3*s1^2-60*w3*s1-60*w3+60*w5*s1^2-60*w5*s1-60*w5-120*s1^2+120*s1
    +120)*s3+60*w3*s1^2-60*w3*s1-60*w3;

c06:=((-w15*s1^2*s2^2-6*w15*s1^2*s2+12*w15*s1^2+w15*s2^2+6*w15*s2-12*w15+5*w3*s1^2*s2^2+20*w3*s1^2*s2
    -60*w3*s1^2-5*w3*s2^2-20*w3*s2+60*w3+3*w5*s1^2*s2^2-2*w5*s1^2*s2-36*w5*s1^2-6*w5*s1*s2^2
    +4*w5*s1*s2+72*w5*s1+3*w5*s2^2-2*w5*s2-36*w5-5*s1^2*s2^2+60*s1^2+10*s1*s2^2-120*s1-5*s2^2
    +60)*s3+(w15*s1^2*s2^2+w15*s1^2*s2-12*w15*s1^2-2*w15*s1*s2^2-2*w15*s1*s2+24*w15*s1+w15*s2^2
    +w15*s2-12*w15-5*w3*s1^2*s2+5*w3*s2-w5*s1^2*s2^2-w5*s1^2*s2+12*w5*s1^2+2*w5*s1*s2^2+2*w5*s1*s2
    -24*w5*s1-w5*s2^2-w5*s2+12*w5+15*s1^2*s2-15*s2))*I+(-3*w15*s1^2*s2^2+2*w15*s1^2*s2+36*w15*s1^2
    +3*w15*s2^2-2*w15*s2-36*w15+5*w3*s1^2*s2^2-60*w3*s1^2-5*w3*s2^2+60*w3-w5*s1^2*s2^2-6*w5*s1^2*s2
    +12*w5*s1^2+2*w5*s1*s2^2+12*w5*s1*s2-24*w5*s1-w5*s2^2-6*w5*s2+12*w5+5*s1^2*s2^2+20*s1^2*s2
    -60*s1^2-10*s1*s2^2-40*s1*s2+120*s1+5*s2^2+20*s2-60)*s3+w15*s1^2*s2^2+w15*s1^2*s2-12*w15*s1^2
    -w15*s2^2-w15*s2+12*w15+5*w3*s1^2*s2-10*w3*s1*s2+5*w3*s2-3*w5*s1^2*s2^2-3*w5*s1^2*s2+36*w5*s1^2
    +3*w5*s2^2+3*w5*s2-36*w5-5*s1^2*s2+10*s1*s2-5*s2;

c07:=120*w3*s1*I-120*s1;

c08:=((-30*w15+90*w3-30*w5-30)*s3+(30*w5-90))*I+(-30*w15+90*w3+30*w5+30)*s3+30*w15+30*w3;

c09:=((w15*s1^2*s2^2+6*w15*s1^2*s2-12*w15*s1^2-3*w15*s1*s2^2-3*w15*s1*s2+36*w15*s1+2*w15*s2^2-3*w15*s2
    -24*w15-5*w3*s1^2*s2^2-20*w3*s1^2*s2+60*w3*s1^2+5*w3*s1*s2^2+5*w3*s1*s2-60*w3*s1+15*w3*s2
    -3*w5*s1^2*s2^2-8*w5*s1^2*s2+36*w5*s1^2+6*w5*s1*s2^2+w5*s1*s2-72*w5*s1-3*w5*s2^2+7*w5*s2+36*w5
    +5*s1^2*s2^2+30*s1^2*s2-60*s1^2-10*s1*s2^2-15*s1*s2+120*s1+5*s2^2-15*s2-60)*s3-w15*s1^2*s2^2
    +4*w15*s1^2*s2+12*w15*s1^2+1/2*w15*s1*s2^2-2*w15*s1*s2-6*w15*s1+1/2*w15*s2^2-2*w15*s2-6*w15
    +10*w3*s1^2*s2+5/2*w3*s1*s2^2-30*w3*s1-5/2*w3*s2^2-10*w3*s2+30*w3+w5*s1^2*s2^2-4*w5*s1^2*s2
    -12*w5*s1^2-7/2*w5*s1*s2^2-w5*s1*s2+42*w5*s1+5/2*w5*s2^2+5*w5*s2-30*w5-15/2*s1*s2^2-15*s1*s2
    +90*s1+15/2*s2^2+15*s2-90)*I+(3*w15*s1^2*s2^2-2*w15*s1^2*s2-36*w15*s1^2+5*w15*s1*s2-3*w15*s2^2
    -3*w15*s2+36*w15-5*w3*s1^2*s2^2+60*w3*s1^2-15*w3*s1*s2+5*w3*s2^2+15*w3*s2-60*w3-5*w5*s1^2*s2^2
    +60*w5*s1^2+w5*s1*s2^2-9*w5*s1*s2-12*w5*s1+4*w5*s2^2+9*w5*s2-48*w5+5*s1^2*s2^2-10*s1^2*s2
    -60*s1^2+5*s1*s2^2+35*s1*s2-60*s1-10*s2^2-25*s2+120)*s3-2*w15*s1^2*s2^2-2*w15*s1^2*s2
    +24*w15*s1^2+1/2*w15*s1*s2^2+3*w15*s1*s2-6*w15*s1+3/2*w15*s2^2-w15*s2-18*w15-5*w3*s1^2*s2^2
    -10*w3*s1^2*s2+60*w3*s1^2+5/2*w3*s1*s2^2+5*w3*s1*s2-30*w3*s1+5/2*w3*s2^2+5*w3*s2-30*w3
    +3/2*w5*s1*s2^2-6*w5*s1*s2-18*w5*s1-3/2*w5*s2^2+6*w5*s2+18*w5+5*s1^2*s2^2+10*s1^2*s2-60*s1^2
    -5/2*s1*s2^2-20*s1*s2+30*s1-5/2*s2^2+10*s2+30;

phi:=[ c01, c02, c03, c04, c05, c06, c07, c08, c09 ];


==> sicsymbolic_9b.txt <==
w3:=-sqrt(3);
w5:=-sqrt(5);
w15:=w3*w5;
I:=sqrt(-1);

s1:=1/2*((4+4*I*w3)^(2/3)+4)/(4+4*I*w3)^(1/3);
s2:=((-6+6*I*w5)^(2/3)+6)/(-6+6*I*w5)^(1/3);

s3:=sqrt(1/2*w15+w3);

c01:=240;

c02:=((30*w15*s1-30*w3*s1-30*w5*s1+150*s1)*s3+(30*w5*s1+90*s1))*I+(30*w15*s1-30*w3*s1+30*w5*s1
    -150*s1)*s3-30*w15*s1+30*w3*s1;

c03:=((3*w15*s1*s2^2+3*w15*s1*s2-36*w15*s1-3*w15*s2^2-3*w15*s2+36*w15-5*w3*s1*s2^2-5*w3*s1*s2+60*w3*s1
    +5*w3*s2^2+5*w3*s2-60*w3+10*w5*s1^2*s2-5*w5*s1*s2-5*w5*s2-30*s1^2*s2+15*s1*s2+15*s2)*s3
    -5*w15*s1^2*s2+3/2*w15*s1*s2^2+4*w15*s1*s2-18*w15*s1-3/2*w15*s2^2+w15*s2+18*w15-5*w3*s1^2*s2
    -5/2*w3*s1*s2^2+30*w3*s1+5/2*w3*s2^2+5*w3*s2-30*w3+5*w5*s1^2*s2+3/2*w5*s1*s2^2-w5*s1*s2-18*w5*s1
    -3/2*w5*s2^2-4*w5*s2+18*w5-15*s1^2*s2+15/2*s1*s2^2+15*s1*s2-90*s1-15/2*s2^2+90)*I+(-5*w15*s1*s2
    +5*w15*s2+15*w3*s1*s2-15*w3*s2+6*w5*s1^2*s2^2+6*w5*s1^2*s2-72*w5*s1^2-3*w5*s1*s2^2-3*w5*s1*s2
    +36*w5*s1-3*w5*s2^2-3*w5*s2+36*w5-10*s1^2*s2^2-10*s1^2*s2+120*s1^2+5*s1*s2^2+5*s1*s2-60*s1
    +5*s2^2+5*s2-60)*s3+w15*s1^2*s2^2+w15*s1^2*s2-12*w15*s1^2-1/2*w15*s1*s2^2-3*w15*s1*s2+6*w15*s1
    -1/2*w15*s2^2+2*w15*s2+6*w15+5*w3*s1^2*s2^2+5*w3*s1^2*s2-60*w3*s1^2-5/2*w3*s1*s2^2+5*w3*s1*s2
    +30*w3*s1-5/2*w3*s2^2-10*w3*s2+30*w3+3*w5*s1^2*s2^2+3*w5*s1^2*s2-36*w5*s1^2-3/2*w5*s1*s2^2
    +6*w5*s1*s2+18*w5*s1-3/2*w5*s2^2-9*w5*s2+18*w5-5*s1^2*s2^2-5*s1^2*s2+60*s1^2+5/2*s1*s2^2
    +10*s1*s2-30*s1+5/2*s2^2-5*s2-30;

c04:=(120*w3*s1^2-120*w3*s1-120*w3)*I+120*s1^2-120*s1-120;

c05:=((60*w3*s1^2-60*w3*s1-60*w3-60*w5*s1^2+60*w5*s1+60*w5+120*s1^2-120*s1-120)*s3+(60*w5*s1^2
    -60*w5*s1-60*w5))*I+(60*w3*s1^2-60*w3*s1-60*w3+60*w5*s1^2-60*w5*s1-60*w5-120*s1^2+120*s1
    +120)*s3+60*w3*s1^2-60*w3*s1-60*w3;

c06:=((-w15*s1^2*s2^2-6*w15*s1^2*s2+12*w15*s1^2+w15*s2^2+6*w15*s2-12*w15+5*w3*s1^2*s2^2+20*w3*s1^2*s2
    -60*w3*s1^2-5*w3*s2^2-20*w3*s2+60*w3+3*w5*s1^2*s2^2-2*w5*s1^2*s2-36*w5*s1^2-6*w5*s1*s2^2
    +4*w5*s1*s2+72*w5*s1+3*w5*s2^2-2*w5*s2-36*w5-5*s1^2*s2^2+60*s1^2+10*s1*s2^2-120*s1-5*s2^2
    +60)*s3+(w15*s1^2*s2^2+w15*s1^2*s2-12*w15*s1^2-2*w15*s1*s2^2-2*w15*s1*s2+24*w15*s1+w15*s2^2
    +w15*s2-12*w15-5*w3*s1^2*s2+5*w3*s2-w5*s1^2*s2^2-w5*s1^2*s2+12*w5*s1^2+2*w5*s1*s2^2+2*w5*s1*s2
    -24*w5*s1-w5*s2^2-w5*s2+12*w5+15*s1^2*s2-15*s2))*I+(-3*w15*s1^2*s2^2+2*w15*s1^2*s2+36*w15*s1^2
    +3*w15*s2^2-2*w15*s2-36*w15+5*w3*s1^2*s2^2-60*w3*s1^2-5*w3*s2^2+60*w3-w5*s1^2*s2^2-6*w5*s1^2*s2
    +12*w5*s1^2+2*w5*s1*s2^2+12*w5*s1*s2-24*w5*s1-w5*s2^2-6*w5*s2+12*w5+5*s1^2*s2^2+20*s1^2*s2
    -60*s1^2-10*s1*s2^2-40*s1*s2+120*s1+5*s2^2+20*s2-60)*s3+w15*s1^2*s2^2+w15*s1^2*s2-12*w15*s1^2
    -w15*s2^2-w15*s2+12*w15+5*w3*s1^2*s2-10*w3*s1*s2+5*w3*s2-3*w5*s1^2*s2^2-3*w5*s1^2*s2+36*w5*s1^2
    +3*w5*s2^2+3*w5*s2-36*w5-5*s1^2*s2+10*s1*s2-5*s2;

c07:=120*w3*s1*I-120*s1;

c08:=((-30*w15+90*w3-30*w5-30)*s3+(30*w5-90))*I+(-30*w15+90*w3+30*w5+30)*s3+30*w15+30*w3;

c09:=((w15*s1^2*s2^2+6*w15*s1^2*s2-12*w15*s1^2-3*w15*s1*s2^2-3*w15*s1*s2+36*w15*s1+2*w15*s2^2-3*w15*s2
    -24*w15-5*w3*s1^2*s2^2-20*w3*s1^2*s2+60*w3*s1^2+5*w3*s1*s2^2+5*w3*s1*s2-60*w3*s1+15*w3*s2
    -3*w5*s1^2*s2^2-8*w5*s1^2*s2+36*w5*s1^2+6*w5*s1*s2^2+w5*s1*s2-72*w5*s1-3*w5*s2^2+7*w5*s2+36*w5
    +5*s1^2*s2^2+30*s1^2*s2-60*s1^2-10*s1*s2^2-15*s1*s2+120*s1+5*s2^2-15*s2-60)*s3-w15*s1^2*s2^2
    +4*w15*s1^2*s2+12*w15*s1^2+1/2*w15*s1*s2^2-2*w15*s1*s2-6*w15*s1+1/2*w15*s2^2-2*w15*s2-6*w15
    +10*w3*s1^2*s2+5/2*w3*s1*s2^2-30*w3*s1-5/2*w3*s2^2-10*w3*s2+30*w3+w5*s1^2*s2^2-4*w5*s1^2*s2
    -12*w5*s1^2-7/2*w5*s1*s2^2-w5*s1*s2+42*w5*s1+5/2*w5*s2^2+5*w5*s2-30*w5-15/2*s1*s2^2-15*s1*s2
    +90*s1+15/2*s2^2+15*s2-90)*I+(3*w15*s1^2*s2^2-2*w15*s1^2*s2-36*w15*s1^2+5*w15*s1*s2-3*w15*s2^2
    -3*w15*s2+36*w15-5*w3*s1^2*s2^2+60*w3*s1^2-15*w3*s1*s2+5*w3*s2^2+15*w3*s2-60*w3-5*w5*s1^2*s2^2
    +60*w5*s1^2+w5*s1*s2^2-9*w5*s1*s2-12*w5*s1+4*w5*s2^2+9*w5*s2-48*w5+5*s1^2*s2^2-10*s1^2*s2
    -60*s1^2+5*s1*s2^2+35*s1*s2-60*s1-10*s2^2-25*s2+120)*s3-2*w15*s1^2*s2^2-2*w15*s1^2*s2
    +24*w15*s1^2+1/2*w15*s1*s2^2+3*w15*s1*s2-6*w15*s1+3/2*w15*s2^2-w15*s2-18*w15-5*w3*s1^2*s2^2
    -10*w3*s1^2*s2+60*w3*s1^2+5/2*w3*s1*s2^2+5*w3*s1*s2-30*w3*s1+5/2*w3*s2^2+5*w3*s2-30*w3
    +3/2*w5*s1*s2^2-6*w5*s1*s2-18*w5*s1-3/2*w5*s2^2+6*w5*s2+18*w5+5*s1^2*s2^2+10*s1^2*s2-60*s1^2
    -5/2*s1*s2^2-20*s1*s2+30*s1-5/2*s2^2+10*s2+30;

phi:=[ c01, c02, c03, c04, c05, c06, c07, c08, c09 ];

